Automated Galerkin time stepping in Irksome

As the study of temporal and spatial discretization schemes continues to advance, recent work has focused on the use of Galerkin-in-time discretization schemes that enable broader structure-preservation than is known for Runge-Kutta integrators. While the promise of such discretizations is immense, their realization has, until now, generally relied on bespoke implementations that have limited their wider use. In this work, we present automation in Irksome for both discontinuous Galerkin and continuous Petrov-Galerkin time stepping of semidiscrete variational problems. The implementation supports auxiliary variables, flexible temporal quadrature, and monolithic algebraic solvers, and it enables switching between Runge-Kutta and Galerkin-in-time formulations with minimal changes to user code. Numerical examples illustrate accuracy, solver performance, and structure preservation across representative PDE systems.

==> data/ac/energy.DG.deg1.dt.0.001.csv <==
t,E
0.0, 15.601949078894801
0.001, 14.575820303456904
0.002, 13.665209905816416
0.003, 12.851111324731098
0.004, 12.118652982409815
0.005, 11.455987104134614
0.006, 10.853529937633724
0.007, 10.303427124307934
0.008, 9.799168179677052
0.009000000000000001, 9.335302578314485
0.010000000000000002, 8.907226796608219
0.011000000000000003, 8.511021989017202
0.012000000000000004, 8.143328486018998
0.013000000000000005, 7.801247523188112
0.014000000000000005, 7.482263413043302
0.015000000000000006, 7.184181271578579
0.016000000000000007, 6.905076724946054
0.017000000000000008, 6.64325494556188
0.01800000000000001, 6.397217026856922
0.01900000000000001, 6.165632184117581
0.02000000000000001, 5.947314619945026
0.02100000000000001, 5.741204153704978
0.022000000000000013, 5.546349910280747
0.023000000000000013, 5.36189651213616
0.024000000000000014, 5.187072332599301
0.025000000000000015, 5.0211794563011525
0.026000000000000016, 4.863585061282537
0.027000000000000017, 4.713713991121521
0.028000000000000018, 4.571042328002833
0.02900000000000002, 4.435091811534785
0.03000000000000002, 4.30542497526268
0.03100000000000002, 4.1816408946970665
0.03200000000000002, 4.0633714583976035
0.03300000000000002, 3.9502780880896764
0.03400000000000002, 3.842048845609186
0.035000000000000024, 3.738395874194264
0.036000000000000025, 3.639053129675494
0.037000000000000026, 3.5437743637839656
0.03800000000000003, 3.452331327352307
0.03900000000000003, 3.364512165831213
0.04000000000000003, 3.2801199834469323
0.04100000000000003, 3.1989715556138947
0.04200000000000003, 3.120896171997248
0.04300000000000003, 3.0457345949797783
0.04400000000000003, 2.9733381202946623
0.04500000000000003, 2.9035677282999397
0.046000000000000034, 2.8362933158370325
0.047000000000000035, 2.771392999875441
0.048000000000000036, 2.708752485229642
0.04900000000000004, 2.648264489569645
0.05000000000000004, 2.5898282197561064
0.05100000000000004, 2.533348894232605
0.05200000000000004, 2.478737306818077
0.05300000000000004, 2.4259094277734907
0.05400000000000004, 2.3747860384811106
0.05500000000000004, 2.3252923964807484
0.05600000000000004, 2.2773579279630454
0.057000000000000044, 2.2309159451326357
0.058000000000000045, 2.1859033861292287
0.059000000000000045, 2.142260575437066
0.060000000000000046, 2.09993100292762
0.06100000000000005, 2.0588611198699125
0.06200000000000005, 2.019000150410886
0.06300000000000004, 1.9802999171775642
0.06400000000000004, 1.9427146797850232
0.06500000000000004, 1.9062009851528845
0.06600000000000004, 1.870717528637755
0.06700000000000005, 1.8362250250837295
0.06800000000000005, 1.8026860889767689
0.06900000000000005, 1.7700651229645716
0.07000000000000005, 1.7383282140707437
0.07100000000000005, 1.7074430369933578
0.07200000000000005, 1.6773787639319826
0.07300000000000005, 1.6481059804370028
0.07400000000000005, 1.6195966068190213
0.07500000000000005, 1.591823824696301
0.07600000000000005, 1.564762008294348
0.07700000000000005, 1.5383866601444156
0.07800000000000006, 1.512674350857423
0.07900000000000006, 1.4876026626764243
0.08000000000000006, 1.4631501365354878
0.08100000000000006, 1.4392962223746675
0.08200000000000006, 1.416021232481102
0.08300000000000006, 1.393306297644505
0.08400000000000006, 1.3711333259320704
0.08500000000000006, 1.349484963903112
0.08600000000000006, 1.328344560097505
0.08700000000000006, 1.3076961306449368
0.08800000000000006, 1.287524326853467
0.08900000000000007, 1.2678144046465005
0.09000000000000007, 1.2485521957272807
0.09100000000000007, 1.2297240803585678
0.09200000000000007, 1.2113169616538064
0.09300000000000007, 1.1933182412833054
0.09400000000000007, 1.1757157965059746
0.09500000000000007, 1.158497958443724
0.09600000000000007, 1.1416534915211196
0.09700000000000007, 1.1251715739987416
0.09800000000000007, 1.1090417795333025
0.09900000000000007, 1.0932540597024574
0.10000000000000007, 1.0777987274362735
0.10100000000000008, 1.0626664413014404
0.10200000000000008, 1.0478481905877912
0.10300000000000008, 1.0333352811501235
0.10400000000000008, 1.0191193219614338
0.10500000000000008, 1.0051922123364914
0.10600000000000008, 0.9915461297874593
0.10700000000000008, 0.9781735184755845
0.10800000000000008, 0.9650670782254754
0.10900000000000008, 0.9522197540704412
0.11000000000000008, 0.9396247262994515
0.11100000000000008, 0.9272754009781151
0.11200000000000009, 0.9151654009177308
0.11300000000000009, 0.9032885570681358
0.11400000000000009, 0.8916389003115252
0.11500000000000009, 0.8802106536357712
0.11600000000000009, 0.8689982246671755
0.11700000000000009, 0.857996198543637
0.11800000000000009, 0.847199331110478
0.11900000000000009, 0.8366025424221482
0.12000000000000009, 0.8262009105340382
0.1210000000000001, 0.8159896655695327
0.1220000000000001, 0.8059641840483173
0.1230000000000001, 0.7961199834627142
0.1240000000000001, 0.7864527170896524
0.12500000000000008, 0.7769581690264628
0.12600000000000008, 0.7676322494394792
0.12700000000000009, 0.7584709900149509
0.12800000000000009, 0.7494705396023714
0.1290000000000001, 0.7406271600409451
0.1300000000000001, 0.7319372221602825
0.1310000000000001, 0.7233972019470543
0.1320000000000001, 0.715003676869641
0.1330000000000001, 0.7067533223533744
0.1340000000000001, 0.6986429083992335
0.1350000000000001, 0.6906692963393378
0.1360000000000001, 0.6828294357228886
0.1370000000000001, 0.6751203613265051
0.1380000000000001, 0.6675391902833115
0.1390000000000001, 0.6600831193253295
0.1400000000000001, 0.6527494221340554
0.1410000000000001, 0.6455354467943687
0.1420000000000001, 0.6384386133471233
0.1430000000000001, 0.6314564114360727
0.1440000000000001, 0.6245863980449089
0.1450000000000001, 0.6178261953205305
0.1460000000000001, 0.611173488478699
0.1470000000000001, 0.6046260237885415
0.1480000000000001, 0.5981816066325155
0.1490000000000001, 0.5918380996385568
0.1500000000000001, 0.585593420881353
0.1510000000000001, 0.5794455421498242
0.1520000000000001, 0.5733924872779678
0.1530000000000001, 0.5674323305364871
0.1540000000000001, 0.5615631950825795
0.1550000000000001, 0.5557832514655376
0.1560000000000001, 0.5500907161858506
0.1570000000000001, 0.5444838503055663
0.1580000000000001, 0.5389609581078872
0.1590000000000001, 0.533520385803953
0.16000000000000011, 0.5281605202849209
0.16100000000000012, 0.5228797879175427
0.16200000000000012, 0.5176766533814681
0.16300000000000012, 0.5125496185466379
0.16400000000000012, 0.5074972213891931
0.16500000000000012, 0.5025180349443479
0.16600000000000012, 0.49761066629483086
0.16700000000000012, 0.4927737555934678
0.16800000000000012, 0.48800597511861055
0.16900000000000012, 0.4833060283611376
0.17000000000000012, 0.4786726491418187
0.17100000000000012, 0.47410460075788846
0.17200000000000013, 0.46960067515771614
0.17300000000000013, 0.46515969214252023
0.17400000000000013, 0.46078049859409786
0.17500000000000013, 0.45646196772762593
0.17600000000000013, 0.45220299836855793
0.17700000000000013, 0.44800251425276677
0.17800000000000013, 0.44385946334906323
0.17900000000000013, 0.43977281720325806
0.18000000000000013, 0.4357415703030022
0.18100000000000013, 0.43176473946263944
0.18200000000000013, 0.4278413632273496
0.18300000000000013, 0.4239705012958969
0.18400000000000014, 0.4201512339613132
0.18500000000000014, 0.41638266156886633
0.18600000000000014, 0.4126639039907341
0.18700000000000014, 0.4089941001167507
0.18800000000000014, 0.40537240736069774
0.18900000000000014, 0.4017980011815834
0.19000000000000014, 0.3982700746193765
0.19100000000000014, 0.39478783784472843
0.19200000000000014, 0.3913505177221551
0.19300000000000014, 0.38795735738626147
0.19400000000000014, 0.38460761583053393
0.19500000000000015, 0.38130056750828456
0.19600000000000015, 0.3780355019453391
0.19700000000000015, 0.37481172336406293
0.19800000000000015, 0.3716285503183518
0.19900000000000015, 0.36848531533922085
0.20000000000000015, 0.3653813645906389
0.20100000000000015, 0.36231605753527096
0.20200000000000015, 0.3592887666097915
0.20300000000000015, 0.35629887690947154
0.20400000000000015, 0.35334578588172194
0.20500000000000015, 0.35042890302831564
0.20600000000000016, 0.3475476496159837
0.20700000000000016, 0.3447014583951551
0.20800000000000016, 0.34188977332652865
0.20900000000000016, 0.33911204931526634
0.21000000000000016, 0.33636775195255114
0.21100000000000016, 0.3336563572642758
0.21200000000000016, 0.33097735146662705
0.21300000000000016, 0.3283302307283758
0.21400000000000016, 0.3257145009396299
0.21500000000000016, 0.3231296774868734
0.21600000000000016, 0.32057528503408816
0.21700000000000016, 0.3180508573097633
0.21800000000000017, 0.31555593689961503
0.21900000000000017, 0.3130900750448573
0.22000000000000017, 0.31065283144581995
0.22100000000000017, 0.3082437740707894
0.22200000000000017, 0.30586247896987934
0.22300000000000017, 0.3035085300938079
0.22400000000000017, 0.3011815191174139
0.22500000000000017, 0.2988810452677762
0.22600000000000017, 0.29660671515680637
0.22700000000000017, 0.2943581426181697
0.22800000000000017, 0.29213494854841243
0.22900000000000018, 0.289936760752171
0.23000000000000018, 0.28776321379134306
0.23100000000000018, 0.2856139488381021
0.23200000000000018, 0.28348861353164867
0.23300000000000018, 0.28138686183857714
0.23400000000000018, 0.2793083539167793
0.23500000000000018, 0.2772527559827442
0.23600000000000018, 0.2752197401821962
0.23700000000000018, 0.27320898446394914
0.23800000000000018, 0.27122017245689484
0.23900000000000018, 0.26925299335003283
0.24000000000000019, 0.2673071417754665
0.2410000000000002, 0.26538231769426174
0.2420000000000002, 0.2634782262851084
0.2430000000000002, 0.2615945778356915
0.2440000000000002, 0.2597310876367045
0.2450000000000002, 0.25788747587843
0.2460000000000002, 0.2560634675498093
0.2470000000000002, 0.25425879233994564
0.2480000000000002, 0.25247318454196177
0.2490000000000002, 0.2507063829591572
0.25000000000000017, 0.24895813081338963
0.25100000000000017, 0.24722817565563782
0.25200000000000017, 0.24551626927866682
0.25300000000000017, 0.24382216763175954
0.25400000000000017, 0.24214563073743567
0.25500000000000017, 0.24048642261013206
0.25600000000000017, 0.23884431117676175
0.2570000000000002, 0.2372190681991294
0.2580000000000002, 0.23561046919813597
0.2590000000000002, 0.23401829337973093
0.2600000000000002, 0.23244232356256858
0.2610000000000002, 0.23088234610731892
0.2620000000000002, 0.22933815084758838
0.2630000000000002, 0.22780953102242432
0.2640000000000002, 0.2262962832103319
0.2650000000000002, 0.22479820726479752
0.2660000000000002, 0.22331510625125403
0.2670000000000002, 0.221846786385467
0.2680000000000002, 0.22039305697329442
0.2690000000000002, 0.2189537303517946
0.2700000000000002, 0.21752862183163874
0.2710000000000002, 0.21611754964080204
0.2720000000000002, 0.21472033486949596
0.2730000000000002, 0.2133368014163137
0.2740000000000002, 0.21196677593555824
0.2750000000000002, 0.21061008778571885
0.2760000000000002, 0.20926656897907422
0.2770000000000002, 0.20793605413238897
0.2780000000000002, 0.2066183804186768
0.2790000000000002, 0.2053133875200076
0.2800000000000002, 0.2040209175813297
0.2810000000000002, 0.20274081516528067
0.2820000000000002, 0.2014729272079655
0.2830000000000002, 0.20021710297568007
0.2840000000000002, 0.19897319402255176
0.2850000000000002, 0.19774105414907672
0.2860000000000002, 0.1965205393615356
0.2870000000000002, 0.19531150783226323
0.2880000000000002, 0.19411381986074938
0.2890000000000002, 0.1929273378355591
0.2900000000000002, 0.19175192619703882
0.2910000000000002, 0.19058745140081018
0.2920000000000002, 0.1894337818820093
0.2930000000000002, 0.18829078802027194
0.2940000000000002, 0.1871583421054393
0.2950000000000002, 0.18603631830396708
0.2960000000000002, 0.18492459262602162
0.2970000000000002, 0.1838230428932556
0.2980000000000002, 0.1827315487072282
0.2990000000000002, 0.18164999141847557
0.3000000000000002, 0.1805782540962069
0.3010000000000002, 0.1795162214986049
0.3020000000000002, 0.17846378004373353
0.3030000000000002, 0.17742081778102203
0.3040000000000002, 0.17638722436332327
0.3050000000000002, 0.17536289101953254
0.3060000000000002, 0.17434771052773865
0.3070000000000002, 0.17334157718892457
0.3080000000000002, 0.17234438680117597
0.3090000000000002, 0.17135603663440144
0.3100000000000002, 0.17037642540555262
0.3110000000000002, 0.16940545325432713
0.3120000000000002, 0.16844302171934566
0.3130000000000002, 0.16748903371479892
0.3140000000000002, 0.16654339350754244
0.3150000000000002, 0.16560600669463818
0.3160000000000002, 0.16467678018133158
0.3170000000000002, 0.16375562215944886
0.3180000000000002, 0.16284244208621554
0.31900000000000023, 0.16193715066347486
0.32000000000000023, 0.16103965981730872
0.32100000000000023, 0.1601498826780433
0.32200000000000023, 0.1592677335606371
0.32300000000000023, 0.15839312794543908
0.32400000000000023, 0.1575259824593126
0.32500000000000023, 0.15666621485711216
0.32600000000000023, 0.15581374400351286
0.32700000000000023, 0.1549684898551759
0.32800000000000024, 0.1541303734432498
0.32900000000000024, 0.1532993168562005
0.33000000000000024, 0.1524752432229545
0.33100000000000024, 0.15165807669636028
0.33200000000000024, 0.15084774243695506
0.33300000000000024, 0.15004416659702582
0.33400000000000024, 0.1492472763049725
0.33500000000000024, 0.1484569996499476
0.33600000000000024, 0.1476732656667886
0.33700000000000024, 0.1468960043212135
0.33800000000000024, 0.14612514649529648
0.33900000000000025, 0.1453606239731989
0.34000000000000025, 0.14460236942716478
0.34100000000000025, 0.14385031640376486
0.34200000000000025, 0.14310439931039226
0.34300000000000025, 0.14236455340199725
0.34400000000000025, 0.141630714768063
0.34500000000000025, 0.14090282031981174
0.34600000000000025, 0.14018080777763892
0.34700000000000025, 0.1394646156587749
0.34800000000000025, 0.1387541832651587
0.34900000000000025, 0.13804945067153213
0.35000000000000026, 0.13735035871374185
0.35100000000000026, 0.13665684897724745
0.35200000000000026, 0.1359688637858292
0.35300000000000026, 0.13528634619049912
0.35400000000000026, 0.13460923995859952
0.35500000000000026, 0.1339374895630954
0.35600000000000026, 0.13327104017205152
0.35700000000000026, 0.13260983763829234
0.35800000000000026, 0.13195382848924023
0.35900000000000026, 0.13130295991693122
0.36000000000000026, 0.1306571797681974
0.36100000000000027, 0.13001643653502423
0.36200000000000027, 0.12938067934506892
0.36300000000000027, 0.12874985795234176
0.36400000000000027, 0.12812392272804574
0.36500000000000027, 0.12750282465157423
0.36600000000000027, 0.12688651530165773
0.36700000000000027, 0.12627494684766158
0.36800000000000027, 0.12566807204103414
0.36900000000000027, 0.12506584420689273
0.3700000000000003, 0.12446821723575538
0.3710000000000003, 0.12387514557540985
0.3720000000000003, 0.12328658422291784
0.3730000000000003, 0.12270248871675267
0.3740000000000003, 0.1221228151290703
0.3750000000000003, 0.12154752005810292
0.3760000000000003, 0.12097656062068486
0.3770000000000003, 0.12040989444489732
0.3780000000000003, 0.11984747966283615
0.3790000000000003, 0.11928927490350012
0.3800000000000003, 0.11873523928579012
0.3810000000000003, 0.11818533241163073
0.3820000000000003, 0.11763951435919684
0.3830000000000003, 0.11709774567625586
0.3840000000000003, 0.11655998737361516
0.3850000000000003, 0.11602620091867488
0.3860000000000003, 0.1154963482290905
0.3870000000000003, 0.11497039166652946
0.3880000000000003, 0.11444829403053462
0.3890000000000003, 0.1139300185524835
0.3900000000000003, 0.11341552888964589
0.3910000000000003, 0.112904789119334
0.3920000000000003, 0.1123977637331484
0.3930000000000003, 0.11189441763131353
0.3940000000000003, 0.11139471611710473
0.3950000000000003, 0.1108986248913632
0.3960000000000003, 0.11040611004709557
0.3970000000000003, 0.10991713806416215
0.3980000000000003, 0.10943167580404618
0.3990000000000003, 0.10894969050470535
0.4000000000000003, 0.10847114977550498
0.4010000000000003, 0.10799602159223028
0.4020000000000003, 0.10752427429217531
0.4030000000000003, 0.10705587656930889
0.4040000000000003, 0.10659079746951589
0.4050000000000003, 0.1061290063859123
0.4060000000000003, 0.10567047305423147
0.4070000000000003, 0.10521516754828372
0.4080000000000003, 0.10476306027548232
0.4090000000000003, 0.10431412197244193
0.4100000000000003, 0.10386832370064232
0.4110000000000003, 0.10342563684215964
0.4120000000000003, 0.1029860330954594
0.4130000000000003, 0.10254948447125957
0.4140000000000003, 0.10211596328844975
0.4150000000000003, 0.101685442170078
0.4160000000000003, 0.10125789403939382
0.4170000000000003, 0.10083329211595327
0.4180000000000003, 0.1004116099117828
0.4190000000000003, 0.09999282122759912
0.4200000000000003, 0.099576900149088
0.4210000000000003, 0.09916382104323616
0.4220000000000003, 0.09875355855471907
0.4230000000000003, 0.09834608760234419
0.4240000000000003, 0.09794138337554392
0.4250000000000003, 0.09753942133092312
0.4260000000000003, 0.09714017718885616
0.4270000000000003, 0.09674362693013494
0.4280000000000003, 0.0963497467926676
0.4290000000000003, 0.09595851326822123
0.4300000000000003, 0.09556990309921967
0.4310000000000003, 0.09518389327557975
0.43200000000000033, 0.09480046103160204
0.43300000000000033, 0.09441958384290026
0.43400000000000033, 0.09404123942337982
0.43500000000000033, 0.09366540572225676
0.43600000000000033, 0.09329206092112413
0.43700000000000033, 0.09292118343105558
0.43800000000000033, 0.09255275188975606
0.43900000000000033, 0.09218674515874918
0.44000000000000034, 0.09182314232060822
0.44100000000000034, 0.09146192267622445
0.44200000000000034, 0.09110306574211673
0.44300000000000034, 0.0907465512477772
0.44400000000000034, 0.09039235913305708
0.44500000000000034, 0.09004046954558809
0.44600000000000034, 0.0896908628382411
0.44700000000000034, 0.08934351956662129
0.44800000000000034, 0.08899842048659808
0.44900000000000034, 0.08865554655186876
0.45000000000000034, 0.08831487891155987
0.45100000000000035, 0.08797639890785855
0.45200000000000035, 0.0876400880736797
0.45300000000000035, 0.08730592813036474
0.45400000000000035, 0.08697390098541168
0.45500000000000035, 0.0866439887302387
0.45600000000000035, 0.08631617363797879
0.45700000000000035, 0.0859904381613026
0.45800000000000035, 0.08566676493027411
0.45900000000000035, 0.08534513675023543
0.46000000000000035, 0.08502553659971845
0.46100000000000035, 0.0847079476283898
0.46200000000000035, 0.0843923531550196
0.46300000000000036, 0.0840787366654807
0.46400000000000036, 0.08376708181077498
0.46500000000000036, 0.08345737240508527
0.46600000000000036, 0.08314959242385647
0.46700000000000036, 0.08284372600189985
0.46800000000000036, 0.08253975743152546
0.46900000000000036, 0.08223767116069805
0.47000000000000036, 0.0819374517912203
0.47100000000000036, 0.08163908407693767
0.47200000000000036, 0.08134255292197022
0.47300000000000036, 0.08104784337896631
0.47400000000000037, 0.08075494064738167
0.47500000000000037, 0.08046383007177879
0.47600000000000037, 0.08017449714015162
0.47700000000000037, 0.07988692748227229
0.47800000000000037, 0.07960110686805855
0.47900000000000037, 0.07931702120596369
0.48000000000000037, 0.07903465654138885
0.48100000000000037, 0.07875399905511558
0.4820000000000004, 0.07847503506175704
0.4830000000000004, 0.07819775100823417
0.4840000000000004, 0.07792213347226891
0.4850000000000004, 0.07764816916089667
0.4860000000000004, 0.07737584490900128
0.4870000000000004, 0.07710514767786657
0.4880000000000004, 0.07683606455374702
0.4890000000000004, 0.07656858274646
0.4900000000000004, 0.07630268958799219
0.4910000000000004, 0.07603837253112745
0.4920000000000004, 0.07577561914809104
0.4930000000000004, 0.07551441712921132
0.4940000000000004, 0.07525475428159999
0.4950000000000004, 0.07499661852784766
0.4960000000000004, 0.07473999790473822
0.4970000000000004, 0.07448488056197757
0.4980000000000004, 0.07423125476094056
0.4990000000000004, 0.0739791088734338
0.5000000000000003, 0.07372843138047272
0.5010000000000003, 0.07347921087107617
0.5020000000000003, 0.07323143604107613
0.5030000000000003, 0.07298509569194063
0.5040000000000003, 0.07274017872961466
0.5050000000000003, 0.07249667416337313
0.5060000000000003, 0.07225457110469034
0.5070000000000003, 0.07201385876612261
0.5080000000000003, 0.071774526460206
0.5090000000000003, 0.07153656359836529
0.5100000000000003, 0.07129995968984144
0.5110000000000003, 0.07106470434062795
0.5120000000000003, 0.07083078725242294
0.5130000000000003, 0.07059819822159348
0.5140000000000003, 0.07036692713815407
0.5150000000000003, 0.07013696398475636
0.5160000000000003, 0.06990829883569195
0.5170000000000003, 0.06968092185590795
0.5180000000000003, 0.06945482330003495
0.5190000000000003, 0.0692299935114258
0.5200000000000004, 0.06900642292120797
0.5210000000000004, 0.06878410204734656
0.5220000000000004, 0.06856302149371825
0.5230000000000004, 0.06834317194919882
0.5240000000000004, 0.06812454418675953
0.5250000000000004, 0.06790712906257568
0.5260000000000004, 0.06769091751514668
0.5270000000000004, 0.06747590056442515
0.5280000000000004, 0.06726206931095875
0.5290000000000004, 0.0670494149350407
0.5300000000000004, 0.06683792869587134
0.5310000000000004, 0.06662760193073007
0.5320000000000004, 0.06641842605415746
0.5330000000000004, 0.06621039255714573
0.5340000000000004, 0.0660034930063421
0.5350000000000004, 0.06579771904325755
0.5360000000000004, 0.06559306238348953
0.5370000000000004, 0.06538951481595023
0.5380000000000004, 0.0651870682021069
0.5390000000000004, 0.06498571447522954
0.5400000000000004, 0.06478544563964792
0.5410000000000004, 0.06458625377001885
0.5420000000000004, 0.06438813101060016
0.5430000000000004, 0.06419106957453347
0.5440000000000004, 0.0639950617431383
0.5450000000000004, 0.0638000998652108
0.5460000000000004, 0.06360617635633314
0.5470000000000004, 0.06341328369819003
0.5480000000000004, 0.06322141443789424
0.5490000000000004, 0.0630305611873187
0.5500000000000004, 0.06284071662243834
0.5510000000000004, 0.06265187348267694
0.5520000000000004, 0.06246402457026535
0.5530000000000004, 0.06227716274960319
0.5540000000000004, 0.062091280946631446
0.5550000000000004, 0.06190637214820985
0.5560000000000004, 0.06172242940150349
0.5570000000000004, 0.061539445813374505
0.5580000000000004, 0.061357414549783065
0.5590000000000004, 0.06117632883519372
0.5600000000000004, 0.06099618195198898
0.5610000000000004, 0.06081696723988998
0.5620000000000004, 0.06063867809538377
0.5630000000000004, 0.06046130797115697
0.5640000000000004, 0.06028485037553575
0.5650000000000004, 0.06010929887193276
0.5660000000000004, 0.05993464707830058
0.5670000000000004, 0.059760888666590364
0.5680000000000004, 0.05958801736221762
0.5690000000000004, 0.05941602694353388
0.5700000000000004, 0.05924491124130426
0.5710000000000004, 0.05907466413819103
0.5720000000000004, 0.05890527956824258
0.5730000000000004, 0.058736751516389504
0.5740000000000004, 0.05856907401794478
0.5750000000000004, 0.058402241158110456
0.5760000000000004, 0.05823624707149023
0.5770000000000004, 0.05807108594160668
0.5780000000000004, 0.05790675200042406
0.5790000000000004, 0.05774323952787728
0.5800000000000004, 0.0575805428514056
0.5810000000000004, 0.05741865634549093
0.5820000000000004, 0.05725757443120233
0.5830000000000004, 0.05709729157574542
0.5840000000000004, 0.05693780229201613
0.5850000000000004, 0.05677910113816021
0.5860000000000004, 0.05662118271713657
0.5870000000000004, 0.05646404167628761
0.5880000000000004, 0.05630767270691114
0.5890000000000004, 0.05615207054384002
0.5900000000000004, 0.055997229965024674
0.5910000000000004, 0.05584314579112117
0.5920000000000004, 0.05568981288508259
0.5930000000000004, 0.05553722615175661
0.5940000000000004, 0.055385380537486185
0.5950000000000004, 0.055234271029714524
0.5960000000000004, 0.055083892656595974
0.5970000000000004, 0.05493424048660931
0.5980000000000004, 0.05478530962817561
0.5990000000000004, 0.05463709522928211
0.6000000000000004, 0.05448959247710736
0.6010000000000004, 0.054342796597652364
0.6020000000000004, 0.05419670285537495
0.6030000000000004, 0.0540513065528288
0.6040000000000004, 0.05390660303030551
0.6050000000000004, 0.05376258766548087
0.6060000000000004, 0.053619255873065375
0.6070000000000004, 0.05347660310445777
0.6080000000000004, 0.05333462484740278
0.6090000000000004, 0.05319331662565272
0.6100000000000004, 0.053052673998631665
0.6110000000000004, 0.05291269256110489
0.6120000000000004, 0.052773367942850286
0.6130000000000004, 0.052634695808334374
0.6140000000000004, 0.05249667185639091
0.6150000000000004, 0.05235929181990341
0.6160000000000004, 0.05222255146549183
0.6170000000000004, 0.052086446593199866
0.6180000000000004, 0.05195097303618923
0.6190000000000004, 0.05181612666043457
0.6200000000000004, 0.05168190336442221
0.6210000000000004, 0.0515482990788523
0.6220000000000004, 0.051415309766344806
0.6230000000000004, 0.051282931421146906
0.6240000000000004, 0.05115116006884435
0.6250000000000004, 0.05101999176607691
0.6260000000000004, 0.050889422600254884
0.6270000000000004, 0.050759448689279466
0.6280000000000004, 0.05063006618126651
0.6290000000000004, 0.05050127125427262
0.6300000000000004, 0.05037306011602383
0.6310000000000004, 0.050245429003647944
0.6320000000000005, 0.050118374183408296
0.6330000000000005, 0.04999189195044252
0.6340000000000005, 0.049865978628501145
0.6350000000000005, 0.04974063056969184
0.6360000000000005, 0.0496158441542235
0.6370000000000005, 0.04949161579015517
0.6380000000000005, 0.04936794191314692
0.6390000000000005, 0.04924481898621197
0.6400000000000005, 0.04912224349947369
0.6410000000000005, 0.0490002119699232
0.6420000000000005, 0.04887872094117993
0.6430000000000005, 0.048757766983255735
0.6440000000000005, 0.04863734669231973
0.6450000000000005, 0.048517456690466206
0.6460000000000005, 0.04839809362548572
0.6470000000000005, 0.04827925417063725
0.6480000000000005, 0.04816093502442307
0.6490000000000005, 0.04804313291036656
0.6500000000000005, 0.04792584457679181
0.6510000000000005, 0.04780906679660441
0.6520000000000005, 0.04769279636707669
0.6530000000000005, 0.04757703010963331
0.6540000000000005, 0.04746176486963935
0.6550000000000005, 0.04734699751619132
0.6560000000000005, 0.04723272494190919
0.6570000000000005, 0.04711894406273137
0.6580000000000005, 0.047005651817711484
0.6590000000000005, 0.04689284516881672
0.6600000000000005, 0.04678052110072882
0.6610000000000005, 0.046668676620646554
0.6620000000000005, 0.046557308758091095
0.6630000000000005, 0.046446414564712185
0.6640000000000005, 0.04633599111409614
0.6650000000000005, 0.046226035501577493
0.6660000000000005, 0.04611654484405047
0.6670000000000005, 0.046007516279783715
0.6680000000000005, 0.04589894696823579
0.6690000000000005, 0.04579083408987324
0.6700000000000005, 0.045683174845991124
0.6710000000000005, 0.04557596645853251
0.6720000000000005, 0.04546920616991376
0.6730000000000005, 0.04536289124284807
0.6740000000000005, 0.04525701896017239
0.6750000000000005, 0.04515158662467617
0.6760000000000005, 0.045046591558931356
0.6770000000000005, 0.04494203110512326
0.6780000000000005, 0.04483790262488492
0.6790000000000005, 0.04473420349913113
0.6800000000000005, 0.044630931127896144
0.6810000000000005, 0.044528082930170305
0.6820000000000005, 0.04442565634374143
0.6830000000000005, 0.04432364882503448
0.6840000000000005, 0.04422205784895541
0.6850000000000005, 0.04412088090873544
0.6860000000000005, 0.044020115515776066
0.6870000000000005, 0.04391975919949754
0.6880000000000005, 0.04381980950718663
0.6890000000000005, 0.043720264003847514
0.6900000000000005, 0.04362112027205335
0.6910000000000005, 0.043522375911799055
0.6920000000000005, 0.043424028540355916
0.6930000000000005, 0.043326075792128015
0.6940000000000005, 0.043228515318508944
0.6950000000000005, 0.04313134478774042
0.6960000000000005, 0.043034561884772685
0.6970000000000005, 0.04293816431112576
0.6980000000000005, 0.042842149784751614
0.6990000000000005, 0.042746516039898624
0.7000000000000005, 0.04265126082697661
0.7010000000000005, 0.04255638191242377
0.7020000000000005, 0.04246187707857344
0.7030000000000005, 0.04236774412352429
0.7040000000000005, 0.04227398086100978
0.7050000000000005, 0.04218058512027022
0.7060000000000005, 0.04208755474592494
0.7070000000000005, 0.04199488759784645
0.7080000000000005, 0.04190258155103603
0.7090000000000005, 0.04181063449549872
0.7100000000000005, 0.041719044336122
0.7110000000000005, 0.041627808992553944
0.7120000000000005, 0.04153692639908248
0.7130000000000005, 0.04144639450451675
0.7140000000000005, 0.04135621127206878
0.7150000000000005, 0.04126637467923682
0.7160000000000005, 0.04117688271768891
0.7170000000000005, 0.041087733393148675
0.7180000000000005, 0.04099892472528122
0.7190000000000005, 0.04091045474758054
0.7200000000000005, 0.04082232150725776
0.7210000000000005, 0.040734523065131145
0.7220000000000005, 0.040647057495515254
0.7230000000000005, 0.04055992288611396
0.7240000000000005, 0.040473117337911674
0.7250000000000005, 0.04038663896506687
0.7260000000000005, 0.04030048589480721
0.7270000000000005, 0.040214656267324414
0.7280000000000005, 0.04012914823567026
0.7290000000000005, 0.04004395996565478
0.7300000000000005, 0.03995908963574353
0.7310000000000005, 0.039874535436957126
0.7320000000000005, 0.03979029557277153
0.7330000000000005, 0.039706368259018576
0.7340000000000005, 0.039622751723788346
0.7350000000000005, 0.0395394442073315
0.7360000000000005, 0.039456443961962934
0.7370000000000005, 0.03937374925196685
0.7380000000000005, 0.03929135835350166
0.7390000000000005, 0.03920926955450611
0.7400000000000005, 0.03912748115460675
0.7410000000000005, 0.039045991465025874
0.7420000000000005, 0.038964798808489964
0.7430000000000005, 0.03888390151913944
0.7440000000000005, 0.03880329794243937
0.7450000000000006, 0.03872298643508994
0.7460000000000006, 0.038642965364939295
0.7470000000000006, 0.038563233110895725
0.7480000000000006, 0.03848378806284159
0.7490000000000006, 0.038404628621547164
0.7500000000000006, 0.0383257531985866
0.7510000000000006, 0.03824716021625313
0.7520000000000006, 0.038168848107475783
0.7530000000000006, 0.03809081531573669
0.7540000000000006, 0.03801306029498985
0.7550000000000006, 0.037935581509578986
0.7560000000000006, 0.037858377434157514
0.7570000000000006, 0.03778144655360911
0.7580000000000006, 0.037704787362968124
0.7590000000000006, 0.037628398367341755
0.7600000000000006, 0.037552278081831945
0.7610000000000006, 0.037476425031458795
0.7620000000000006, 0.037400837751083965
0.7630000000000006, 0.03732551478533543
0.7640000000000006, 0.03725045468853222
0.7650000000000006, 0.0371756560246102
0.7660000000000006, 0.037101117367048665
0.7670000000000006, 0.03702683729879702
0.7680000000000006, 0.0369528144122027
0.7690000000000006, 0.036879047308939476
0.7700000000000006, 0.03680553459993584
0.7710000000000006, 0.036732274905305284
0.7720000000000006, 0.03665926685427584
0.7730000000000006, 0.03658650908512143
0.7740000000000006, 0.036514000245092805
0.7750000000000006, 0.03644173899034919
0.7760000000000006, 0.03636972398589177
0.7770000000000006, 0.03629795390549585
0.7780000000000006, 0.03622642743164537
0.7790000000000006, 0.03615514325546648
0.7800000000000006, 0.036084100076662844
0.7810000000000006, 0.03601329660345081
0.7820000000000006, 0.03594273155249562
0.7830000000000006, 0.035872403648847924
0.7840000000000006, 0.03580231162588033
0.7850000000000006, 0.035732454225225994
0.7860000000000006, 0.03566283019671547
0.7870000000000006, 0.03559343829831661
0.7880000000000006, 0.03552427729607317
0.7890000000000006, 0.03545534596404437
0.7900000000000006, 0.035386643084245724
0.7910000000000006, 0.03531816744658894
0.7920000000000006, 0.03524991784882429
0.7930000000000006, 0.03518189309648103
0.7940000000000006, 0.035114092002811056
0.7950000000000006, 0.035046513388730285
0.7960000000000006, 0.03497915608276318
0.7970000000000006, 0.034912018920985215
0.7980000000000006, 0.034845100746967915
0.7990000000000006, 0.03477840041172332
0.8000000000000006, 0.034711916773648974
0.8010000000000006, 0.034645648698473586
0.8020000000000006, 0.034579595059202946
0.8030000000000006, 0.03451375473606681
0.8040000000000006, 0.03444812661646539
0.8050000000000006, 0.03438270959491713
0.8060000000000006, 0.03431750257300625
0.8070000000000006, 0.03425250445933118
0.8080000000000006, 0.0341877141694533
0.8090000000000006, 0.034123130625846015
0.8100000000000006, 0.034058752757844445
0.8110000000000006, 0.03399457950159511
0.8120000000000006, 0.0339306098000067
0.8130000000000006, 0.03386684260270071
0.8140000000000006, 0.03380327686596281
0.8150000000000006, 0.0337399115526942
0.8160000000000006, 0.03367674563236395
0.8170000000000006, 0.03361377808096109
0.8180000000000006, 0.03355100788094832
0.8190000000000006, 0.033488434021213744
0.8200000000000006, 0.03342605549702602
0.8210000000000006, 0.033363871309987275
0.8220000000000006, 0.03330188046798803
0.8230000000000006, 0.0332400819851618
0.8240000000000006, 0.03317847488184034
0.8250000000000006, 0.033117058184508684
0.8260000000000006, 0.03305583092576172
0.8270000000000006, 0.032994792144259856
0.8280000000000006, 0.03293394088468589
0.8290000000000006, 0.03287327619770183
0.8300000000000006, 0.03281279713990625
0.8310000000000006, 0.03275250277379179
0.8320000000000006, 0.0326923921677035
0.8330000000000006, 0.03263246439579687
0.8340000000000006, 0.03257271853799641
0.8350000000000006, 0.03251315367995506
0.8360000000000006, 0.03245376891301334
0.8370000000000006, 0.03239456333415877
0.8380000000000006, 0.03233553604598642
0.8390000000000006, 0.03227668615665863
0.8400000000000006, 0.03221801277986612
0.8410000000000006, 0.03215951503478899
0.8420000000000006, 0.03210119204605751
0.8430000000000006, 0.032043042943714364
0.8440000000000006, 0.031985066863176
0.8450000000000006, 0.03192726294519529
0.8460000000000006, 0.031869630335823816
0.8470000000000006, 0.03181216818637456
0.8480000000000006, 0.03175487565338562
0.8490000000000006, 0.03169775189858289
0.8500000000000006, 0.031640796088844333
0.8510000000000006, 0.03158400739616372
0.8520000000000006, 0.031527384997614843
0.8530000000000006, 0.03147092807531659
0.8540000000000006, 0.03141463581639723
0.8550000000000006, 0.03135850741295983
0.8560000000000006, 0.03130254206204784
0.8570000000000007, 0.03124673896561043
0.8580000000000007, 0.03119109733046871
0.8590000000000007, 0.031135616368281986
0.8600000000000007, 0.031080295295514083
0.8610000000000007, 0.031025133333400515
0.8620000000000007, 0.030970129707915232
0.8630000000000007, 0.030915283649737724
0.8640000000000007, 0.030860594394221084
0.8650000000000007, 0.03080606118135972
0.8660000000000007, 0.030751683255756918
0.8670000000000007, 0.030697459866593904
0.8680000000000007, 0.03064339026759807
0.8690000000000007, 0.030589473717011786
0.8700000000000007, 0.030535709477561464
0.8710000000000007, 0.030482096816426857
0.8720000000000007, 0.03042863500521119
0.8730000000000007, 0.030375323319909855
0.8740000000000007, 0.03032216104088141
0.8750000000000007, 0.030269147452817412
0.8760000000000007, 0.03021628184471329
0.8770000000000007, 0.0301635635098383
0.8780000000000007, 0.03011099174570749
0.8790000000000007, 0.030058565854052116
0.8800000000000007, 0.030006285140791435
0.8810000000000007, 0.029954148916004605
0.8820000000000007, 0.029902156493901537
0.8830000000000007, 0.029850307192796296
0.8840000000000007, 0.029798600335078293
0.8850000000000007, 0.029747035247185645
0.8860000000000007, 0.02969561125957725
0.8870000000000007, 0.029644327706706095
0.8880000000000007, 0.02959318392699227
0.8890000000000007, 0.02954217926279646
0.8900000000000007, 0.029491313060393227
0.8910000000000007, 0.029440584669945247
0.8920000000000007, 0.02938999344547662
0.8930000000000007, 0.029339538744847748
0.8940000000000007, 0.029289219929729212
0.8950000000000007, 0.029239036365576537
0.8960000000000007, 0.02918898742160482
0.8970000000000007, 0.029139072470763836
0.8980000000000007, 0.02908929088971333
0.8990000000000007, 0.029039642058797797
0.9000000000000007, 0.028990125362022563
0.9010000000000007, 0.028940740187029416
0.9020000000000007, 0.028891485925072298
0.9030000000000007, 0.02884236197099338
0.9040000000000007, 0.028793367723199507
0.9050000000000007, 0.028744502583638698
0.9060000000000007, 0.028695765957776564
0.9070000000000007, 0.028647157254573192
0.9080000000000007, 0.02859867588646018
0.9090000000000007, 0.02855032126931779
0.9100000000000007, 0.028502092822452068
0.9110000000000007, 0.028453989968572804
0.9120000000000007, 0.028406012133770687
0.9130000000000007, 0.028358158747495553
0.9140000000000007, 0.028310429242534157
0.9150000000000007, 0.028262823054988288
0.9160000000000007, 0.02821533962425352
0.9170000000000007, 0.028167978392997235
0.9180000000000007, 0.028120738807137502
0.9190000000000007, 0.028073620315822022
0.9200000000000007, 0.028026622371406813
0.9210000000000007, 0.02797974442943558
0.9220000000000007, 0.02793298594861897
0.9230000000000007, 0.027886346390814127
0.9240000000000007, 0.027839825221004047
0.9250000000000007, 0.027793421907277422
0.9260000000000007, 0.027747135920808727
0.9270000000000007, 0.02770096673583821
0.9280000000000007, 0.027654913829651805
0.9290000000000007, 0.02760897668256217
0.9300000000000007, 0.027563154777888364
0.9310000000000007, 0.027517447601937046
0.9320000000000007, 0.027471854643983128
0.9330000000000007, 0.027426375396250757
0.9340000000000007, 0.02738100935389426
0.9350000000000007, 0.02733575601497947
0.9360000000000007, 0.02729061488046512
0.9370000000000007, 0.027245585454184058
0.9380000000000007, 0.02720066724282534
0.9390000000000007, 0.02715585975591571
0.9400000000000007, 0.027111162505801367
0.9410000000000007, 0.027066575007630392
0.9420000000000007, 0.027022096779334644
0.9430000000000007, 0.02697772734161188
0.9440000000000007, 0.02693346621790887
0.9450000000000007, 0.026889312934403133
0.9460000000000007, 0.02684526701998612
0.9470000000000007, 0.0268013280062458
0.9480000000000007, 0.02675749542744994
0.9490000000000007, 0.026713768820528717
0.9500000000000007, 0.026670147725058116
0.9510000000000007, 0.026626631683243324
0.9520000000000007, 0.02658322023990204
0.9530000000000007, 0.026539912942448052
0.9540000000000007, 0.02649670934087499
0.9550000000000007, 0.026453608987739807
0.9560000000000007, 0.026410611438147272
0.9570000000000007, 0.026367716249733268
0.9580000000000007, 0.02632492298264963
0.9590000000000007, 0.026282231199547937
0.9600000000000007, 0.026239640465563954
0.9610000000000007, 0.026197150348302414
0.9620000000000007, 0.02615476041782112
0.9630000000000007, 0.02611247024661595
0.9640000000000007, 0.02607027940960585
0.9650000000000007, 0.026028187484117383
0.9660000000000007, 0.025986194049869838
0.9670000000000007, 0.02594429868896059
0.9680000000000007, 0.025902500985850143
0.9690000000000007, 0.025860800527347703
0.9700000000000008, 0.025819196902596212
0.9710000000000008, 0.02577768970305844
0.9720000000000008, 0.025736278522502192
0.9730000000000008, 0.025694962956986405
0.9740000000000008, 0.025653742604846944
0.9750000000000008, 0.025612617066682282
0.9760000000000008, 0.02557158594534002
0.9770000000000008, 0.02553064884590277
0.9780000000000008, 0.02548980537567448
0.9790000000000008, 0.025449055144166798
0.9800000000000008, 0.02540839776308561
0.9810000000000008, 0.025367832846317422
0.9820000000000008, 0.025327360009916297
0.9830000000000008, 0.025286978872090173
0.9840000000000008, 0.025246689053188307
0.9850000000000008, 0.025206490175687535
0.9860000000000008, 0.02516638186417976
0.9870000000000008, 0.02512636374535893
0.9880000000000008, 0.02508643544800827
0.9890000000000008, 0.02504659660298757
0.9900000000000008, 0.025006846843220448
0.9910000000000008, 0.0249671858036819
0.9920000000000008, 0.0249276131213862
0.9930000000000008, 0.024888128435373934
0.9940000000000008, 0.024848731386700247
0.9950000000000008, 0.024809421618422235
0.9960000000000008, 0.02477019877558733
0.9970000000000008, 0.024731062505220933
0.9980000000000008, 0.024692012456314538
0.9990000000000008, 0.02465304827981417
1.0000000000000007, 0.024614169628608074
1.0010000000000006, 0.024575376157515687
1.0020000000000004, 0.02453666752327553
1.0030000000000003, 0.024498043384533947
1.0040000000000002, 0.02445950340183363
1.0050000000000001, 0.024421047237602158
1.006, 0.024382674556140765
1.007, 0.024344385023613364
1.0079999999999998, 0.024306178308035015
1.0089999999999997, 0.024268054079261126
1.0099999999999996, 0.02423001200897652
1.0109999999999995, 0.02419205177068436
1.0119999999999993, 0.024154173039695526
1.0129999999999992, 0.02411637549311769
1.0139999999999991, 0.024078658809844694
1.014999999999999, 0.024041022670546006
1.015999999999999, 0.024003466757656196
1.0169999999999988, 0.0239659907553643
1.0179999999999987, 0.023928594349603743
1.0189999999999986, 0.023891277228041657
1.0199999999999985, 0.02385403908006908
1.0209999999999984, 0.02381687959679021
1.0219999999999982, 0.023779798471012935
1.0229999999999981, 0.023742795397238326
1.023999999999998, 0.02370587007165064
1.024999999999998, 0.02366902219210789
1.0259999999999978, 0.02363225145813167
1.0269999999999977, 0.023595557570897173
1.0279999999999976, 0.023558940233224097
1.0289999999999975, 0.023522399149566425
1.0299999999999974, 0.023485934026003075
1.0309999999999973, 0.0234495445702285
1.0319999999999971, 0.023413230491543088
1.032999999999997, 0.02337699150084375
1.033999999999997, 0.023340827310614876
1.0349999999999968, 0.023304737634918738
1.0359999999999967, 0.02326872218938638
1.0369999999999966, 0.023232780691208717
1.0379999999999965, 0.02319691285912714
1.0389999999999964, 0.02316111841342475
1.0399999999999963, 0.0231253970759173
1.0409999999999962, 0.023089748569944175
1.041999999999996, 0.023054172620359865
1.042999999999996, 0.023018668953524862
1.0439999999999958, 0.022983237297297326
1.0449999999999957, 0.022947877381023895
1.0459999999999956, 0.02291258893553166
1.0469999999999955, 0.02287737169311914
1.0479999999999954, 0.022842225387548164
1.0489999999999953, 0.02280714975403505
1.0499999999999952, 0.02277214452924266
1.050999999999995, 0.02273720945127183
1.051999999999995, 0.022702344259652923
1.0529999999999948, 0.022667548695338192
1.0539999999999947, 0.022632822500692835
1.0549999999999946, 0.0225981654194877
1.0559999999999945, 0.02256357719689052
1.0569999999999944, 0.022529057579458334
1.0579999999999943, 0.02249460631512967
1.0589999999999942, 0.02246022315321595
1.059999999999994, 0.02242590784439442
1.060999999999994, 0.022391660140699928
1.0619999999999938, 0.022357479795517367
1.0629999999999937, 0.02232336656357385
1.0639999999999936, 0.022289320200931034
1.0649999999999935, 0.022255340464977662
1.0659999999999934, 0.022221427114422033
1.0669999999999933, 0.022187579909284272
1.0679999999999932, 0.022153798610889126
1.068999999999993, 0.022120082981858497
1.069999999999993, 0.022086432786103935
1.0709999999999928, 0.022052847788819628
1.0719999999999927, 0.0220193277564748
1.0729999999999926, 0.021985872456806735
1.0739999999999925, 0.02195248165881358
1.0749999999999924, 0.021919155132747076
1.0759999999999923, 0.0218858926501057
1.0769999999999922, 0.021852693983627363
1.077999999999992, 0.021819558907282634
1.078999999999992, 0.021786487196267926
1.0799999999999919, 0.021753478626998037
1.0809999999999917, 0.021720532977100016
1.0819999999999916, 0.021687650025405805
1.0829999999999915, 0.021654829551945733
1.0839999999999914, 0.02162207133794161
1.0849999999999913, 0.02158937516580021
1.0859999999999912, 0.021556740819106707
1.086999999999991, 0.021524168082617732
1.087999999999991, 0.021491656742255137
1.0889999999999909, 0.02145920658509932
1.0899999999999908, 0.021426817399382694
1.0909999999999906, 0.021394488974483507
1.0919999999999905, 0.02136222110091924
1.0929999999999904, 0.02133001357034015
1.0939999999999903, 0.021297866175523258
1.0949999999999902, 0.02126577871036579
1.09599999999999, 0.021233750969879162
1.09699999999999, 0.021201782750182523
1.0979999999999899, 0.021169873848496827
1.0989999999999898, 0.021138024063138614
1.0999999999999897, 0.021106233193513915
1.1009999999999895, 0.021074501040112235
1.1019999999999894, 0.021042827404500454
1.1029999999999893, 0.021011212089317027
1.1039999999999892, 0.02097965489826582
1.104999999999989, 0.020948155636110445
1.105999999999989, 0.02091671410866823
1.1069999999999889, 0.020885330122804423
1.1079999999999888, 0.020854003486426444
1.1089999999999887, 0.020822734008477933
1.1099999999999886, 0.020791521498933523
1.1109999999999884, 0.020760365768792494
1.1119999999999883, 0.0207292666300736
1.1129999999999882, 0.020698223895809248
1.113999999999988, 0.020667237380039893
1.114999999999988, 0.020636306897808716
1.115999999999988, 0.0206054322651557
1.1169999999999878, 0.02057461329911259
1.1179999999999877, 0.020543849817697083
1.1189999999999876, 0.020513141639907726
1.1199999999999875, 0.020482488585718082
1.1209999999999873, 0.020451890476071953
1.1219999999999872, 0.020421347132877524
1.1229999999999871, 0.02039085837900245
1.123999999999987, 0.020360424038268366
1.124999999999987, 0.020330043935445796
1.1259999999999868, 0.02029971789624885
1.1269999999999867, 0.020269445747330143
1.1279999999999866, 0.020239227316275647
1.1289999999999865, 0.020209062431599513
1.1299999999999863, 0.020178950922739133
1.1309999999999862, 0.020148892620049864
1.1319999999999861, 0.020118887354800403
1.132999999999986, 0.02008893495916729
1.133999999999986, 0.020059035266230346
1.1349999999999858, 0.020029188109967754
1.1359999999999857, 0.019999393325250713
1.1369999999999856, 0.019969650747839168
1.1379999999999855, 0.019939960214376655
1.1389999999999854, 0.01991032156238535
1.1399999999999852, 0.01988073463026165
1.1409999999999851, 0.019851199257271013
1.141999999999985, 0.019821715283543644
1.142999999999985, 0.019792282550069533
1.1439999999999848, 0.01976290089869377
1.1449999999999847, 0.01973357017211194
1.1459999999999846, 0.01970429021386561
1.1469999999999845, 0.019675060868337705
1.1479999999999844, 0.019645881980747713
1.1489999999999843, 0.019616753397147423
1.1499999999999841, 0.019587674964416355
1.150999999999984, 0.019558646530257167
1.151999999999984, 0.019529667943191126
1.1529999999999838, 0.019500739052554103
1.1539999999999837, 0.01947185970849149
1.1549999999999836, 0.019443029761954476
1.1559999999999835, 0.019414249064695206
1.1569999999999834, 0.019385517469262613
1.1579999999999833, 0.01935683482899829
1.1589999999999832, 0.019328200998031855
1.159999999999983, 0.01929961583127694
1.160999999999983, 0.019271079184426727
1.1619999999999828, 0.01924259091395012
1.1629999999999827, 0.019214150877087093
1.1639999999999826, 0.019185758931844883
1.1649999999999825, 0.01915741493699371
1.1659999999999824, 0.019129118752062427
1.1669999999999823, 0.019100870237334904
1.1679999999999822, 0.019072669253845525
1.168999999999982, 0.019044515663375394
1.169999999999982, 0.019016409328448107
1.1709999999999818, 0.018988350112325997
1.1719999999999817, 0.01896033787900581
1.1729999999999816, 0.018932372493215152
1.1739999999999815, 0.018904453820408118
1.1749999999999814, 0.018876581726761727
1.1759999999999813, 0.018848756079171802
1.1769999999999812, 0.01882097674524918
1.177999999999981, 0.01879324359331589
1.178999999999981, 0.018765556492401227
1.1799999999999808, 0.018737915312238153
1.1809999999999807, 0.01871031992325898
1.1819999999999806, 0.01868277019659233
1.1829999999999805, 0.018655266004058806
1.1839999999999804, 0.01862780721816759
1.1849999999999803, 0.018600393712112542
1.1859999999999802, 0.018573025359768635
1.18699999999998, 0.01854570203568822
1.18799999999998, 0.018518423615097344
1.1889999999999799, 0.018491189973892215
1.1899999999999797, 0.018464000988635598
1.1909999999999796, 0.01843685653655308
1.1919999999999795, 0.018409756495529617
1.1929999999999794, 0.018382700744105994
1.1939999999999793, 0.018355689161475265
1.1949999999999792, 0.018328721627479165
1.195999999999979, 0.01830179802260475
1.196999999999979, 0.01827491822798078
1.1979999999999789, 0.018248082125374366
1.1989999999999787, 0.018221289597187624
1.1999999999999786, 0.018194540526453903
1.2009999999999785, 0.01816783479683475
1.2019999999999784, 0.018141172292616314
1.2029999999999783, 0.018114552898706202
1.2039999999999782, 0.018087976500629776
1.204999999999978, 0.018061442984527106
1.205999999999978, 0.018034952237149647
1.2069999999999779, 0.01800850414585679
1.2079999999999778, 0.01798209859861271
1.2089999999999776, 0.017955735483982955
1.2099999999999775, 0.017929414691131483
1.2109999999999774, 0.017903136109817065
1.2119999999999773, 0.0178768996303905
1.2129999999999772, 0.01785070514379093
1.213999999999977, 0.017824552541543116
1.214999999999977, 0.017798441715753958
1.2159999999999769, 0.017772372559109677
1.2169999999999768, 0.01774634496487221
1.2179999999999767, 0.01772035882687656
1.2189999999999765, 0.017694414039527564
1.2199999999999764, 0.017668510497796556
1.2209999999999763, 0.017642648097218713
1.2219999999999762, 0.01761682673388975
1.222999999999976, 0.017591046304462926
1.223999999999976, 0.017565306706146033
1.2249999999999759, 0.017539607836698518
1.2259999999999758, 0.01751394959442825
1.2269999999999757, 0.01748833187818879
1.2279999999999756, 0.017462754587376412
1.2289999999999754, 0.01743721762192684
1.2299999999999753, 0.01741172088231282
1.2309999999999752, 0.017386264269540822
1.2319999999999751, 0.017360847685148367
1.232999999999975, 0.017335471031201026
1.233999999999975, 0.01731013421028968
1.2349999999999748, 0.017284837125527433
1.2359999999999747, 0.017259579680546946
1.2369999999999746, 0.017234361779497758
1.2379999999999745, 0.017209183327043173
1.2389999999999743, 0.017184044228357613
1.2399999999999742, 0.01715894438912385
1.2409999999999741, 0.017133883715530287
1.241999999999974, 0.01710886211426801
1.242999999999974, 0.017083879492528285
1.2439999999999738, 0.017058935757999705
1.2449999999999737, 0.01703403081886543
1.2459999999999736, 0.017009164583800647
1.2469999999999735, 0.01698433696196974
1.2479999999999734, 0.016959547863023762
1.2489999999999732, 0.01693479719709759
1.2499999999999731, 0.016910084874807416
1.250999999999973, 0.016885410807248067
1.251999999999973, 0.01686077490599044
1.2529999999999728, 0.01683617708307887
1.2539999999999727, 0.01681161725102845
1.2549999999999726, 0.016787095322822566
1.2559999999999725, 0.016762611211910302
1.2569999999999724, 0.01673816483220383
1.2579999999999723, 0.016713756098076023
1.2589999999999721, 0.016689384924357568
1.259999999999972, 0.016665051226334975
1.260999999999972, 0.016640754919747616
1.2619999999999718, 0.01661649592078541
1.2629999999999717, 0.016592274146086442
1.2639999999999716, 0.01656808951273427
1.2649999999999715, 0.01654394193825562
1.2659999999999714, 0.01651983134061794
1.2669999999999713, 0.016495757638226912
1.2679999999999712, 0.016471720749924038
1.268999999999971, 0.016447720594984266
1.269999999999971, 0.016423757093113552
1.2709999999999708, 0.016399830164446495
1.2719999999999707, 0.01637593972954401
1.2729999999999706, 0.016352085709390847
1.2739999999999705, 0.01632826802539327
1.2749999999999704, 0.01630448659937683
1.2759999999999703, 0.016280741353583962
1.2769999999999702, 0.016257032210671606
1.27799999999997, 0.01623335909370894
1.27899999999997, 0.016209721926175168
1.2799999999999698, 0.016186120631957124
1.2809999999999697, 0.016162555135347
1.2819999999999696, 0.016139025361040196
1.2829999999999695, 0.016115531234132913
1.2839999999999694, 0.01609207268011997
1.2849999999999693, 0.016068649624892756
1.2859999999999692, 0.016045261994736604
1.286999999999969, 0.016021909716328973
1.287999999999969, 0.015998592716737044
1.2889999999999688, 0.015975310923415604
1.2899999999999687, 0.015952064264204764
1.2909999999999686, 0.01592885266732794
1.2919999999999685, 0.015905676061389623
1.2929999999999684, 0.015882534375373108
1.2939999999999683, 0.01585942753863869
1.2949999999999682, 0.015836355480921046
1.295999999999968, 0.01581331813232762
1.296999999999968, 0.01579031542333616
1.2979999999999678, 0.01576734728479272
1.2989999999999677, 0.015744413647909666
1.2999999999999676, 0.015721514444263483
1.3009999999999675, 0.015698649605792724
1.3019999999999674, 0.01567581906479599
1.3029999999999673, 0.015653022753929886
1.3039999999999672, 0.015630260606206876
1.304999999999967, 0.015607532554993333
1.305999999999967, 0.015584838534007581
1.3069999999999669, 0.015562178477317733
1.3079999999999667, 0.015539552319339829
1.3089999999999666, 0.015516959994835659
1.3099999999999665, 0.01549440143891106
1.3109999999999664, 0.015471876587013617
1.3119999999999663, 0.015449385374930957
1.3129999999999662, 0.015426927738788617
1.313999999999966, 0.015404503615048184
1.314999999999966, 0.015382112940505349
1.3159999999999659, 0.015359755652287983
1.3169999999999658, 0.015337431687854135
1.3179999999999656, 0.0153151409849902
1.3189999999999655, 0.015292883481808994
1.3199999999999654, 0.015270659116747904
1.3209999999999653, 0.015248467828566802
1.3219999999999652, 0.015226309556346488
1.322999999999965, 0.015204184239486574
1.323999999999965, 0.015182091817703625
1.3249999999999649, 0.015160032231029503
1.3259999999999648, 0.015138005419809314
1.3269999999999647, 0.015116011324699724
1.3279999999999645, 0.015094049886666929
1.3289999999999644, 0.015072121046985095
1.3299999999999643, 0.015050224747234366
1.3309999999999642, 0.015028360929299111
1.331999999999964, 0.015006529535366131
1.332999999999964, 0.014984730507922888
1.3339999999999639, 0.014962963789755692
1.3349999999999638, 0.014941229323947959
1.3359999999999637, 0.014919527053878444
1.3369999999999636, 0.01489785692321945
1.3379999999999634, 0.01487621887593516
1.3389999999999633, 0.014854612856279802
1.3399999999999632, 0.014833038808795964
1.340999999999963, 0.014811496678312957
1.341999999999963, 0.014789986409944882
1.342999999999963, 0.01476850794908917
1.3439999999999628, 0.014747061241424733
1.3449999999999627, 0.01472564623291025
1.3459999999999626, 0.014704262869782585
1.3469999999999624, 0.014682911098555119
1.3479999999999623, 0.01466159086601596
1.3489999999999622, 0.014640302119226279
1.3499999999999621, 0.014619044805518873
1.350999999999962, 0.014597818872496244
1.351999999999962, 0.014576624268029147
1.3529999999999618, 0.014555460940254911
1.3539999999999617, 0.014534328837575735
1.3549999999999616, 0.01451322790865713
1.3559999999999615, 0.0144921581024264
1.3569999999999613, 0.014471119368070844
1.3579999999999612, 0.014450111655036284
1.3589999999999611, 0.014429134913025558
1.359999999999961, 0.014408189091996688
1.360999999999961, 0.01438727414216157
1.3619999999999608, 0.014366390013984228
1.3629999999999607, 0.014345536658179345
1.3639999999999606, 0.014324714025710623
1.3649999999999605, 0.014303922067789436
1.3659999999999604, 0.014283160735873006
1.3669999999999602, 0.014262429981663029
1.3679999999999601, 0.014241729757104221
1.36899999999996, 0.01422106001438261
1.36999999999996, 0.014200420705924225
1.3709999999999598, 0.014179811784393368
1.3719999999999597, 0.014159233202691354
1.3729999999999596, 0.014138684913954829
1.3739999999999595, 0.014118166871554396
1.3749999999999594, 0.014097679029093053
1.3759999999999593, 0.014077221340404804
1.3769999999999591, 0.014056793759553167
1.377999999999959, 0.014036396240829647
1.378999999999959, 0.014016028738752411
1.3799999999999588, 0.013995691208064674
1.3809999999999587, 0.01397538360373344
1.3819999999999586, 0.013955105880948003
1.3829999999999585, 0.01393485799511844
1.3839999999999584, 0.013914639901874217
1.3849999999999583, 0.013894451557062894
1.3859999999999582, 0.013874292916748627
1.386999999999958, 0.013854163937210713
1.387999999999958, 0.013834064574942347
1.3889999999999578, 0.01381399478664906
1.3899999999999577, 0.013793954529247438
1.3909999999999576, 0.013773943759863745
1.3919999999999575, 0.01375396243583256
1.3929999999999574, 0.013734010514695286
1.3939999999999573, 0.013714087954199037
1.3949999999999572, 0.013694194712295013
1.395999999999957, 0.013674330747137387
1.396999999999957, 0.013654496017081763
1.3979999999999568, 0.013634690480684036
1.3989999999999567, 0.01361491409669887
1.3999999999999566, 0.013595166824078625
1.4009999999999565, 0.013575448621971721
1.4019999999999564, 0.013555759449721566
1.4029999999999563, 0.01353609926686526
1.4039999999999562, 0.01351646803313214
1.404999999999956, 0.013496865708442548
1.405999999999956, 0.01347729225290665
1.4069999999999558, 0.013457747626823051
1.4079999999999557, 0.01343823179067747
1.4089999999999556, 0.013418744705141664
1.4099999999999555, 0.013399286331071871
1.4109999999999554, 0.013379856629507905
1.4119999999999553, 0.013360455561671605
1.4129999999999552, 0.013341083088965783
1.413999999999955, 0.013321739172972823
1.414999999999955, 0.01330242377545363
1.4159999999999549, 0.013283136858346183
1.4169999999999547, 0.013263878383764563
1.4179999999999546, 0.0132446483139975
1.4189999999999545, 0.01322544661150725
1.4199999999999544, 0.01320627323892852
1.4209999999999543, 0.013187128159067
1.4219999999999542, 0.013168011334898422
1.422999999999954, 0.013148922729567164
1.423999999999954, 0.01312986230638526
1.4249999999999539, 0.01311083002883101
1.4259999999999537, 0.013091825860548028
1.4269999999999536, 0.01307284976534388
1.4279999999999535, 0.01305390170718898
1.4289999999999534, 0.013034981650215554
1.4299999999999533, 0.013016089558716281
1.4309999999999532, 0.012997225397143285
1.431999999999953, 0.012978389130106965
1.432999999999953, 0.012959580722374816
1.4339999999999529, 0.01294080013887039
1.4349999999999528, 0.012922047344672028
1.4359999999999526, 0.012903322305011846
1.4369999999999525, 0.012884624985274646
1.4379999999999524, 0.012865955350996636
1.4389999999999523, 0.012847313367864488
1.4399999999999522, 0.012828699001714223
1.440999999999952, 0.012810112218530054
1.441999999999952, 0.01279155298444323
1.4429999999999519, 0.012773021265731195
1.4439999999999518, 0.012754517028816189
1.4449999999999517, 0.012736040240264434
1.4459999999999515, 0.012717590866784907
1.4469999999999514, 0.012699168875228385
1.4479999999999513, 0.012680774232586227
1.4489999999999512, 0.012662406905989519
1.449999999999951, 0.012644066862707843
1.450999999999951, 0.01262575407014839
1.4519999999999509, 0.012607468495854729
1.4529999999999508, 0.012589210107505914
1.4539999999999507, 0.012570978872915523
1.4549999999999506, 0.012552774760030362
1.4559999999999504, 0.012534597736929701
1.4569999999999503, 0.012516447771824186
1.4579999999999502, 0.012498324833054691
1.4589999999999501, 0.012480228889091475
1.45999999999995, 0.0124621599085332
1.46099999999995, 0.012444117860105759
1.4619999999999498, 0.012426102712661416
1.4629999999999497, 0.012408114435177791
1.4639999999999496, 0.012390152996756831
1.4649999999999495, 0.012372218366623942
1.4659999999999493, 0.01235431051412688
1.4669999999999492, 0.012336429408734854
1.4679999999999491, 0.01231857502003757
1.468999999999949, 0.012300747317744186
1.469999999999949, 0.012282946271682535
1.4709999999999488, 0.012265171851797915
1.4719999999999487, 0.012247424028152413
1.4729999999999486, 0.012229702770923749
1.4739999999999485, 0.012212008050404463
1.4749999999999484, 0.012194339837000938
1.4759999999999482, 0.012176698101232482
1.4769999999999481, 0.012159082813730354
1.477999999999948, 0.01214149394523693
1.478999999999948, 0.012123931466604744
1.4799999999999478, 0.012106395348795608
1.4809999999999477, 0.01208888556287954
1.4819999999999476, 0.012071402080034186
1.4829999999999475, 0.01205394487154364
1.4839999999999474, 0.01203651390879761
1.4849999999999473, 0.01201910916329066
1.4859999999999471, 0.012001730606621167
1.486999999999947, 0.011984378210490533
1.487999999999947, 0.01196705194670222
1.4889999999999468, 0.011949751787161057
1.4899999999999467, 0.011932477703872126
1.4909999999999466, 0.011915229668940165
1.4919999999999465, 0.01189800765456843
1.4929999999999464, 0.011880811633058123
1.4939999999999463, 0.011863641576807301
1.4949999999999461, 0.011846497458310208
1.495999999999946, 0.011829379250156313
1.496999999999946, 0.011812286925029565
1.4979999999999458, 0.011795220455707429
1.4989999999999457, 0.011778179815060243
1.4999999999999456, 0.011761164976050233
1.5009999999999455, 0.01174417591173081
1.5019999999999454, 0.011727212595245633
1.5029999999999453, 0.011710274999827889
1.5039999999999452, 0.011693363098799456
1.504999999999945, 0.011676476865570162
1.505999999999945, 0.011659616273636765
1.5069999999999448, 0.01164278129658254
1.5079999999999447, 0.011625971908076049
1.5089999999999446, 0.011609188081870711
1.5099999999999445, 0.011592429791803822
1.5109999999999444, 0.011575697011795855
1.5119999999999443, 0.011558989715849604
1.5129999999999442, 0.01154230787804957
1.513999999999944, 0.01152565147256098
1.514999999999944, 0.01150902047362927
1.5159999999999438, 0.011492414855579022
1.5169999999999437, 0.011475834592813537
1.5179999999999436, 0.011459279659813828
1.5189999999999435, 0.01144275003113801
1.5199999999999434, 0.011426245681420524
1.5209999999999433, 0.011409766585371395
1.5219999999999432, 0.011393312717775434
1.522999999999943, 0.011376884053491644
1.523999999999943, 0.011360480567452346
1.5249999999999428, 0.011344102234662593
1.5259999999999427, 0.011327749030199273
1.5269999999999426, 0.011311420929210676
1.5279999999999425, 0.011295117906915345
1.5289999999999424, 0.011278839938601883
1.5299999999999423, 0.011262586999627858
1.5309999999999422, 0.011246359065419254
1.531999999999942, 0.011230156111469778
1.532999999999942, 0.011213978113340083
1.5339999999999419, 0.01119782504665724
1.5349999999999417, 0.01118169688711389
1.5359999999999416, 0.011165593610467612
1.5369999999999415, 0.011149515192540305
1.5379999999999414, 0.011133461609217448
1.5389999999999413, 0.011117432836447413
1.5399999999999412, 0.011101428850240904
1.540999999999941, 0.011085449626670095
1.541999999999941, 0.011069495141868255
1.5429999999999409, 0.011053565372028801
1.5439999999999408, 0.011037660293404871
1.5449999999999406, 0.011021779882308536
1.5459999999999405, 0.011005924115110179
1.5469999999999404, 0.01099009296823792
1.5479999999999403, 0.010974286418176953
1.5489999999999402, 0.010958504441468763
1.54999999999994, 0.010942747014710822
1.55099999999994, 0.010927014114555591
1.5519999999999399, 0.010911305717710134
1.5529999999999398, 0.010895621800935484
1.5539999999999397, 0.010879962341045907
1.5549999999999395, 0.010864327314908356
1.5559999999999394, 0.010848716699441933
1.5569999999999393, 0.010833130471617148
1.5579999999999392, 0.010817568608455392
1.558999999999939, 0.010802031087028345
1.559999999999939, 0.010786517884457354
1.5609999999999389, 0.01077102897791287
1.5619999999999388, 0.010755564344613828
1.5629999999999387, 0.01074012396182704
1.5639999999999386, 0.010724707806866704
1.5649999999999384, 0.010709315857093765
1.5659999999999383, 0.01069394808991531
1.5669999999999382, 0.01067860448278404
1.567999999999938, 0.010663285013197753
1.568999999999938, 0.010647989658698617
1.569999999999938, 0.010632718396872819
1.5709999999999378, 0.01061747120534976
1.5719999999999377, 0.010602248061801843
1.5729999999999376, 0.010587048943943547
1.5739999999999374, 0.010571873829531155
1.5749999999999373, 0.010556722696362023
1.5759999999999372, 0.010541595522274202
1.5769999999999371, 0.010526492285145763
1.577999999999937, 0.010511412962894397
1.578999999999937, 0.01049635753347673
1.5799999999999368, 0.010481325974887861
1.5809999999999367, 0.01046631826516097
1.5819999999999366, 0.010451334382366539
1.5829999999999365, 0.010436374304612101
1.5839999999999363, 0.010421438010041447
1.5849999999999362, 0.010406525476834376
1.5859999999999361, 0.010391636683206069
1.586999999999936, 0.010376771607406512
1.587999999999936, 0.010361930227720154
1.5889999999999358, 0.010347112522465306
1.5899999999999357, 0.010332318469993574
1.5909999999999356, 0.010317548048689628
1.5919999999999355, 0.010302801236970402
1.5929999999999354, 0.010288078013284787
1.5939999999999352, 0.0102733783561131
1.5949999999999351, 0.010258702243966697
1.595999999999935, 0.010244049655387232
1.596999999999935, 0.010229420568946556
1.5979999999999348, 0.010214814963245961
1.5989999999999347, 0.0102002328169158
1.5999999999999346, 0.010185674108615065
1.6009999999999345, 0.010171138817030823
1.6019999999999344, 0.01015662692087792
1.6029999999999343, 0.010142138398898352
1.6039999999999341, 0.01012767322986096
1.604999999999934, 0.010113231392560805
1.605999999999934, 0.010098812865818943
1.6069999999999338, 0.010084417628481787
1.6079999999999337, 0.010070045659420799
1.6089999999999336, 0.010055696937531984
1.6099999999999335, 0.010041371441735449
1.6109999999999334, 0.010027069150975048
1.6119999999999333, 0.01001279004421783
1.6129999999999332, 0.009998534100453786
1.613999999999933, 0.009984301298695208
1.614999999999933, 0.00997009161797648
1.6159999999999328, 0.00995590503735355
1.6169999999999327, 0.00994174153590351
1.6179999999999326, 0.009927601092724243
1.6189999999999325, 0.009913483686933934
1.6199999999999324, 0.009899389297670794
1.6209999999999323, 0.009885317904092515
1.6219999999999322, 0.009871269485375955
1.622999999999932, 0.009857244020716764
1.623999999999932, 0.009843241489328898
1.6249999999999318, 0.009829261870444245
1.6259999999999317, 0.0098153051433124
1.6269999999999316, 0.009801371287200008
1.6279999999999315, 0.00978746028139065
1.6289999999999314, 0.009773572105184258
1.6299999999999313, 0.009759706737896834
1.6309999999999312, 0.009745864158860107
1.631999999999931, 0.009732044347421073
1.632999999999931, 0.00971824728294167
1.6339999999999308, 0.009704472944798492
1.6349999999999307, 0.009690721312382246
1.6359999999999306, 0.009676992365097567
1.6369999999999305, 0.009663286082362525
1.6379999999999304, 0.009649602443608444
1.6389999999999303, 0.009635941428279308
1.6399999999999302, 0.009622303015831661
1.64099999999993, 0.00960868718573407
1.64199999999993, 0.00959509391746687
1.6429999999999298, 0.009581523190521898
1.6439999999999297, 0.009567974984401924
1.6449999999999296, 0.009554449278620543
1.6459999999999295, 0.009540946052701732
1.6469999999999294, 0.009527465286179617
1.6479999999999293, 0.009514006958597932
1.6489999999999292, 0.00950057104950995
1.649999999999929, 0.009487157538478027
1.650999999999929, 0.009473766405073265
1.6519999999999289, 0.009460397628875258
1.6529999999999287, 0.009447051189471735
1.6539999999999286, 0.009433727066458281
1.6549999999999285, 0.009420425239437976
1.6559999999999284, 0.009407145688021173
1.6569999999999283, 0.009393888391825127
1.6579999999999282, 0.009380653330473625
1.658999999999928, 0.009367440483596914
1.659999999999928, 0.009354249830831135
1.6609999999999279, 0.009341081351818206
1.6619999999999278, 0.009327935026205506
1.6629999999999276, 0.009314810833645477
1.6639999999999275, 0.009301708753795488
1.6649999999999274, 0.009288628766317449
1.6659999999999273, 0.00927557085087756
1.6669999999999272, 0.009262534987146036
1.667999999999927, 0.009249521154796814
1.668999999999927, 0.009236529333507302
1.6699999999999269, 0.009223559502958084
1.6709999999999268, 0.009210611642832664
1.6719999999999267, 0.009197685732817212
1.6729999999999265, 0.009184781752600244
1.6739999999999264, 0.009171899681872413
1.6749999999999263, 0.009159039500326227
1.6759999999999262, 0.009146201187655828
1.676999999999926, 0.009133384723556664
1.677999999999926, 0.009120590087725276
1.6789999999999259, 0.009107817259859102
1.6799999999999258, 0.009095066219656096
1.6809999999999257, 0.009082336946814606
1.6819999999999256, 0.009069629421033093
1.6829999999999254, 0.009056943622009848
1.6839999999999253, 0.009044279529442792
1.6849999999999252, 0.00903163712302926
1.6859999999999251, 0.009019016382465706
1.686999999999925, 0.009006417287447504
1.687999999999925, 0.00899383981766875
1.6889999999999248, 0.008981283952821937
1.6899999999999247, 0.008968749672597871
1.6909999999999246, 0.0089562369566853
1.6919999999999245, 0.008943745784770803
1.6929999999999243, 0.008931276136538529
1.6939999999999242, 0.008918827991669934
1.6949999999999241, 0.00890640132984369
1.695999999999924, 0.00889399613073532
1.696999999999924, 0.008881612374017113
1.6979999999999238, 0.008869250039357863
1.6989999999999237, 0.008856909106422624
1.6999999999999236, 0.008844589554872636
1.7009999999999235, 0.00883229136436493
1.7019999999999234, 0.00882001451455229
1.7029999999999232, 0.008807758985082962
1.7039999999999231, 0.008795524755600592
1.704999999999923, 0.008783311805743826
1.705999999999923, 0.00877112011514631
1.7069999999999228, 0.008758949663436367
1.7079999999999227, 0.008746800430236934
1.7089999999999226, 0.008734672395165207
1.7099999999999225, 0.008722565537832636
1.7109999999999224, 0.008710479837844606
1.7119999999999223, 0.008698415274800423
1.7129999999999221, 0.008686371828292952
1.713999999999922, 0.008674349477908535
1.714999999999922, 0.00866234820322679
1.7159999999999218, 0.00865036798382053
1.7169999999999217, 0.008638408799255445
1.7179999999999216, 0.008626470629090074
1.7189999999999215, 0.00861455345287552
1.7199999999999214, 0.008602657250155403
1.7209999999999213, 0.008590782000465627
1.7219999999999211, 0.008578927683334191
1.722999999999921, 0.008567094278281173
1.723999999999921, 0.008555281764818397
1.7249999999999208, 0.008543490122449393
1.7259999999999207, 0.008531719330669246
1.7269999999999206, 0.00851996936896436
1.7279999999999205, 0.00850824021681245
1.7289999999999204, 0.008496531853682248
1.7299999999999203, 0.008484844259033439
1.7309999999999202, 0.008473177412316558
1.73199999999992, 0.008461531292972713
1.73299999999992, 0.00844990588043362
1.7339999999999198, 0.008438301154121391
1.7349999999999197, 0.008426717093448282
1.7359999999999196, 0.008415153677816783
1.7369999999999195, 0.008403610886619327
1.7379999999999194, 0.008392088699238224
1.7389999999999193, 0.008380587095045536
1.7399999999999192, 0.008369106053402886
1.740999999999919, 0.00835764555366142
1.741999999999919, 0.008346205575161665
1.7429999999999188, 0.00833478609723338
1.7439999999999187, 0.008323387099195455
1.7449999999999186, 0.0083120085603558
1.7459999999999185, 0.008300650460011199
1.7469999999999184, 0.008289312777447273
1.7479999999999183, 0.008277995491938278
1.7489999999999182, 0.00826669858274707
1.749999999999918, 0.008255422029124944
1.750999999999918, 0.008244165810311559
1.7519999999999178, 0.008232929905534841
1.7529999999999177, 0.008221714294010838
1.7539999999999176, 0.008210518954943631
1.7549999999999175, 0.008199343867525341
1.7559999999999174, 0.008188189010935876
1.7569999999999173, 0.008177054364342875
1.7579999999999172, 0.008165939906901698
1.758999999999917, 0.008154845617755264
1.759999999999917, 0.008143771476033977
1.7609999999999169, 0.00813271746085557
1.7619999999999167, 0.008121683551325214
1.7629999999999166, 0.008110669726535185
1.7639999999999165, 0.008099675965564943
1.7649999999999164, 0.008088702247481025
1.7659999999999163, 0.008077748551336856
1.7669999999999162, 0.008066814856172864
1.767999999999916, 0.008055901141016225
1.768999999999916, 0.008045007384880856
1.7699999999999159, 0.008034133566767415
1.7709999999999158, 0.008023279665663019
1.7719999999999156, 0.008012445660541469
1.7729999999999155, 0.008001631530362851
1.7739999999999154, 0.0079908372540738
1.7749999999999153, 0.007980062810607128
1.7759999999999152, 0.00796930817888201
1.776999999999915, 0.007958573337803703
1.777999999999915, 0.007947858266263675
1.7789999999999149, 0.007937162943139453
1.7799999999999148, 0.007926487347294515
1.7809999999999147, 0.007915831457578331
1.7819999999999145, 0.007905195252826234
1.7829999999999144, 0.007894578711859439
1.7839999999999143, 0.007883981813484885
1.7849999999999142, 0.007873404536495293
1.785999999999914, 0.007862846859669056
1.786999999999914, 0.00785230876177015
1.7879999999999139, 0.007841790221548186
1.7889999999999138, 0.007831291217738318
1.7899999999999137, 0.007820811729061156
1.7909999999999136, 0.007810351734222779
1.7919999999999134, 0.007799911211914663
1.7929999999999133, 0.007789490140813669
1.7939999999999132, 0.00777908849958196
1.794999999999913, 0.007768706266866993
1.795999999999913, 0.0077583434213015084
1.796999999999913, 0.007747999941503401
1.7979999999999128, 0.007737675806075797
1.7989999999999127, 0.007727370993606963
1.7999999999999126, 0.007717085482670283
1.8009999999999124, 0.007706819251824225
1.8019999999999123, 0.007696572279612308
1.8029999999999122, 0.00768634454456309
1.8039999999999121, 0.0076761360251901625
1.804999999999912, 0.007665946699992027
1.805999999999912, 0.007655776547452223
1.8069999999999118, 0.007645625546039181
1.8079999999999117, 0.007635493674206249
1.8089999999999116, 0.007625380910391682
1.8099999999999115, 0.0076152872330185984
1.8109999999999113, 0.007605212620494976
1.8119999999999112, 0.007595157051213635
1.8129999999999111, 0.007585120503552239
1.813999999999911, 0.00757510295587326
1.814999999999911, 0.007565104386523927
1.8159999999999108, 0.007555124773836351
1.8169999999999107, 0.007545164096127328
1.8179999999999106, 0.00753522233169848
1.8189999999999105, 0.007525299458836185
1.8199999999999104, 0.007515395455811574
1.8209999999999102, 0.007505510300880514
1.8219999999999101, 0.007495643972283651
1.82299999999991, 0.007485796448246359
1.82399999999991, 0.007475967706978745
1.8249999999999098, 0.007466157726675685
1.8259999999999097, 0.007456366485516772
1.8269999999999096, 0.007446593961666378
1.8279999999999095, 0.007436840133273583
1.8289999999999094, 0.007427104978472228
1.8299999999999093, 0.007417388475380927
1.8309999999999091, 0.007407690602103046
1.831999999999909, 0.007398011336726739
1.832999999999909, 0.0073883506573248865
1.8339999999999088, 0.0073787085419552145
1.8349999999999087, 0.007369084968660219
1.8359999999999086, 0.007359479915467174
1.8369999999999085, 0.007349893360388255
1.8379999999999084, 0.007340325281420394
1.8389999999999083, 0.007330775656545399
1.8399999999999082, 0.007321244463729961
1.840999999999908, 0.00731173168092564
1.841999999999908, 0.007302237286068874
1.8429999999999078, 0.007292761257081045
1.8439999999999077, 0.007283303571868474
1.8449999999999076, 0.007273864208322426
1.8459999999999075, 0.007264443144319146
1.8469999999999074, 0.007255040357719874
1.8479999999999073, 0.007245655826370903
1.8489999999999072, 0.00723628952810355
1.849999999999907, 0.007226941440734227
1.850999999999907, 0.007217611542064431
1.8519999999999068, 0.0072082998098808165
1.8529999999999067, 0.007199006221955172
1.8539999999999066, 0.007189730756044476
1.8549999999999065, 0.007180473389890941
1.8559999999999064, 0.007171234101221983
1.8569999999999063, 0.007162012867750373
1.8579999999999062, 0.0071528096671741705
1.858999999999906, 0.007143624477176728
1.859999999999906, 0.007134457275426864
1.8609999999999058, 0.007125308039578764
1.8619999999999057, 0.007116176747272092
1.8629999999999056, 0.007107063376131984
1.8639999999999055, 0.007097967903769122
1.8649999999999054, 0.007088890307779788
1.8659999999999053, 0.007079830565745821
1.8669999999999052, 0.007070788655234769
1.867999999999905, 0.007061764553799815
1.868999999999905, 0.007052758238979947
1.8699999999999048, 0.007043769688299872
1.8709999999999047, 0.007034798879270133
1.8719999999999046, 0.0070258457893872
1.8729999999999045, 0.007016910396133397
1.8739999999999044, 0.007007992676977055
1.8749999999999043, 0.006999092609372462
1.8759999999999042, 0.00699021017076001
1.876999999999904, 0.006981345338566208
1.877999999999904, 0.006972498090203709
1.8789999999999039, 0.006963668403071331
1.8799999999999037, 0.006954856254554249
1.8809999999999036, 0.0069460616220238655
1.8819999999999035, 0.006937284482837979
1.8829999999999034, 0.006928524814340867
1.8839999999999033, 0.006919782593863154
1.8849999999999032, 0.006911057798722134
1.885999999999903, 0.006902350406221597
1.886999999999903, 0.006893660393652013
1.8879999999999029, 0.006884987738290565
1.8889999999999028, 0.006876332417401162
1.8899999999999026, 0.0068676944082345604
1.8909999999999025, 0.006859073688028391
1.8919999999999024, 0.0068504702340072094
1.8929999999999023, 0.0068418840233826
1.8939999999999022, 0.006833315033353176
1.894999999999902, 0.006824763241104703
1.895999999999902, 0.006816228623810131
1.8969999999999019, 0.006807711158629658
1.8979999999999018, 0.006799210822710799
1.8989999999999017, 0.006790727593188464
1.8999999999999015, 0.006782261447184984
1.9009999999999014, 0.006773812361810243
1.9019999999999013, 0.006765380314161668
1.9029999999999012, 0.006756965281324377
1.903999999999901, 0.00674856724037119
1.904999999999901, 0.006740186168362689
1.9059999999999009, 0.006731822042347375
1.9069999999999008, 0.006723474839361599
1.9079999999999007, 0.0067151445364297905
1.9089999999999006, 0.006706831110564401
1.9099999999999004, 0.006698534538766047
1.9109999999999003, 0.006690254798023549
1.9119999999999002, 0.00668199186531403
1.9129999999999001, 0.006673745717602954
1.9139999999999, 0.006665516331844269
1.9149999999999, 0.00665730368498039
1.9159999999998998, 0.006649107753942337
1.9169999999998997, 0.006640928515649807
1.9179999999998996, 0.0066327659470112365
1.9189999999998995, 0.00662462002492389
1.9199999999998993, 0.006616490726273903
1.9209999999998992, 0.006608378027936445
1.9219999999998991, 0.006600281906775642
1.922999999999899, 0.006592202339644868
1.923999999999899, 0.00658413930338665
1.9249999999998988, 0.006576092774832842
1.9259999999998987, 0.006568062730804645
1.9269999999998986, 0.006560049148112733
1.9279999999998985, 0.006552052003557346
1.9289999999998984, 0.006544071273928319
1.9299999999998982, 0.0065361069360052124
1.9309999999998981, 0.006528158966557371
1.931999999999898, 0.006520227342344025
1.932999999999898, 0.006512312040114371
1.9339999999998978, 0.0065044130366076385
1.9349999999998977, 0.0064965303085531955
1.9359999999998976, 0.006488663832670618
1.9369999999998975, 0.006480813585669815
1.9379999999998974, 0.006472979544251071
1.9389999999998973, 0.00646516168510515
1.9399999999998971, 0.006457359984913391
1.940999999999897, 0.006449574420347791
1.941999999999897, 0.0064418049680710935
1.9429999999998968, 0.006434051604736859
1.9439999999998967, 0.006426314306989601
1.9449999999998966, 0.006418593051464834
1.9459999999998965, 0.006410887814789182
1.9469999999998964, 0.006403198573580478
1.9479999999998963, 0.00639552530444781
1.9489999999998961, 0.006387867983991704
1.949999999999896, 0.006380226588804096
1.950999999999896, 0.0063726010954685275
1.9519999999998958, 0.006364991480560208
1.9529999999998957, 0.006357397720646062
1.9539999999998956, 0.0063498197922848805
1.9549999999998955, 0.006342257672027409
1.9559999999998954, 0.00633471133641643
1.9569999999998953, 0.006327180761986827
1.9579999999998952, 0.006319665925265716
1.958999999999895, 0.00631216680277258
1.959999999999895, 0.006304683371019256
1.9609999999998948, 0.006297215606510148
1.9619999999998947, 0.0062897634857422705
1.9629999999998946, 0.006282326985205295
1.9639999999998945, 0.00627490608138175
1.9649999999998944, 0.006267500750747058
1.9659999999998943, 0.006260110969769636
1.9669999999998942, 0.006252736714911014
1.967999999999894, 0.006245377962625915
1.968999999999894, 0.0062380346893623545
1.9699999999998938, 0.0062307068715617775
1.9709999999998937, 0.006223394485659088
1.9719999999998936, 0.006216097508082816
1.9729999999998935, 0.006208815915255189
1.9739999999998934, 0.00620154968359222
1.9749999999998933, 0.006194298789503857
1.9759999999998932, 0.0061870632093940356
1.976999999999893, 0.006179842919660761
1.977999999999893, 0.0061726378966963
1.9789999999998928, 0.006165448116887191
1.9799999999998927, 0.00615827355661443
1.9809999999998926, 0.0061511141922534675
1.9819999999998925, 0.006143970000174411
1.9829999999998924, 0.006136840956742077
1.9839999999998923, 0.0061297270383161235
1.9849999999998922, 0.006122628221251122
1.985999999999892, 0.006115544481896661
1.986999999999892, 0.006108475796597513
1.9879999999998919, 0.0061014221416936555
1.9889999999998917, 0.006094383493520423
1.9899999999998916, 0.006087359828408592
1.9909999999998915, 0.006080351122684503
1.9919999999998914, 0.0060733573526701974
1.9929999999998913, 0.006066378494683406
1.9939999999998912, 0.0060594145250377944
1.994999999999891, 0.006052465420043025
1.995999999999891, 0.006045531156004772
1.9969999999998909, 0.006038611709224969
1.9979999999998908, 0.006031707056001834
1.9989999999998906, 0.006024817172629995
1.9999999999998905, 0.006017942035400568
2.0009999999998906, 0.006011081620601326
2.0019999999998905, 0.006004235904516777
2.0029999999998904, 0.005997404863428228
2.0039999999998903, 0.005990588473613971
2.00499999999989, 0.005983786711349337
2.00599999999989, 0.00597699955290682
2.00699999999989, 0.0059702269745561835
2.00799999999989, 0.00596346895256459
2.0089999999998898, 0.005956725463196668
2.0099999999998897, 0.0059499964827146624
2.0109999999998895, 0.005943281987378505
2.0119999999998894, 0.005936581953445973
2.0129999999998893, 0.005929896357172747
2.013999999999889, 0.005923225174812552
2.014999999999889, 0.005916568382617285
2.015999999999889, 0.005909925956837051
2.016999999999889, 0.005903297873720364
2.0179999999998888, 0.005896684109514192
2.0189999999998887, 0.005890084640464103
2.0199999999998886, 0.0058834994428143455
2.0209999999998884, 0.005876928492808007
2.0219999999998883, 0.005870371766687078
2.022999999999888, 0.005863829240692562
2.023999999999888, 0.005857300891064639
2.024999999999888, 0.00585078669404272
2.025999999999888, 0.00584428662586557
2.026999999999888, 0.00583780066277148
2.0279999999998877, 0.005831328780998276
2.0289999999998876, 0.005824870956783475
2.0299999999998875, 0.0058184271663644874
2.0309999999998873, 0.005811997385978537
2.0319999999998872, 0.005805581591862941
2.032999999999887, 0.0057991797602551945
2.033999999999887, 0.005792791867392982
2.034999999999887, 0.0057864178895143965
2.035999999999887, 0.005780057802858005
2.0369999999998867, 0.005773711583662968
2.0379999999998866, 0.005767379208169158
2.0389999999998865, 0.00576106065261727
2.0399999999998863, 0.0057547558932489265
2.0409999999998862, 0.0057484649063068004
2.041999999999886, 0.0057421876680347145
2.042999999999886, 0.005735924154677764
2.043999999999886, 0.005729674342482446
2.044999999999886, 0.005723438207696714
2.0459999999998857, 0.005717215726570167
2.0469999999998856, 0.005711006875354098
2.0479999999998855, 0.005704811630301678
2.0489999999998854, 0.005698629967667972
2.0499999999998852, 0.005692461863710125
2.050999999999885, 0.005686307294687503
2.051999999999885, 0.005680166236861676
2.052999999999885, 0.005674038666496665
2.053999999999885, 0.005667924559859013
2.0549999999998847, 0.005661823893217862
2.0559999999998846, 0.005655736642845102
2.0569999999998845, 0.005649662785015465
2.0579999999998844, 0.005643602296006696
2.0589999999998843, 0.005637555152099557
2.059999999999884, 0.005631521329578043
2.060999999999884, 0.00562550080472943
2.061999999999884, 0.005619493553844438
2.062999999999884, 0.005613499553217314
2.0639999999998837, 0.005607518779145928
2.0649999999998836, 0.0056015512079319344
2.0659999999998835, 0.005595596815880851
2.0669999999998834, 0.005589655579302172
2.0679999999998833, 0.005583727474509513
2.068999999999883, 0.005577812477820685
2.069999999999883, 0.005571910565557822
2.070999999999883, 0.005566021714047499
2.071999999999883, 0.005560145899620845
2.0729999999998827, 0.0055542830986136695
2.0739999999998826, 0.005548433287366525
2.0749999999998825, 0.005542596438258202
2.0759999999998824, 0.0055367725316274536
2.0769999999998823, 0.005530961543829837
2.077999999999882, 0.005525163451226082
2.078999999999882, 0.00551937823018229
2.079999999999882, 0.0055136058570700135
2.080999999999882, 0.005507846308266366
2.0819999999998817, 0.005502099560154167
2.0829999999998816, 0.005496365589121988
2.0839999999998815, 0.005490644371564356
2.0849999999998814, 0.005484935883881766
2.0859999999998813, 0.005479240102480889
2.086999999999881, 0.0054735570037746165
2.087999999999881, 0.005467886564182199
2.088999999999881, 0.0054622287601293696
2.089999999999881, 0.005456583568048423
2.0909999999998807, 0.005450950964378354
2.0919999999998806, 0.005445330925564982
2.0929999999998805, 0.005439723428061019
2.0939999999998804, 0.005434128448326217
2.0949999999998803, 0.005428545962827471
2.09599999999988, 0.005422975948038933
2.09699999999988, 0.005417418380442109
2.09799999999988, 0.005411873236525997
2.09899999999988, 0.005406340492787168
2.0999999999998797, 0.005400820125729908
2.1009999999998796, 0.005395312111866312
2.1019999999998795, 0.0053898164277163775
2.1029999999998794, 0.005384333049808178
2.1039999999998793, 0.005378861954677894
2.104999999999879, 0.005373403118869967
2.105999999999879, 0.005367956518937238
2.106999999999879, 0.005362522131440976
2.107999999999879, 0.005357099932951085
2.1089999999998787, 0.005351689900046145
2.1099999999998786, 0.00534629200931354
2.1109999999998785, 0.00534090623734959
2.1119999999998784, 0.005335532560759637
2.1129999999998783, 0.005330170956158167
2.113999999999878, 0.00532482140016892
2.114999999999878, 0.005319483869424978
2.115999999999878, 0.005314158340568924
2.116999999999878, 0.00530884479025289
2.1179999999998778, 0.005303543195138714
2.1189999999998776, 0.005298253531898028
2.1199999999998775, 0.00529297577721237
2.1209999999998774, 0.005287709907773293
2.1219999999998773, 0.005282455900282491
2.122999999999877, 0.005277213731451876
2.123999999999877, 0.005271983378003699
2.124999999999877, 0.00526676481667069
2.125999999999877, 0.0052615580241961
2.1269999999998768, 0.005256362977333887
2.1279999999998767, 0.00525117965284876
2.1289999999998765, 0.005246008027516304
2.1299999999998764, 0.00524084807812314
2.1309999999998763, 0.005235699781466932
2.131999999999876, 0.005230563114356602
2.132999999999876, 0.005225438053612338
2.133999999999876, 0.005220324576065793
2.134999999999876, 0.005215222658560117
2.1359999999998758, 0.005210132277950126
2.1369999999998757, 0.005205053411102319
2.1379999999998756, 0.005199986034895124
2.1389999999998754, 0.005194930126218868
2.1399999999998753, 0.005189885661975944
2.1409999999998752, 0.005184852619080924
2.141999999999875, 0.0051798309744606474
2.142999999999875, 0.00517482070505433
2.143999999999875, 0.00516982178781368
2.144999999999875, 0.005164834199702973
2.1459999999998747, 0.005159857917699197
2.1469999999998746, 0.0051548929187921295
2.1479999999998745, 0.005149939179984457
2.1489999999998743, 0.0051449966782918626
2.1499999999998742, 0.005140065390743154
2.150999999999874, 0.005135145294380322
2.151999999999874, 0.005130236366258732
2.152999999999874, 0.005125338583447127
2.153999999999874, 0.005120451923027791
2.1549999999998737, 0.005115576362096646
2.1559999999998736, 0.005110711877763319
2.1569999999998735, 0.00510585844715131
2.1579999999998734, 0.005101016047398034
2.1589999999998732, 0.005096184655654947
2.159999999999873, 0.00509136424908765
2.160999999999873, 0.005086554804875999
2.161999999999873, 0.0050817563002141936
2.162999999999873, 0.005076968712310855
2.1639999999998727, 0.005072192018389193
2.1649999999998726, 0.005067426195687044
2.1659999999998725, 0.005062671221456992
2.1669999999998724, 0.0050579270729665055
2.1679999999998723, 0.005053193727497982
2.168999999999872, 0.005048471162348858
2.169999999999872, 0.005043759354831747
2.170999999999872, 0.005039058282274516
2.171999999999872, 0.0050343679220203625
2.1729999999998717, 0.005029688251427968
2.1739999999998716, 0.005025019247871546
2.1749999999998715, 0.005020360888740937
2.1759999999998714, 0.005015713151441782
2.1769999999998713, 0.005011076013395537
2.177999999999871, 0.005006449452039592
2.178999999999871, 0.005001833444827415
2.179999999999871, 0.0049972279692285845
2.180999999999871, 0.004992633002728939
2.1819999999998707, 0.004988048522830628
2.1829999999998706, 0.0049834745070522594
2.1839999999998705, 0.004978910932928953
2.1849999999998704, 0.004974357778012475
2.1859999999998703, 0.004969815019871285
2.18699999999987, 0.00496528263609068
2.18799999999987, 0.004960760604272854
2.18899999999987, 0.004956248902037037
2.18999999999987, 0.004951747507019545
2.1909999999998697, 0.0049472563968738946
2.1919999999998696, 0.0049427755492708865
2.1929999999998695, 0.004938304941898739
2.1939999999998694, 0.004933844552463125
2.1949999999998693, 0.0049293943586873066
2.195999999999869, 0.004924954338312222
2.196999999999869, 0.004920524469096552
2.197999999999869, 0.004916104728816845
2.198999999999869, 0.0049116950952676295
2.1999999999998687, 0.004907295546261411
2.2009999999998686, 0.004902906059628881
2.2019999999998685, 0.004898526613218957
2.2029999999998684, 0.004894157184898832
2.2039999999998683, 0.0048897977525541635
2.204999999999868, 0.004885448294089067
2.205999999999868, 0.004881108787426279
2.206999999999868, 0.004876779210507204
2.207999999999868, 0.004872459541292
2.2089999999998677, 0.004868149757759736
2.2099999999998676, 0.004863849837908402
2.2109999999998675, 0.004859559759755033
2.2119999999998674, 0.004855279501335801
2.2129999999998673, 0.0048510090407060886
2.213999999999867, 0.004846748355940617
2.214999999999867, 0.00484249742513345
2.215999999999867, 0.004838256226398204
2.216999999999867, 0.004834024737868022
2.2179999999998667, 0.004829802937695713
2.2189999999998666, 0.0048255908040538715
2.2199999999998665, 0.004821388315134871
2.2209999999998664, 0.0048171954491510564
2.2219999999998663, 0.00481301218433476
2.222999999999866, 0.004808838498938406
2.223999999999866, 0.004804674371234595
2.224999999999866, 0.0048005197795162125
2.225999999999866, 0.004796374702096467
2.2269999999998658, 0.004792239117309035
2.2279999999998656, 0.004788113003508087
2.2289999999998655, 0.0047839963390684265
2.2299999999998654, 0.004779889102385501
2.2309999999998653, 0.004775791271875575
2.231999999999865, 0.004771702825975737
2.232999999999865, 0.004767623743144044
2.233999999999865, 0.004763554001859543
2.234999999999865, 0.00475949358062241
2.2359999999998648, 0.0047554424579539815
2.2369999999998647, 0.00475140061239689
2.2379999999998645, 0.0047473680225151044
2.2389999999998644, 0.004743344666894005
2.2399999999998643, 0.004739330524140516
2.240999999999864, 0.00473532557288314
2.241999999999864, 0.004731329791772041
2.242999999999864, 0.004727343159479138
2.243999999999864, 0.0047233656546982
2.2449999999998638, 0.004719397256144888
2.2459999999998637, 0.0047154379425568575
2.2469999999998636, 0.004711487692693831
2.2479999999998634, 0.004707546485337674
2.2489999999998633, 0.004703614299292501
2.249999999999863, 0.004699691113384683
2.250999999999863, 0.0046957769064630275
2.251999999999863, 0.00469187165739874
2.252999999999863, 0.004687975345085603
2.253999999999863, 0.00468408794843998
2.2549999999998627, 0.004680209446400942
2.2559999999998626, 0.004676339817930314
2.2569999999998624, 0.004672479042012762
2.2579999999998623, 0.00466862709765583
2.2589999999998622, 0.00466478396389011
2.259999999999862, 0.004660949619769202
2.260999999999862, 0.00465712404436986
2.261999999999862, 0.004653307216792052
2.262999999999862, 0.0046494991161590195
2.2639999999998617, 0.004645699721617376
2.2649999999998616, 0.004641909012337127
2.2659999999998615, 0.004638126967511802
2.2669999999998613, 0.004634353566358524
2.2679999999998612, 0.004630588788118016
2.268999999999861, 0.004626832612054743
2.269999999999861, 0.004623085017456946
2.270999999999861, 0.004619345983636751
2.271999999999861, 0.00461561548993015
2.2729999999998607, 0.004611893515697201
2.2739999999998606, 0.004608180040321977
2.2749999999998605, 0.004604475043212728
2.2759999999998604, 0.0046007785038018854
2.2769999999998602, 0.004597090401546146
2.27799999999986, 0.004593410715926579
2.27899999999986, 0.004589739426448629
2.27999999999986, 0.00458607651264226
2.28099999999986, 0.004582421954061932
2.2819999999998597, 0.004578775730286765
2.2829999999998596, 0.004575137820920525
2.2839999999998595, 0.004571508205591738
2.2849999999998594, 0.004567886863953726
2.2859999999998593, 0.0045642737756847
2.286999999999859, 0.004560668920487831
2.287999999999859, 0.004557072278091244
2.288999999999859, 0.004553483828248184
2.289999999999859, 0.004549903550736995
2.2909999999998587, 0.004546331425361255
2.2919999999998586, 0.004542767431949783
2.2929999999998585, 0.004539211550356718
2.2939999999998584, 0.004535663760461601
2.2949999999998583, 0.004532124042169403
2.295999999999858, 0.0045285923754106346
2.296999999999858, 0.004525068740141373
2.297999999999858, 0.004521553116343298
2.298999999999858, 0.00451804548402384
2.2999999999998577, 0.004514545823216139
2.3009999999998576, 0.00451105411397918
2.3019999999998575, 0.004507570336397802
2.3029999999998574, 0.0045040944705828055
2.3039999999998573, 0.0045006264966709645
2.304999999999857, 0.004497166394825121
2.305999999999857, 0.004493714145234222
2.306999999999857, 0.004490269728113397
2.307999999999857, 0.004486833123703976
2.3089999999998567, 0.004483404312273614
2.3099999999998566, 0.004479983274116281
2.3109999999998565, 0.0044765699895523555
2.3119999999998564, 0.004473164438928659
2.3129999999998563, 0.004469766602618549
2.313999999999856, 0.004466376461021932
2.314999999999856, 0.004462993994565345
2.315999999999856, 0.004459619183701993
2.316999999999856, 0.004456252008911817
2.3179999999998557, 0.00445289245070155
2.3189999999998556, 0.004449540489604756
2.3199999999998555, 0.004446196106181903
2.3209999999998554, 0.0044428592810203905
2.3219999999998553, 0.004439529994734627
2.322999999999855, 0.004436208227966078
2.323999999999855, 0.004432893961383277
2.324999999999855, 0.004429587175681962
2.325999999999855, 0.004426287851585035
2.3269999999998547, 0.004422995969842688
2.3279999999998546, 0.004419711511232389
2.3289999999998545, 0.004416434456558985
2.3299999999998544, 0.004413164786654721
2.3309999999998543, 0.00440990248237929
2.331999999999854, 0.0044066475246199235
2.332999999999854, 0.004403399894291353
2.333999999999854, 0.0044001595723359615
2.334999999999854, 0.004396926539723757
2.3359999999998537, 0.004393700777452449
2.3369999999998536, 0.00439048226654749
2.3379999999998535, 0.004387270988062142
2.3389999999998534, 0.004384066923077477
2.3399999999998533, 0.004380870052702463
2.340999999999853, 0.004377680358074013
2.341999999999853, 0.0043744978203569896
2.342999999999853, 0.004371322420744285
2.343999999999853, 0.004368154140456869
2.3449999999998528, 0.004364992960743803
2.3459999999998526, 0.004361838862882312
2.3469999999998525, 0.004358691828177815
2.3479999999998524, 0.004355551837963958
2.3489999999998523, 0.004352418873602702
2.349999999999852, 0.004349292916484296
2.350999999999852, 0.004346173948027376
2.351999999999852, 0.00434306194967898
2.352999999999852, 0.004339956902914604
2.3539999999998518, 0.00433685878923822
2.3549999999998517, 0.00433376759018234
2.3559999999998515, 0.00433068328730806
2.3569999999998514, 0.004327605862205069
2.3579999999998513, 0.004324535296491712
2.358999999999851, 0.004321471571815014
2.359999999999851, 0.004318414669850762
2.360999999999851, 0.004315364572303472
2.361999999999851, 0.004312321260906491
2.3629999999998508, 0.004309284717421987
2.3639999999998507, 0.004306254923641026
2.3649999999998506, 0.004303231861383594
2.3659999999998504, 0.00430021551249861
2.3669999999998503, 0.0042972058588640035
2.3679999999998502, 0.004294202882386709
2.36899999999985, 0.004291206565002744
2.36999999999985, 0.0042882168886772135
2.37099999999985, 0.0042852338354043345
2.37199999999985, 0.004282257387207525
2.3729999999998497, 0.004279287526139374
2.3739999999998496, 0.00427632423428172
2.3749999999998495, 0.0042733674937456495
2.3759999999998493, 0.004270417286671571
2.3769999999998492, 0.004267473595229197
2.377999999999849, 0.0042645364016176265
2.378999999999849, 0.004261605688065351
2.379999999999849, 0.004258681436830278
2.380999999999849, 0.004255763630199777
2.3819999999998487, 0.004252852250490712
2.3829999999998486, 0.004249947280049461
2.3839999999998485, 0.004247048701251954
2.3849999999998484, 0.0042441564965036834
2.3859999999998482, 0.004241270648239775
2.386999999999848, 0.004238391138924987
2.387999999999848, 0.004235517951053726
2.388999999999848, 0.004232651067150103
2.389999999999848, 0.004229790469767936
2.3909999999998477, 0.004226936141490814
2.3919999999998476, 0.0042240880649321065
2.3929999999998475, 0.004221246222734952
2.3939999999998474, 0.004218410597572349
2.3949999999998473, 0.00421558117214712
2.395999999999847, 0.004212757929192001
2.396999999999847, 0.004209940851469626
2.397999999999847, 0.004207129921772541
2.398999999999847, 0.0042043251229232515
2.3999999999998467, 0.004201526437774269
2.4009999999998466, 0.004198733849208079
2.4019999999998465, 0.004195947340137205
2.4029999999998464, 0.004193166893504214
2.4039999999998463, 0.004190392492281766
2.404999999999846, 0.004187624119472601
2.405999999999846, 0.004184861758109551
2.406999999999846, 0.0041821053912556375
2.407999999999846, 0.004179355002004013
2.4089999999998457, 0.004176610573478006
2.4099999999998456, 0.004173872088831161
2.4109999999998455, 0.0041711395312472605
2.4119999999998454, 0.004168412883940276
2.4129999999998453, 0.004165692130154494
2.413999999999845, 0.004162977253164451
2.414999999999845, 0.004160268236275004
2.415999999999845, 0.0041575650628213065
2.416999999999845, 0.004154867716168874
2.4179999999998447, 0.004152176179713555
2.4189999999998446, 0.004149490436881581
2.4199999999998445, 0.004146810471129566
2.4209999999998444, 0.004144136265944531
2.4219999999998443, 0.00414146780484393
2.422999999999844, 0.004138805071375631
2.423999999999844, 0.004136148049118001
2.424999999999844, 0.004133496721679814
2.425999999999844, 0.0041308510727003905
2.4269999999998437, 0.004128211085849499
2.4279999999998436, 0.004125576744827459
2.4289999999998435, 0.004122948033365091
2.4299999999998434, 0.0041203249352237785
2.4309999999998433, 0.004117707434195439
2.431999999999843, 0.004115095514102585
2.432999999999843, 0.004112489158798274
2.433999999999843, 0.00410988835216619
2.434999999999843, 0.004107293078120591
2.4359999999998427, 0.004104703320606377
2.4369999999998426, 0.004102119063599048
2.4379999999998425, 0.004099540291104783
2.4389999999998424, 0.00409696698716037
2.4399999999998423, 0.004094399135833275
2.440999999999842, 0.004091836721221621
2.441999999999842, 0.004089279727454232
2.442999999999842, 0.004086728138690603
2.443999999999842, 0.00408418193912092
2.4449999999998417, 0.004081641112966087
2.4459999999998416, 0.004079105644477711
2.4469999999998415, 0.00407657551793816
2.4479999999998414, 0.004074050717660458
2.4489999999998413, 0.004071531227988416
2.449999999999841, 0.0040690170332965915
2.450999999999841, 0.004066508117990268
2.451999999999841, 0.004064004466505505
2.452999999999841, 0.004061506063309095
2.4539999999998408, 0.004059012892898644
2.4549999999998406, 0.004056524939802481
2.4559999999998405, 0.0040540421885797515
2.4569999999998404, 0.004051564623820359
2.4579999999998403, 0.0040490922301450035
2.45899999999984, 0.004046624992205183
2.45999999999984, 0.004044162894683163
2.46099999999984, 0.004041705922292059
2.46199999999984, 0.0040392540597757225
2.4629999999998398, 0.004036807291908857
2.4639999999998397, 0.004034365603496942
2.4649999999998395, 0.00403192897937629
2.4659999999998394, 0.004029497404414004
2.4669999999998393, 0.004027070863508001
2.467999999999839, 0.004024649341587004
2.468999999999839, 0.004022232823610572
2.469999999999839, 0.0040198212945690625
2.470999999999839, 0.004017414739483637
2.4719999999998388, 0.0040150131434062725
2.4729999999998387, 0.004012616491419782
2.4739999999998386, 0.004010224768637767
2.4749999999998384, 0.004007837960204636
2.4759999999998383, 0.004005456051295623
2.476999999999838, 0.004003079027116766
2.477999999999838, 0.004000706872904903
2.478999999999838, 0.003998339573927649
2.479999999999838, 0.003995977115483492
2.480999999999838, 0.00399361948290165
2.4819999999998377, 0.003991266661542135
2.4829999999998376, 0.003988918636795809
2.4839999999998374, 0.00398657539408426
2.4849999999998373, 0.003984236918859884
2.4859999999998372, 0.003981903196605847
2.486999999999837, 0.0039795742128361025
2.487999999999837, 0.003977249953095353
2.488999999999837, 0.003974930402959066
2.489999999999837, 0.003972615548033482
2.4909999999998367, 0.003970305373955572
2.4919999999998366, 0.00396799986639306
2.4929999999998365, 0.0039656990110444185
2.4939999999998363, 0.003963402793638828
2.4949999999998362, 0.003961111199936205
2.495999999999836, 0.003958824215727191
2.496999999999836, 0.003956541826833113
2.497999999999836, 0.003954264019106016
2.498999999999836, 0.003951990778428638
2.4999999999998357, 0.003949722090714388
2.5009999999998356, 0.003947457941907353
2.5019999999998355, 0.00394519831798228
2.5029999999998354, 0.003942943204944598
2.5039999999998352, 0.003940692588830351
2.504999999999835, 0.003938446455706228
2.505999999999835, 0.003936204791669538
2.506999999999835, 0.003933967582848217
2.507999999999835, 0.003931734815400797
2.5089999999998347, 0.0039295064755164085
2.5099999999998346, 0.003927282549414749
2.5109999999998345, 0.003925063023346091
2.5119999999998344, 0.003922847883591279
2.5129999999998343, 0.00392063711646166
2.513999999999834, 0.003918430708299179
2.514999999999834, 0.003916228645476228
2.515999999999834, 0.003914030914395757
2.516999999999834, 0.003911837501491192
2.5179999999998337, 0.003909648393226417
2.5189999999998336, 0.003907463576095809
2.5199999999998335, 0.0039052830366241784
2.5209999999998334, 0.003903106761366792
2.5219999999998333, 0.0039009347369093118
2.522999999999833, 0.003898766949867819
2.523999999999833, 0.0038966033868887808
2.524999999999833, 0.003894444034649036
2.525999999999833, 0.0038922888798557887
2.5269999999998327, 0.003890137909246591
2.5279999999998326, 0.003887991109589307
2.5289999999998325, 0.0038858484676821173
2.5299999999998324, 0.003883709970353496
2.5309999999998323, 0.0038815756044621973
2.531999999999832, 0.0038794453568972184
2.532999999999832, 0.003877319214577808
2.533999999999832, 0.0038751971644534425
2.534999999999832, 0.003873079193503787
2.5359999999998317, 0.0038709652887386993
2.5369999999998316, 0.003868855437198207
2.5379999999998315, 0.003866749625952485
2.5389999999998314, 0.0038646478421018393
2.5399999999998313, 0.003862550072776663
2.540999999999831, 0.0038604563051374743
2.541999999999831, 0.003858366526374827
2.542999999999831, 0.003856280723709357
2.543999999999831, 0.0038541988843916975
2.5449999999998307, 0.0038521209957025123
2.5459999999998306, 0.003850047044952432
2.5469999999998305, 0.0038479770194820816
2.5479999999998304, 0.0038459109066619887
2.5489999999998303, 0.0038438486938926477
2.54999999999983, 0.003841790368604427
2.55099999999983, 0.003839735918257574
2.55199999999983, 0.0038376853303422015
2.55299999999983, 0.0038356385923782547
2.5539999999998297, 0.0038335956919154754
2.5549999999998296, 0.0038315566165334184
2.5559999999998295, 0.0038295213538413744
2.5569999999998294, 0.0038274898914783975
2.5579999999998293, 0.0038254622171132414
2.558999999999829, 0.0038234383184443535
2.559999999999829, 0.003821418183199869
2.560999999999829, 0.0038194017991375383
2.561999999999829, 0.0038173891540447553
2.5629999999998287, 0.003815380235738488
2.5639999999998286, 0.0038133750320652926
2.5649999999998285, 0.00381137353090125
2.5659999999998284, 0.0038093757201519583
2.5669999999998283, 0.0038073815877525397
2.567999999999828, 0.003805391121667539
2.568999999999828, 0.0038034043098909625
2.569999999999828, 0.0038014211404462303
2.570999999999828, 0.00379944160138614
2.5719999999998278, 0.003797465680792858
2.5729999999998276, 0.003795493366777876
2.5739999999998275, 0.003793524647481986
2.5749999999998274, 0.0037915595110752666
2.5759999999998273, 0.003789597945757048
2.576999999999827, 0.003787639939755867
2.577999999999827, 0.0037856854813294646
2.578999999999827, 0.003783734558764736
2.579999999999827, 0.0037817871603777298
2.5809999999998268, 0.0037798432745135883
2.5819999999998267, 0.003777902889546529
2.5829999999998265, 0.0037759659938798227
2.5839999999998264, 0.003774032575945771
2.5849999999998263, 0.0037721026242056423
2.585999999999826, 0.0037701761271496806
2.586999999999826, 0.0037682530732970547
2.587999999999826, 0.00376633345119583
2.588999999999826, 0.0037644172494229505
2.5899999999998258, 0.0037625044565841826
2.5909999999998257, 0.0037605950613141237
2.5919999999998256, 0.003758689052276113
2.5929999999998254, 0.003756786418162263
2.5939999999998253, 0.003754887147693396
2.5949999999998252, 0.0037529912296190024
2.595999999999825, 0.0037510986527172366
2.596999999999825, 0.00374920940579486
2.597999999999825, 0.0037473234776872347
2.598999999999825, 0.0037454408572582523
2.5999999999998247, 0.0037435615334003645
2.6009999999998246, 0.003741685495034459
2.6019999999998245, 0.0037398127311099247
2.6029999999998243, 0.0037379432306045477
2.6039999999998242, 0.0037360769825245123
2.604999999999824, 0.0037342139759043457
2.605999999999824, 0.0037323541998069303
2.606999999999824, 0.0037304976433233865
2.607999999999824, 0.0037286442955731325
2.6089999999998237, 0.0037267941457037796
2.6099999999998236, 0.003724947182891131
2.6109999999998235, 0.003723103396339148
2.6119999999998234, 0.003721262775279908
2.6129999999998232, 0.0037194253089735487
2.613999999999823, 0.0037175909867082843
2.614999999999823, 0.003715759797800315
2.615999999999823, 0.003713931731593824
2.616999999999823, 0.003712106777460962
2.6179999999998227, 0.003710284924801729
2.6189999999998226, 0.003708466163044031
2.6199999999998225, 0.0037066504816436123
2.6209999999998224, 0.0037048378700839943
2.6219999999998223, 0.003703028317876458
2.622999999999822, 0.0037012218145600125
2.623999999999822, 0.0036994183497013667
2.624999999999822, 0.003697617912894857
2.625999999999822, 0.003695820493762443
2.6269999999998217, 0.0036940260819536617
2.6279999999998216, 0.0036922346671455905
2.6289999999998215, 0.003690446239042801
2.6299999999998214, 0.0036886607873773277
2.6309999999998213, 0.0036868783019086376
2.631999999999821, 0.0036850987724235847
2.632999999999821, 0.0036833221887363605
2.633999999999821, 0.0036815485406884777
2.634999999999821, 0.003679777818148731
2.6359999999998207, 0.003678010011013129
2.6369999999998206, 0.003676245109204891
2.6379999999998205, 0.0036744831026743895
2.6389999999998204, 0.003672723981399115
2.6399999999998203, 0.0036709677353836357
2.64099999999982, 0.003669214354659558
2.64199999999982, 0.003667463829285491
2.64299999999982, 0.0036657161493470177
2.64399999999982, 0.0036639713049566192
2.6449999999998197, 0.003662229286253668
2.6459999999998196, 0.0036604900834043864
2.6469999999998195, 0.0036587536866017826
2.6479999999998194, 0.0036570200860656563
2.6489999999998193, 0.0036552892720424896
2.649999999999819, 0.0036535612348054664
2.650999999999819, 0.003651835964654411
2.651999999999819, 0.0036501134519157426
2.652999999999819, 0.003648393686942441
2.6539999999998187, 0.0036466766601140166
2.6549999999998186, 0.0036449623618364326
2.6559999999998185, 0.0036432507825420977
2.6569999999998184, 0.0036415419126898246
2.6579999999998183, 0.0036398357427647743
2.658999999999818, 0.0036381322632784074
2.659999999999818, 0.0036364314647684744
2.660999999999818, 0.0036347333377989323
2.661999999999818, 0.003633037872959948
2.6629999999998177, 0.0036313450608678024
2.6639999999998176, 0.003629654892164921
2.6649999999998175, 0.003627967357519742
2.6659999999998174, 0.003626282447626755
2.6669999999998173, 0.003624600153206403
2.667999999999817, 0.0036229204650050856
2.668999999999817, 0.0036212433737950606
2.669999999999817, 0.003619568870374454
2.670999999999817, 0.0036178969455672064
2.6719999999998167, 0.003616227590222994
2.6729999999998166, 0.003614560795217215
2.6739999999998165, 0.00361289655145096
2.6749999999998164, 0.003611234849850943
2.6759999999998163, 0.0036095756813694555
2.676999999999816, 0.0036079190369843355
2.677999999999816, 0.0036062649076989356
2.678999999999816, 0.0036046132845420535
2.679999999999816, 0.00360296415856791
2.6809999999998158, 0.0036013175208560785
2.6819999999998156, 0.0035996733625114855
2.6829999999998155, 0.0035980316746643043
2.6839999999998154, 0.0035963924484699685
2.6849999999998153, 0.003594755675109105
2.685999999999815, 0.003593121345787476
2.686999999999815, 0.003591489451735946
2.687999999999815, 0.003589859984210462
2.688999999999815, 0.0035882329344919662
2.6899999999998148, 0.003586608293886362
2.6909999999998147, 0.003584986053724511
2.6919999999998145, 0.0035833662053621177
2.6929999999998144, 0.0035817487401797483
2.6939999999998143, 0.003580133649582748
2.694999999999814, 0.003578520925001204
2.695999999999814, 0.0035769105578899135
2.696999999999814, 0.0035753025397283157
2.697999999999814, 0.0035736968620204714
2.6989999999998138, 0.003572093516294984
2.6999999999998137, 0.0035704924941049963
2.7009999999998136, 0.0035688937870281164
2.7019999999998134, 0.003567297386666374
2.7029999999998133, 0.0035657032846461894
2.703999999999813, 0.0035641114726183034
2.704999999999813, 0.003562521942257761
2.705999999999813, 0.003560934685263833
2.706999999999813, 0.003559349693360001
2.707999999999813, 0.0035577669582938843
2.7089999999998127, 0.0035561864718372167
2.7099999999998126, 0.003554608225785788
2.7109999999998124, 0.003553032211959404
2.7119999999998123, 0.0035514584222018147
2.7129999999998122, 0.0035498868483807193
2.713999999999812, 0.003548317482387654
2.714999999999812, 0.003546750316138012
2.715999999999812, 0.003545185341570959
2.716999999999812, 0.0035436225506493653
2.7179999999998117, 0.0035420619353598182
2.7189999999998116, 0.0035405034877125366
2.7199999999998115, 0.0035389471997413114
2.7209999999998113, 0.0035373930635034983
2.7219999999998112, 0.0035358410710799484
2.722999999999811, 0.003534291214574941
2.723999999999811, 0.003532743486116195
2.724999999999811, 0.0035311978778547453
2.725999999999811, 0.003529654381964975
2.7269999999998107, 0.003528112990644489
2.7279999999998106, 0.0035265736961141276
2.7289999999998105, 0.0035250364906178945
2.7299999999998104, 0.003523501366422914
2.7309999999998102, 0.0035219683158193775
2.73199999999981, 0.0035204373311205034
2.73299999999981, 0.0035189084046624718
2.73399999999981, 0.003517381528804412
2.73499999999981, 0.0035158566959283253
2.7359999999998097, 0.003514333898439035
2.7369999999998096, 0.0035128131287641673
2.7379999999998095, 0.003511294379354077
2.7389999999998094, 0.0035097776426817958
2.7399999999998093, 0.003508262911243019
2.740999999999809, 0.0035067501775560236
2.741999999999809, 0.003505239434161632
2.742999999999809, 0.0035037306736231543
2.743999999999809, 0.0035022238885263745
2.7449999999998087, 0.0035007190714794485
2.7459999999998086, 0.003499216215112906
2.7469999999998085, 0.0034977153120795777
2.7479999999998084, 0.0034962163550545373
2.7489999999998083, 0.003494719336735076
2.749999999999808, 0.0034932242498406534
2.750999999999808, 0.0034917310871128157
2.751999999999808, 0.0034902398413152
2.752999999999808, 0.0034887505052334316
2.7539999999998077, 0.0034872630716751376
2.7549999999998076, 0.0034857775334698215
2.7559999999998075, 0.0034842938834688786
2.7569999999998074, 0.0034828121145455207
2.7579999999998073, 0.0034813322195947362
2.758999999999807, 0.0034798541915332273
2.759999999999807, 0.003478378023299379
2.760999999999807, 0.0034769037078531957
2.761999999999807, 0.0034754312381762597
2.7629999999998067, 0.003473960607271705
2.7639999999998066, 0.00347249180816411
2.7649999999998065, 0.003471024833899506
2.7659999999998064, 0.0034695596775452878
2.7669999999998063, 0.0034680963321902275
2.767999999999806, 0.0034666347909443327
2.768999999999806, 0.0034651750469388747
2.769999999999806, 0.003463717093326311
2.770999999999806, 0.0034622609232802205
2.7719999999998057, 0.0034608065299952936
2.7729999999998056, 0.0034593539066872596
2.7739999999998055, 0.0034579030465928216
2.7749999999998054, 0.0034564539429696476
2.7759999999998053, 0.0034550065890962788
2.776999999999805, 0.0034535609782721313
2.777999999999805, 0.0034521171038173855
2.778999999999805, 0.0034506749590729954
2.779999999999805, 0.0034492345374006004
2.7809999999998047, 0.0034477958321824918
2.7819999999998046, 0.0034463588368215657
2.7829999999998045, 0.003444923544741278
2.7839999999998044, 0.003443489949385551
2.7849999999998043, 0.003442058044218815
2.785999999999804, 0.003440627822725869
2.786999999999804, 0.0034391992784118686
2.787999999999804, 0.003437772404802302
2.788999999999804, 0.003436347195442894
2.7899999999998037, 0.0034349236438995776
2.7909999999998036, 0.0034335017437584683
2.7919999999998035, 0.0034320814886257614
2.7929999999998034, 0.003430662872127742
2.7939999999998033, 0.003429245887910694
2.794999999999803, 0.0034278305296408674
2.795999999999803, 0.0034264167910044363
2.796999999999803, 0.0034250046657074307
2.797999999999803, 0.003423594147475699
2.7989999999998028, 0.0034221852300548757
2.7999999999998026, 0.003420777907210284
2.8009999999998025, 0.003419372172726944
2.8019999999998024, 0.0034179680204094783
2.8029999999998023, 0.003416565444082108
2.803999999999802, 0.0034151644375885475
2.804999999999802, 0.0034137649947920136
2.805999999999802, 0.0034123671095751275
2.806999999999802, 0.003410970775839901
2.8079999999998018, 0.003409575987507668
2.8089999999998017, 0.003408182738519044
2.8099999999998015, 0.0034067910228338777
2.8109999999998014, 0.003405400834431185
2.8119999999998013, 0.003404012167309137
2.812999999999801, 0.003402625015484973
2.813999999999801, 0.003401239372994965
2.814999999999801, 0.0033998552338943984
2.815999999999801, 0.003398472592257464
2.8169999999998008, 0.003397091442177241
2.8179999999998007, 0.003395711777765679
2.8189999999998006, 0.003394333593153492
2.8199999999998004, 0.0033929568824901486
2.8209999999998003, 0.003391581639943804
2.8219999999998002, 0.0033902078597012665
2.8229999999998, 0.003388835535967935
2.8239999999998, 0.0033874646629677564
2.8249999999998, 0.003386095234943185
2.8259999999998, 0.003384727246155105
2.8269999999997997, 0.0033833606908828364
2.8279999999997996, 0.0033819955634240154
2.8289999999997995, 0.0033806318580946095
2.8299999999997993, 0.003379269569228832
2.8309999999997992, 0.003377908691179104
2.831999999999799, 0.0033765492183160093
2.832999999999799, 0.0033751911450282434
2.833999999999799, 0.0033738344657225656
2.834999999999799, 0.003372479174823739
2.8359999999997987, 0.0033711252667745027
2.8369999999997986, 0.003369772736035505
2.8379999999997985, 0.0033684215770852792
2.8389999999997984, 0.003367071784420163
2.8399999999997982, 0.0033657233525542785
2.840999999999798, 0.0033643762760194587
2.841999999999798, 0.003363030549365224
2.842999999999798, 0.0033616861671587235
2.843999999999798, 0.0033603431239846854
2.8449999999997977, 0.0033590014144453608
2.8459999999997976, 0.0033576610331604952
2.8469999999997975, 0.0033563219747672597
2.8479999999997974, 0.0033549842339202335
2.8489999999997973, 0.0033536478052913106
2.849999999999797, 0.0033523126835696858
2.850999999999797, 0.003350978863461814
2.851999999999797, 0.0033496463396913197
2.852999999999797, 0.0033483151069989936
2.8539999999997967, 0.003346985160142726
2.8549999999997966, 0.0033456564938974605
2.8559999999997965, 0.0033443291030551352
2.8569999999997964, 0.0033430029824246497
2.8579999999997963, 0.0033416781268318257
2.858999999999796, 0.0033403545311193328
2.859999999999796, 0.003339032190146662
2.860999999999796, 0.0033377110987900752
2.861999999999796, 0.003336391251942543
2.8629999999997957, 0.003335072644513719
2.8639999999997956, 0.0033337552714298737
2.8649999999997955, 0.0033324391276338726
2.8659999999997954, 0.0033311242080850804
2.8669999999997953, 0.0033298105077593735
2.867999999999795, 0.0033284980216490533
2.868999999999795, 0.00332718674476281
2.869999999999795, 0.003325876672125667
2.870999999999795, 0.0033245677987789697
2.8719999999997947, 0.003323260119780275
2.8729999999997946, 0.00332195363020337
2.8739999999997945, 0.0033206483251381836
2.8749999999997944, 0.0033193441996907385
2.8759999999997943, 0.0033180412489831356
2.876999999999794, 0.003316739468153487
2.877999999999794, 0.00331543885235587
2.878999999999794, 0.0033141393967602703
2.879999999999794, 0.003312841096552563
2.8809999999997937, 0.003311543946934434
2.8819999999997936, 0.0033102479431233642
2.8829999999997935, 0.00330895308035255
2.8839999999997934, 0.0033076593538708962
2.8849999999997933, 0.003306366758942929
2.885999999999793, 0.003305075290848777
2.886999999999793, 0.003303784944884112
2.887999999999793, 0.003302495716360126
2.888999999999793, 0.003301207600603434
2.8899999999997927, 0.0032999205929560844
2.8909999999997926, 0.003298634688775481
2.8919999999997925, 0.0032973498834343432
2.8929999999997924, 0.003296066172320672
2.8939999999997923, 0.003294783550837677
2.894999999999792, 0.0032935020144037497
2.895999999999792, 0.0032922215584524277
2.896999999999792, 0.0032909421784323356
2.897999999999792, 0.00328966386980712
2.8989999999997917, 0.003288386628055437
2.8999999999997916, 0.0032871104486709014
2.9009999999997915, 0.0032858353271620197
2.9019999999997914, 0.003284561259052165
2.9029999999997913, 0.0032832882398795204
2.903999999999791, 0.003282016265197038
2.904999999999791, 0.003280745330572395
2.905999999999791, 0.0032794754315879572
2.906999999999791, 0.0032782065638407047
2.9079999999997908, 0.0032769387229422105
2.9089999999997906, 0.003275671904518598
2.9099999999997905, 0.0032744061042104884
2.9109999999997904, 0.0032731413176729485
2.9119999999997903, 0.0032718775405754623
2.91299999999979, 0.0032706147686018547
2.91399999999979, 0.003269352997450298
2.91499999999979, 0.003268092222833227
2.91599999999979, 0.0032668324404772934
2.9169999999997898, 0.003265573646123357
2.9179999999997897, 0.0032643158355263966
2.9189999999997895, 0.003263059004455493
2.9199999999997894, 0.0032618031486937784
2.9209999999997893, 0.003260548264038397
2.921999999999789, 0.003259294346300448
2.922999999999789, 0.003258041391304954
2.923999999999789, 0.00325678939489081
2.924999999999789, 0.003255538352910731
2.9259999999997888, 0.003254288261231236
2.9269999999997887, 0.0032530391157325807
2.9279999999997885, 0.003251790912308706
2.9289999999997884, 0.003250543646867217
2.9299999999997883, 0.0032492973153293338
2.930999999999788, 0.0032480519136298407
2.931999999999788, 0.0032468074377170375
2.932999999999788, 0.0032455638835527153
2.933999999999788, 0.003244321247112085
2.934999999999788, 0.0032430795243837737
2.9359999999997877, 0.0032418387113697386
2.9369999999997876, 0.00324059880408525
2.9379999999997874, 0.003239359798558839
2.9389999999997873, 0.003238121690832265
2.9399999999997872, 0.00323688447696045
2.940999999999787, 0.003235648153011461
2.941999999999787, 0.0032344127150664547
2.942999999999787, 0.0032331781592196294
2.943999999999787, 0.0032319444815781936
2.9449999999997867, 0.0032307116782623203
2.9459999999997866, 0.0032294797454050952
2.9469999999997865, 0.0032282486791524834
2.9479999999997863, 0.003227018475663295
2.9489999999997862, 0.003225789131109112
2.949999999999786, 0.003224560641674292
2.950999999999786, 0.003223333003555878
2.951999999999786, 0.0032221062129635853
2.952999999999786, 0.0032208802661197597
2.9539999999997857, 0.0032196551592593202
2.9549999999997856, 0.003218430888629725
2.9559999999997855, 0.0032172074504909303
2.9569999999997854, 0.0032159848411153586
2.9579999999997852, 0.0032147630567878243
2.958999999999785, 0.003213542093805534
2.959999999999785, 0.0032123219484780107
2.960999999999785, 0.003211102617127078
2.961999999999785, 0.003209884096086793
2.9629999999997847, 0.003208666381703427
2.9639999999997846, 0.00320744947033542
2.9649999999997845, 0.0032062333583533238
2.9659999999997844, 0.003205018042139778
2.9669999999997843, 0.0032038035180894636
2.967999999999784, 0.003202589782609053
2.968999999999784, 0.0032013768321172025
2.969999999999784, 0.0032001646630444498
2.970999999999784, 0.003198953271833237
2.9719999999997837, 0.0031977426549378326
2.9729999999997836, 0.0031965328088242985
2.9739999999997835, 0.003195323729970459
2.9749999999997834, 0.0031941154148658448
2.9759999999997833, 0.0031929078600116644
2.976999999999783, 0.003191701061920762
2.977999999999783, 0.003190495017117578
2.978999999999783, 0.003189289722138092
2.979999999999783, 0.0031880851735298075
2.9809999999997827, 0.0031868813678517034
2.9819999999997826, 0.003185678301674186
2.9829999999997825, 0.0031844759715790546
2.9839999999997824, 0.003183274374159472
2.9849999999997823, 0.0031820735060198893
2.985999999999782, 0.0031808733637760643
2.986999999999782, 0.0031796739440549636
2.987999999999782, 0.003178475243494764
2.988999999999782, 0.0031772772587447865
2.9899999999997817, 0.003176079986465479
2.9909999999997816, 0.0031748834233283505
2.9919999999997815, 0.0031736875660159755
2.9929999999997814, 0.003172492411221894
2.9939999999997813, 0.0031712979556506246
2.994999999999781, 0.0031701041960175997
2.995999999999781, 0.0031689111290491424
2.996999999999781, 0.003167718751482409
2.997999999999781, 0.0031665270600653604
2.9989999999997807, 0.0031653360515567284
2.9999999999997806, 0.0031641457227259712
3.0009999999997805, 0.0031629560703532256
3.0019999999997804, 0.003161767091229296
3.0029999999997803, 0.0031605787821555827
3.00399999999978, 0.0031593911399440677
3.00499999999978, 0.0031582041614172597
3.00599999999978, 0.003157017843408176
3.00699999999978, 0.003155832182760298
3.0079999999997797, 0.0031546471763274995
3.0089999999997796, 0.0031534628209740675
3.0099999999997795, 0.0031522791135746293
3.0109999999997794, 0.003151096051014106
3.0119999999997793, 0.0031499136301877066
3.012999999999779, 0.0031487318480008628
3.013999999999779, 0.003147550701369202
3.014999999999779, 0.003146370187218517
3.015999999999779, 0.003145190302484721
3.0169999999997787, 0.0031440110441137933
3.0179999999997786, 0.0031428324090617943
3.0189999999997785, 0.0031416543942947585
3.0199999999997784, 0.0031404769967887138
3.0209999999997783, 0.0031393002135296218
3.021999999999778, 0.0031381240415133396
3.022999999999778, 0.003136948477745592
3.023999999999778, 0.0031357735192419217
3.024999999999778, 0.003134599163027666
3.0259999999997778, 0.0031334254061379232
3.0269999999997776, 0.003132252245617494
3.0279999999997775, 0.0031310796785208603
3.0289999999997774, 0.0031299077019121668
3.0299999999997773, 0.0031287363128651466
3.030999999999777, 0.003127565508463118
3.031999999999777, 0.0031263952857989216
3.032999999999777, 0.0031252256419749174
3.033999999999777, 0.003124056574102906
3.0349999999997768, 0.003122888079304144
3.0359999999997767, 0.003121720154709266
3.0369999999997765, 0.0031205527974582647
3.0379999999997764, 0.003119386004700456
3.0389999999997763, 0.0031182197735944465
3.039999999999776, 0.003117054101308098
3.040999999999776, 0.003115888985018482
3.041999999999776, 0.0031147244219118493
3.042999999999776, 0.0031135604091836067
3.0439999999997758, 0.003112396944038268
3.0449999999997757, 0.003111234023689426
3.0459999999997756, 0.0031100716453597126
3.0469999999997754, 0.0031089098062807683
3.0479999999997753, 0.0031077485036932096
3.0489999999997752, 0.0031065877348465903
3.049999999999775, 0.003105427496999361
3.050999999999775, 0.0031042677874188545
3.051999999999775, 0.0031031086033812307
3.052999999999775, 0.003101949942171463
3.0539999999997747, 0.003100791801083273
3.0549999999997746, 0.0030996341774191193
3.0559999999997745, 0.0030984770684901815
3.0569999999997743, 0.003097320471616275
3.0579999999997742, 0.0030961643841258776
3.058999999999774, 0.0030950088033560325
3.059999999999774, 0.0030938537266523747
3.060999999999774, 0.0030926991513690583
3.061999999999774, 0.0030915450748687416
3.0629999999997737, 0.0030903914945225315
3.0639999999997736, 0.003089238407709997
3.0649999999997735, 0.0030880858118190655
3.0659999999997734, 0.003086933704246062
3.0669999999997732, 0.0030857820823956333
3.067999999999773, 0.0030846309436807196
3.068999999999773, 0.0030834802855225405
3.069999999999773, 0.003082330105350531
3.070999999999773, 0.003081180400602347
3.0719999999997727, 0.0030800311687237967
3.0729999999997726, 0.003078882407168838
3.0739999999997725, 0.0030777341133995232
3.0749999999997724, 0.003076586284885983
3.0759999999997722, 0.00307543891910638
3.076999999999772, 0.003074292013546893
3.077999999999772, 0.0030731455657016637
3.078999999999772, 0.0030719995730728
3.079999999999772, 0.003070854033170286
3.0809999999997717, 0.0030697089435120293
3.0819999999997716, 0.0030685643016237453
3.0829999999997715, 0.0030674201050389874
3.0839999999997714, 0.003066276351299087
3.0849999999997713, 0.0030651330379531396
3.085999999999771, 0.0030639901625579492
3.086999999999771, 0.003062847722678021
3.087999999999771, 0.003061705715885507
3.088999999999771, 0.0030605641397601978
3.0899999999997707, 0.003059422991889494
3.0909999999997706, 0.0030582822698683298
3.0919999999997705, 0.0030571419712992127
3.0929999999997704, 0.0030560020937921337
3.0939999999997703, 0.003054862634964552
3.09499999999977, 0.003053723592441394
3.09599999999977, 0.00305258496385498
3.09699999999977, 0.0030514467468450296
3.09799999999977, 0.003050308939058597
3.0989999999997697, 0.003049171538150072
3.0999999999997696, 0.0030480345417811363
3.1009999999997695, 0.003046897947620727
3.1019999999997694, 0.003045761753345023
3.1029999999997693, 0.003044625956637401
3.103999999999769, 0.003043490555188407
3.104999999999769, 0.003042355546695735
3.105999999999769, 0.00304122092886419
3.106999999999769, 0.0030400866994056645
3.1079999999997687, 0.003038952856039107
3.1089999999997686, 0.0030378193964904847
3.1099999999997685, 0.003036686318492756
3.1109999999997684, 0.0030355536197858644
3.1119999999997683, 0.0030344212981166783
3.112999999999768, 0.0030332893512389682
3.113999999999768, 0.003032157776913404
3.114999999999768, 0.00303102657290749
3.115999999999768, 0.003029895736995557
3.1169999999997677, 0.003028765266958734
3.1179999999997676, 0.0030276351605848994
3.1189999999997675, 0.0030265054156686905
3.1199999999997674, 0.003025376030011433
3.1209999999997673, 0.003024247001421146
3.121999999999767, 0.003023118327712497
3.122999999999767, 0.0030219900067067597
3.123999999999767, 0.003020862036231827
3.124999999999767, 0.0030197344141221407
3.1259999999997667, 0.003018607138218701
3.1269999999997666, 0.0030174802063689956
3.1279999999997665, 0.0030163536164270113
3.1289999999997664, 0.0030152273662531867
3.1299999999997663, 0.003014101453714385
3.130999999999766, 0.0030129758766838776
3.131999999999766, 0.003011850633041311
3.132999999999766, 0.0030107257206726645
3.133999999999766, 0.003009601137470242
3.1349999999997658, 0.003008476881332644
3.1359999999997656, 0.0030073529501647342
3.1369999999997655, 0.0030062293418776117
3.1379999999997654, 0.0030051060543885796
3.1389999999997653, 0.003003983085621143
3.139999999999765, 0.003002860433504947
3.140999999999765, 0.003001738095975773
3.141999999999765, 0.0030006160709755065
3.142999999999765, 0.002999494356452112
3.1439999999997648, 0.0029983729503596027
3.1449999999997647, 0.0029972518506580174
3.1459999999997645, 0.002996131055313393
3.1469999999997644, 0.0029950105622977416
3.1479999999997643, 0.002993890369589016
3.148999999999764, 0.0029927704751710913
3.149999999999764, 0.002991650877033749
3.150999999999764, 0.0029905315731726155
3.151999999999764, 0.002989412561589182
3.1529999999997638, 0.0029882938402907466
3.1539999999997637, 0.0029871754072903992
3.1549999999997635, 0.002986057260607002
3.1559999999997634, 0.0029849393982651472
3.1569999999997633, 0.0029838218182951593
3.157999999999763, 0.002982704518733038
3.158999999999763, 0.002981587497620454
3.159999999999763, 0.002980470753004715
3.160999999999763, 0.0029793542829387554
3.161999999999763, 0.002978238085481085
3.1629999999997627, 0.002977122158695792
3.1639999999997626, 0.002976006500652493
3.1649999999997624, 0.0029748911094263355
3.1659999999997623, 0.002973775983097941
3.1669999999997622, 0.0029726611197534135
3.167999999999762, 0.002971546517484302
3.168999999999762, 0.002970432174387556
3.169999999999762, 0.0029693180885655337
3.170999999999762, 0.0029682042581259597
3.1719999999997617, 0.0029670906811819033
3.1729999999997616, 0.002965977355851762
3.1739999999997615, 0.0029648642802592292
3.1749999999997613, 0.002963751452533264
3.1759999999997612, 0.0029626388708080893
3.176999999999761, 0.0029615265332231426
3.177999999999761, 0.0029604144379230877
3.178999999999761, 0.002959302583057739
3.179999999999761, 0.0029581909667820835
3.1809999999997607, 0.002957079587256252
3.1819999999997606, 0.0029559684426454544
3.1829999999997605, 0.002954857531120023
3.1839999999997604, 0.0029537468508553325
3.1849999999997602, 0.002952636400031802
3.18599999999976, 0.00295152617683488
3.18699999999976, 0.0029504161794549973
3.18799999999976, 0.002949306406087558
3.18899999999976, 0.002948196854932932
3.1899999999997597, 0.002947087524196391
3.1909999999997596, 0.002945978412088135
3.1919999999997595, 0.002944869516823239
3.1929999999997594, 0.0029437608366216276
3.1939999999997593, 0.0029426523697080867
3.194999999999759, 0.002941544114312192
3.195999999999759, 0.0029404360686683295
3.196999999999759, 0.0029393282310156595
3.197999999999759, 0.002938220599598077
3.1989999999997587, 0.0029371131726642144
3.1999999999997586, 0.0029360059484674203
3.2009999999997585, 0.0029348989252657044
3.2019999999997584, 0.002933792101321765
3.2029999999997583, 0.0029326854749029234
3.203999999999758, 0.002931579044281121
3.204999999999758, 0.002930472807732918
3.205999999999758, 0.0029293667635394345
3.206999999999758, 0.0029282609099863504
3.2079999999997577, 0.00292715524536388
3.2089999999997576, 0.002926049767966756
3.2099999999997575, 0.002924944476094205
3.2109999999997574, 0.00292383936804992
3.2119999999997573, 0.00292273444214205
3.212999999999757, 0.002921629696683173
3.213999999999757, 0.002920525129990285
3.214999999999757, 0.0029194207403847603
3.215999999999757, 0.0029183165261923443
3.2169999999997567, 0.0029172124857431425
3.2179999999997566, 0.002916108617371579
3.2189999999997565, 0.0029150049194163856
3.2199999999997564, 0.0029139013902205876
3.2209999999997563, 0.0029127980281314796
3.221999999999756, 0.002911694831500602
3.222999999999756, 0.0029105917986837157
3.223999999999756, 0.0029094889280408135
3.224999999999756, 0.00290838621793604
3.2259999999997557, 0.002907283666737751
3.2269999999997556, 0.0029061812728184196
3.2279999999997555, 0.0029050790345546687
3.2289999999997554, 0.0029039769503272092
3.2299999999997553, 0.002902875018520875
3.230999999999755, 0.002901773237524545
3.231999999999755, 0.002900671605731165
3.232999999999755, 0.002899570121537708
3.233999999999755, 0.0028984687833451656
3.2349999999997547, 0.0028973675895585266
3.2359999999997546, 0.0028962665385867505
3.2369999999997545, 0.0028951656288427633
3.2379999999997544, 0.0028940648587434197
3.2389999999997543, 0.0028929642267094976
3.239999999999754, 0.0028918637311656933
3.240999999999754, 0.0028907633705405654
3.241999999999754, 0.0028896631432665447
3.242999999999754, 0.0028885630477799126
3.2439999999997537, 0.0028874630825207782
3.2449999999997536, 0.0028863632459330602
3.2459999999997535, 0.002885263536464469
3.2469999999997534, 0.0028841639525664896
3.2479999999997533, 0.0028830644926943604
3.248999999999753, 0.002881965155307069
3.249999999999753, 0.0028808659388673097
3.250999999999753, 0.0028797668418414947
3.251999999999753, 0.002878667862699703
3.2529999999997528, 0.0028775689999157006
3.2539999999997526, 0.00287647025196689
3.2549999999997525, 0.002875371617334319
3.2559999999997524, 0.0028742730945026432
3.2569999999997523, 0.002873174681960111
3.257999999999752, 0.0028720763781985652
3.258999999999752, 0.002870978181713407
3.259999999999752, 0.0028698800910035827
3.260999999999752, 0.0028687821045715696
3.2619999999997518, 0.002867684220923358
3.2629999999997517, 0.002866586438568441
3.2639999999997515, 0.002865488756019776
3.2649999999997514, 0.00286439117179381
3.2659999999997513, 0.0028632936844104114
3.266999999999751, 0.0028621962923928894
3.267999999999751, 0.0028610989942679643
3.268999999999751, 0.002860001788565758
3.269999999999751, 0.0028589046738197745
3.2709999999997508, 0.002857807648566871
3.2719999999997507, 0.002856710711347272
3.2729999999997506, 0.00285561386070451
3.2739999999997504, 0.002854517095185462
3.2749999999997503, 0.002853420413340293
3.2759999999997502, 0.0028523238137224444
3.27699999999975, 0.0028512272948886387
3.27799999999975, 0.0028501308553988613
3.27899999999975, 0.0028490344938163063
3.27999999999975, 0.0028479382087074215
3.2809999999997497, 0.002846841998641844
3.2819999999997496, 0.002845745862192403
3.2829999999997495, 0.002844649797935122
3.2839999999997493, 0.0028435538044491605
3.2849999999997492, 0.00284245788031684
3.285999999999749, 0.0028413620241236146
3.286999999999749, 0.002840266234458039
3.287999999999749, 0.002839170509911803
3.288999999999749, 0.002838074849079638
3.2899999999997487, 0.0028369792505593804
3.2909999999997486, 0.0028358837129519045
3.2919999999997485, 0.0028347882348611453
3.2929999999997484, 0.002833692814894049
3.2939999999997482, 0.0028325974516605827
3.294999999999748, 0.002831502143773715
3.295999999999748, 0.002830406889849396
3.296999999999748, 0.0028293116885065393
3.297999999999748, 0.002828216538367029
3.2989999999997477, 0.0028271214380556848
3.2999999999997476, 0.00282602638620025
3.3009999999997475, 0.0028249313814313858
3.3019999999997474, 0.0028238364223826594
3.3029999999997472, 0.002822741507690514
3.303999999999747, 0.00282164663599427
3.304999999999747, 0.0028205518059361157
3.305999999999747, 0.0028194570161610604
3.306999999999747, 0.0028183622653169833
3.3079999999997467, 0.002817267552054549
3.3089999999997466, 0.002816172875027233
3.3099999999997465, 0.0028150782328913203
3.3109999999997464, 0.0028139836243058543
3.3119999999997463, 0.0028128890479326586
3.312999999999746, 0.0028117945024362977
3.313999999999746, 0.0028106999864840883
3.314999999999746, 0.00280960549874606
3.315999999999746, 0.0028085110378949607
3.3169999999997457, 0.002807416602606243
3.3179999999997456, 0.0028063221915580455
3.3189999999997455, 0.0028052278034311844
3.3199999999997454, 0.0028041334369091277
3.3209999999997453, 0.0028030390906780113
3.321999999999745, 0.0028019447634265895
3.322999999999745, 0.002800850453846257
3.323999999999745, 0.0027997561606310155
3.324999999999745, 0.002798661882477471
3.3259999999997447, 0.002797567618084821
3.3269999999997446, 0.0027964733661548216
3.3279999999997445, 0.0027953791253918104
3.3289999999997444, 0.002794284894502682
3.3299999999997443, 0.0027931906721968573
3.330999999999744, 0.0027920964571862953
3.331999999999744, 0.0027910022481854656
3.332999999999744, 0.00278990804391135
3.333999999999744, 0.002788813843083425
3.3349999999997437, 0.0027877196444236387
3.3359999999997436, 0.0027866254466564202
3.3369999999997435, 0.00278553124850866
3.3379999999997434, 0.002784437048709693
3.3389999999997433, 0.0027833428459912825
3.339999999999743, 0.0027822486390876385
3.340999999999743, 0.0027811544267353585
3.341999999999743, 0.0027800602076734726
3.342999999999743, 0.0027789659806433803
3.3439999999997427, 0.00277787174438888
3.3449999999997426, 0.0027767774976561275
3.3459999999997425, 0.002775683239193648
3.3469999999997424, 0.002774588967752309
3.3479999999997423, 0.002773494682085327
3.348999999999742, 0.002772400380948238
3.349999999999742, 0.0027713060630989005
3.350999999999742, 0.0027702117272974808
3.351999999999742, 0.0027691173723064337
3.3529999999997417, 0.002768022996890511
3.3539999999997416, 0.0027669285998167398
3.3549999999997415, 0.002765834179854412
3.3559999999997414, 0.0027647397357750698
3.3569999999997413, 0.0027636452663525176
3.357999999999741, 0.00276255077036278
3.358999999999741, 0.0027614562465841166
3.359999999999741, 0.0027603616937970036
3.360999999999741, 0.0027592671107841125
3.3619999999997408, 0.002758172496330336
3.3629999999997406, 0.002757077849222733
3.3639999999997405, 0.0027559831682505537
3.3649999999997404, 0.002754888452205208
3.3659999999997403, 0.002753793699880268
3.36699999999974, 0.0027526989100714588
3.36799999999974, 0.0027516040815766456
3.36899999999974, 0.002750509213195825
3.36999999999974, 0.0027494143037311153
3.3709999999997398, 0.0027483193519867413
3.3719999999997397, 0.002747224356769051
3.3729999999997395, 0.002746129316886468
3.3739999999997394, 0.0027450342311495083
3.3749999999997393, 0.0027439390983707776
3.375999999999739, 0.002742843917364933
3.376999999999739, 0.002741748686948705
3.377999999999739, 0.0027406534059408686
3.378999999999739, 0.002739558073162245
3.3799999999997388, 0.002738462687435694
3.3809999999997387, 0.002737367247586087
3.3819999999997385, 0.0027362717524403385
3.3829999999997384, 0.002735176200827348
3.3839999999997383, 0.0027340805915780334
3.384999999999738, 0.0027329849235253004
3.385999999999738, 0.0027318891955040343
3.386999999999738, 0.002730793406351106
3.387999999999738, 0.0027296975549053605
3.3889999999997378, 0.002728601640007585
3.3899999999997377, 0.0027275056605005374
3.3909999999997376, 0.0027264096152289255
3.3919999999997374, 0.0027253135030393828
3.3929999999997373, 0.002724217322780473
3.3939999999997372, 0.0027231210733026914
3.394999999999737, 0.0027220247534584453
3.395999999999737, 0.0027209283621020546
3.396999999999737, 0.002719831898089735
3.397999999999737, 0.002718735360279592
3.3989999999997367, 0.002717638747531626
3.3999999999997366, 0.0027165420587077238
3.4009999999997365, 0.002715445292671624
3.4019999999997363, 0.0027143484482889404
3.4029999999997362, 0.0027132515244271496
3.403999999999736, 0.0027121545199555778
3.404999999999736, 0.002711057433745387
3.405999999999736, 0.0027099602646695965
3.406999999999736, 0.0027088630116030286
3.4079999999997357, 0.0027077656734223535
3.4089999999997356, 0.0027066682490060495
3.4099999999997355, 0.002705570737234408
3.4109999999997354, 0.002704473136989527
3.4119999999997352, 0.0027033754471553002
3.412999999999735, 0.0027022776666174165
3.413999999999735, 0.0027011797942633397
3.414999999999735, 0.0027000818289823285
3.415999999999735, 0.002698983769665412
3.4169999999997347, 0.002697885615205379
3.4179999999997346, 0.002696787364496785
3.4189999999997345, 0.0026956890164359453
3.4199999999997344, 0.0026945905699209136
3.4209999999997343, 0.002693492023851496
3.421999999999734, 0.0026923933771292375
3.422999999999734, 0.00269129462865741
3.423999999999734, 0.002690195777341017
3.424999999999734, 0.002689096822086776
3.4259999999997337, 0.0026879977618031316
3.4269999999997336, 0.0026868985954002327
3.4279999999997335, 0.0026857993217899237
3.4289999999997334, 0.002684699939885768
3.4299999999997333, 0.0026836004486030076
3.430999999999733, 0.0026825008468585806
3.431999999999733, 0.002681401133571105
3.432999999999733, 0.002680301307660873
3.433999999999733, 0.0026792013680498766
3.4349999999997327, 0.0026781013136617463
3.4359999999997326, 0.0026770011434217892
3.4369999999997325, 0.0026759008562569652
3.4379999999997324, 0.0026748004510959043
3.4389999999997323, 0.0026736999268688693
3.439999999999732, 0.0026725992825077757
3.440999999999732, 0.0026714985169461825
3.441999999999732, 0.0026703976291192716
3.442999999999732, 0.0026692966179638787
3.4439999999997317, 0.002668195482418443
3.4449999999997316, 0.0026670942214230453
3.4459999999997315, 0.002665992833919365
3.4469999999997314, 0.002664891318850721
3.4479999999997313, 0.002663789675162021
3.448999999999731, 0.0026626879017997928
3.449999999999731, 0.002661585997712159
3.450999999999731, 0.002660483961848836
3.451999999999731, 0.0026593817931611415
3.4529999999997307, 0.0026582794906019904
3.4539999999997306, 0.0026571770531258676
3.4549999999997305, 0.0026560744796888494
3.4559999999997304, 0.0026549717692485922
3.4569999999997303, 0.002653868920764333
3.45799999999973, 0.0026527659331968658
3.45899999999973, 0.0026516628055085656
3.45999999999973, 0.0026505595366633655
3.46099999999973, 0.0026494561256267682
3.4619999999997297, 0.002648352571365826
3.4629999999997296, 0.0026472488728491515
3.4639999999997295, 0.0026461450290469076
3.4649999999997294, 0.002645041038930811
3.4659999999997293, 0.00264393690147411
3.466999999999729, 0.0026428326156516155
3.467999999999729, 0.0026417281804396618
3.468999999999729, 0.002640623594816131
3.469999999999729, 0.002639518857760426
3.4709999999997287, 0.0026384139682535013
3.4719999999997286, 0.0026373089252778124
3.4729999999997285, 0.0026362037278173734
3.4739999999997284, 0.0026350983748576868
3.4749999999997283, 0.0026339928653858068
3.475999999999728, 0.002632887198390289
3.476999999999728, 0.002631781372861205
3.477999999999728, 0.0026306753877901445
3.478999999999728, 0.0026295692421702188
3.4799999999997278, 0.0026284629349960136
3.4809999999997276, 0.0026273564652636618
3.4819999999997275, 0.0026262498319707785
3.4829999999997274, 0.002625143034116483
3.4839999999997273, 0.0026240360707014
3.484999999999727, 0.002622928940727653
3.485999999999727, 0.002621821643198853
3.486999999999727, 0.002620714177120117
3.487999999999727, 0.0026196065414980474
3.4889999999997268, 0.002618498735340746
3.4899999999997267, 0.0026173907576577974
3.4909999999997265, 0.0026162826074602684
3.4919999999997264, 0.002615174283760732
3.4929999999997263, 0.0026140657855732224
3.493999999999726, 0.002612957111913273
3.494999999999726, 0.002611848261797896
3.495999999999726, 0.002610739234245576
3.496999999999726, 0.0026096300282762957
3.4979999999997258, 0.002608520642911494
3.4989999999997257, 0.002607411077174097
3.4999999999997256, 0.0026063013300885113
3.5009999999997254, 0.0026051914006806147
3.5019999999997253, 0.002604081287977746
3.5029999999997252, 0.002602970991008748
3.503999999999725, 0.0026018605088039067
3.504999999999725, 0.00260074984039498
3.505999999999725, 0.0025996389848152264
3.506999999999725, 0.0025985279410993363
3.5079999999997247, 0.0025974167082834926
3.5089999999997246, 0.002596305285405341
3.5099999999997245, 0.0025951936715039895
3.5109999999997243, 0.002594081865620022
3.5119999999997242, 0.002592969866795487
3.512999999999724, 0.002591857674073895
3.513999999999724, 0.0025907452865002348
3.514999999999724, 0.0025896327031209453
3.515999999999724, 0.0025885199229839415
3.5169999999997237, 0.0025874069451386
3.5179999999997236, 0.0025862937686357687
3.5189999999997235, 0.002585180392527758
3.5199999999997234, 0.0025840668158683385
3.5209999999997232, 0.0025829530377127546
3.521999999999723, 0.002581839057117706
3.522999999999723, 0.0025807248731413743
3.523999999999723, 0.002579610484843392
3.524999999999723, 0.0025784958912848694
3.5259999999997227, 0.0025773810915283783
3.5269999999997226, 0.002576266084637955
3.5279999999997225, 0.0025751508696791087
3.5289999999997224, 0.0025740354457188114
3.5299999999997222, 0.002572919811825509
3.530999999999722, 0.002571803967069117
3.531999999999722, 0.002570687910521014
3.532999999999722, 0.002569571641254061
3.533999999999722, 0.0025684551583425785
3.5349999999997217, 0.0025673384608623636
3.5359999999997216, 0.0025662215478906903
3.5369999999997215, 0.002565104418506297
3.5379999999997214, 0.0025639870717894184
3.5389999999997213, 0.0025628695068217384
3.539999999999721, 0.0025617517226864343
3.540999999999721, 0.002560633718468156
3.541999999999721, 0.0025595154932530396
3.542999999999721, 0.0025583970461286972
3.5439999999997207, 0.0025572783761842175
3.5449999999997206, 0.0025561594825101864
3.5459999999997205, 0.0025550403641986636
3.5469999999997204, 0.002553921020343194
3.5479999999997203, 0.002552801450038827
3.54899999999972, 0.0025516816523820807
3.54999999999972, 0.0025505616264709773
3.55099999999972, 0.00254944137140502
3.55199999999972, 0.0025483208862852277
3.5529999999997197, 0.0025472001702140906
3.5539999999997196, 0.002546079222295616
3.5549999999997195, 0.0025449580416352967
3.5559999999997194, 0.0025438366273401428
3.5569999999997193, 0.002542714978518656
3.557999999999719, 0.0025415930942808526
3.558999999999719, 0.002540470973738246
3.559999999999719, 0.0025393486160038676
3.560999999999719, 0.002538226020192267
3.5619999999997187, 0.0025371031854194933
3.5629999999997186, 0.002535980110803127
3.5639999999997185, 0.0025348567954622562
3.5649999999997184, 0.0025337332385175076
3.5659999999997183, 0.0025326094390910113
3.566999999999718, 0.0025314853963064347
3.567999999999718, 0.0025303611092889764
3.568999999999718, 0.0025292365771653618
3.569999999999718, 0.002528111799063852
3.5709999999997177, 0.002526986774114251
3.5719999999997176, 0.0025258615014479013
3.5729999999997175, 0.002524735980197677
3.5739999999997174, 0.0025236102094980087
3.5749999999997173, 0.0025224841884848733
3.575999999999717, 0.0025213579162958032
3.576999999999717, 0.0025202313920698756
3.577999999999717, 0.0025191046149477324
3.578999999999717, 0.002517977584071579
3.5799999999997167, 0.0025168502985851745
3.5809999999997166, 0.0025157227576338577
3.5819999999997165, 0.0025145949603645273
3.5829999999997164, 0.0025134669059256568
3.5839999999997163, 0.0025123385934673025
3.584999999999716, 0.0025112100221411026
3.585999999999716, 0.002510081191100274
3.586999999999716, 0.0025089520994996182
3.587999999999716, 0.0025078227464955293
3.5889999999997158, 0.002506693131246008
3.5899999999997156, 0.0025055632529106327
3.5909999999997155, 0.0025044331106506075
3.5919999999997154, 0.0025033027036287154
3.5929999999997153, 0.002502172031009379
3.593999999999715, 0.0025010410919586025
3.594999999999715, 0.002499909885644035
3.595999999999715, 0.0024987784112349303
3.596999999999715, 0.0024976466679021716
3.5979999999997148, 0.0024965146548182812
3.5989999999997146, 0.0024953823711573965
3.5999999999997145, 0.002494249816095308
3.6009999999997144, 0.0024931169888094363
3.6019999999997143, 0.0024919838884788566
3.602999999999714, 0.0024908505142842933
3.603999999999714, 0.0024897168654081283
3.604999999999714, 0.002488582941034388
3.605999999999714, 0.002487448740348777
3.6069999999997138, 0.0024863142625386643
3.6079999999997137, 0.00248517950679309
3.6089999999997135, 0.002484044472302772
3.6099999999997134, 0.0024829091582601066
3.6109999999997133, 0.0024817735638591855
3.611999999999713, 0.002480637688295782
3.612999999999713, 0.002479501530767368
3.613999999999713, 0.002478365090473114
3.614999999999713, 0.0024772283666139065
3.6159999999997128, 0.002476091358392332
3.6169999999997127, 0.002474954065012697
3.6179999999997126, 0.0024738164856810164
3.6189999999997124, 0.0024726786196050546
3.6199999999997123, 0.0024715404659942843
3.6209999999997122, 0.0024704020240599307
3.621999999999712, 0.0024692632930149385
3.622999999999712, 0.002468124272074024
3.623999999999712, 0.0024669849604536335
3.624999999999712, 0.0024658453573719904
3.6259999999997117, 0.002464705462049055
3.6269999999997116, 0.002463565273706582
3.6279999999997115, 0.0024624247915680762
3.6289999999997113, 0.002461284014858832
3.6299999999997112, 0.0024601429428059295
3.630999999999711, 0.002459001574638238
3.631999999999711, 0.002457859909586416
3.632999999999711, 0.002456717946882925
3.633999999999711, 0.0024555756857620385
3.6349999999997107, 0.0024544331254598363
3.6359999999997106, 0.0024532902652142146
3.6369999999997105, 0.002452147104264906
3.6379999999997104, 0.002451003641853462
3.6389999999997102, 0.0024498598772232758
3.63999999999971, 0.0024487158096195712
3.64099999999971, 0.002447571438289439
3.64199999999971, 0.0024464267624818123
3.64299999999971, 0.0024452817814474815
3.6439999999997097, 0.0024441364944391155
3.6449999999997096, 0.0024429909007112386
3.6459999999997095, 0.0024418449995202746
3.6469999999997094, 0.002440698790124513
3.6479999999997093, 0.0024395522717841523
3.648999999999709, 0.0024384054437612776
3.649999999999709, 0.002437258305319882
3.650999999999709, 0.002436110855725863
3.651999999999709, 0.0024349630942470577
3.6529999999997087, 0.002433815020153195
3.6539999999997086, 0.0024326666327159595
3.6549999999997085, 0.0024315179312089587
3.6559999999997084, 0.002430368914907756
3.6569999999997083, 0.0024292195830898583
3.657999999999708, 0.002428069935034726
3.658999999999708, 0.0024269199700237914
3.659999999999708, 0.0024257696873404557
3.660999999999708, 0.0024246190862701046
3.6619999999997077, 0.0024234681661000914
3.6629999999997076, 0.002422316926119783
3.6639999999997075, 0.002421165365620526
3.6649999999997074, 0.002420013483895683
3.6659999999997073, 0.0024188612802406332
3.666999999999707, 0.002417708753952771
3.667999999999707, 0.002416555904331518
3.668999999999707, 0.0024154027306783283
3.669999999999707, 0.0024142492322967147
3.6709999999997067, 0.0024130954084922106
3.6719999999997066, 0.002411941258572432
3.6729999999997065, 0.002410786781847047
3.6739999999997064, 0.002409631977627796
3.6749999999997063, 0.0024084768452285036
3.675999999999706, 0.0024073213839650807
3.676999999999706, 0.002406165593155522
3.677999999999706, 0.002405009472119938
3.678999999999706, 0.0024038530201805405
3.6799999999997057, 0.0024026962366616583
3.6809999999997056, 0.0024015391208897546
3.6819999999997055, 0.0024003816721934125
3.6829999999997054, 0.002399223889903363
3.6839999999997053, 0.0023980657733524806
3.684999999999705, 0.002396907321875804
3.685999999999705, 0.002395748534810524
3.686999999999705, 0.002394589411496026
3.687999999999705, 0.0023934299512738417
3.6889999999997047, 0.002392270153487722
3.6899999999997046, 0.0023911100174835984
3.6909999999997045, 0.0023899495426096045
3.6919999999997044, 0.002388788728216099
3.6929999999997043, 0.002387627573655653
3.693999999999704, 0.002386466078283068
3.694999999999704, 0.0023853042414553756
3.695999999999704, 0.002384142062531868
3.696999999999704, 0.002382979540874078
3.6979999999997037, 0.002381816675845809
3.6989999999997036, 0.002380653466813127
3.6999999999997035, 0.0023794899131443876
3.7009999999997034, 0.0023783260142102207
3.7019999999997033, 0.0023771617693835634
3.702999999999703, 0.0023759971780396554
3.703999999999703, 0.002374832239556043
3.704999999999703, 0.0023736669533126068
3.705999999999703, 0.0023725013186915427
3.7069999999997028, 0.002371335335077396
3.7079999999997026, 0.002370169001857063
3.7089999999997025, 0.0023690023184197856
3.7099999999997024, 0.002367835284157177
3.7109999999997023, 0.002366667898463229
3.711999999999702, 0.0023655001607343117
3.712999999999702, 0.002364332070369187
3.713999999999702, 0.0023631636267690227
3.714999999999702, 0.0023619948293373927
3.7159999999997018, 0.0023608256774802945
3.7169999999997017, 0.0023596561706061407
3.7179999999997015, 0.0023584863081258078
3.7189999999997014, 0.002357316089452585
3.7199999999997013, 0.0023561455140022488
3.720999999999701, 0.0023549745811930183
3.721999999999701, 0.0023538032904456005
3.722999999999701, 0.0023526316411831816
3.723999999999701, 0.0023514596328314337
3.7249999999997008, 0.0023502872648185455
3.7259999999997007, 0.0023491145365752038
3.7269999999997006, 0.0023479414475346193
3.7279999999997004, 0.0023467679971325406
3.7289999999997003, 0.0023455941848072414
3.7299999999997, 0.002344420009999562
3.7309999999997, 0.002343245472152894
3.7319999999997, 0.0023420705707131893
3.7329999999997, 0.0023408953051289915
3.7339999999997, 0.0023397196748514253
3.7349999999996997, 0.0023385436793342093
3.7359999999996996, 0.0023373673180336705
3.7369999999996995, 0.0023361905904087615
3.7379999999996993, 0.002335013495921054
3.7389999999996992, 0.0023338360340347543
3.739999999999699, 0.002332658204216719
3.740999999999699, 0.0023314800059364583
3.741999999999699, 0.0023303014386661476
3.742999999999699, 0.002329122501880637
3.7439999999996987, 0.0023279431950574718
3.7449999999996986, 0.002326763517676879
3.7459999999996985, 0.0023255834692218016
3.7469999999996983, 0.002324403049177892
3.7479999999996982, 0.0023232222570335353
3.748999999999698, 0.0023220410922798486
3.749999999999698, 0.0023208595544106855
3.750999999999698, 0.0023196776429226748
3.751999999999698, 0.0023184953573151977
3.7529999999996977, 0.0023173126970904147
3.7539999999996976, 0.0023161296617532786
3.7549999999996975, 0.0023149462508115313
3.7559999999996974, 0.0023137624637757266
3.7569999999996972, 0.002312578300159236
3.757999999999697, 0.0023113937594782578
3.758999999999697, 0.002310208841251827
3.759999999999697, 0.002309023545001834
3.760999999999697, 0.00230783787025302
3.7619999999996967, 0.0023066518165329995
3.7629999999996966, 0.00230546538337227
3.7639999999996965, 0.002304278570304213
3.7649999999996964, 0.0023030913768651248
3.7659999999996963, 0.002301903802594195
3.766999999999696, 0.002300715847033549
3.767999999999696, 0.0022995275097282383
3.768999999999696, 0.002298338790226262
3.769999999999696, 0.0022971496880785742
3.7709999999996957, 0.002295960202839091
3.7719999999996956, 0.002294770334064705
3.7729999999996955, 0.0022935800813152973
3.7739999999996954, 0.002292389444153746
3.7749999999996953, 0.002291198422145929
3.775999999999695, 0.0022900070148607573
3.776999999999695, 0.002288815221870167
3.777999999999695, 0.002287623042749131
3.778999999999695, 0.0022864304770756727
3.7799999999996947, 0.002285237524430879
3.7809999999996946, 0.0022840441843989183
3.7819999999996945, 0.002282850456567037
3.7829999999996944, 0.002281656340525566
3.7839999999996943, 0.0022804618358679683
3.784999999999694, 0.0022792669421907974
3.785999999999694, 0.002278071659093758
3.786999999999694, 0.002276875986179682
3.787999999999694, 0.0022756799230545435
3.7889999999996937, 0.0022744834693275056
3.7899999999996936, 0.0022732866246108706
3.7909999999996935, 0.002272089388520159
3.7919999999996934, 0.0022708917606740556
3.7929999999996933, 0.0022696937406944746
3.793999999999693, 0.0022684953282065337
3.794999999999693, 0.0022672965228385878
3.795999999999693, 0.0022660973242222284
3.796999999999693, 0.0022648977319922993
3.7979999999996927, 0.0022636977457869104
3.7989999999996926, 0.0022624973652474404
3.7999999999996925, 0.002261296590018556
3.8009999999996924, 0.00226009541974822
3.8019999999996923, 0.002258893854087711
3.802999999999692, 0.0022576918926916125
3.803999999999692, 0.002256489535217852
3.804999999999692, 0.002255286781327694
3.805999999999692, 0.0022540836306857584
3.8069999999996917, 0.0022528800829600313
3.8079999999996916, 0.0022516761378218748
3.8089999999996915, 0.00225047179494604
3.8099999999996914, 0.0022492670540106775
3.8109999999996913, 0.0022480619146973513
3.811999999999691, 0.0022468563766910453
3.812999999999691, 0.0022456504396801877
3.813999999999691, 0.002244444103356638
3.814999999999691, 0.002243237367415725
3.8159999999996908, 0.002242030231556242
3.8169999999996906, 0.0022408226954804683
3.8179999999996905, 0.0022396147588941736
3.8189999999996904, 0.0022384064215066296
3.8199999999996903, 0.00223719768303063
3.82099999999969, 0.0022359885431824916
3.82199999999969, 0.0022347790016820713
3.82299999999969, 0.0022335690582527892
3.82399999999969, 0.0022323587126216017
3.8249999999996898, 0.002231147964519071
3.8259999999996896, 0.0022299368136793354
3.8269999999996895, 0.002228725259840111
3.8279999999996894, 0.0022275133027427575
3.8289999999996893, 0.0022263009421322373
3.829999999999689, 0.0022250881777571576
3.830999999999689, 0.002223875009369753
3.831999999999689, 0.0022226614367259383
3.832999999999689, 0.002221447459585281
3.8339999999996888, 0.0022202330777110427
3.8349999999996887, 0.002219018290870168
3.8359999999996885, 0.0022178030988333156
3.8369999999996884, 0.0022165875013748556
3.8379999999996883, 0.002215371498272883
3.838999999999688, 0.002214155089309251
3.839999999999688, 0.002212938274269546
3.840999999999688, 0.002211721052943132
3.841999999999688, 0.0022105034251231432
3.8429999999996878, 0.0022092853906065055
3.8439999999996877, 0.0022080669491939546
3.8449999999996876, 0.0022068481006900097
3.8459999999996874, 0.0022056288449030566
3.8469999999996873, 0.0022044091816452865
3.8479999999996872, 0.002203189110732748
3.848999999999687, 0.0022019686319853502
3.849999999999687, 0.0022007477452268853
3.850999999999687, 0.002199526450285015
3.851999999999687, 0.0021983047469913038
3.8529999999996867, 0.0021970826351812352
3.8539999999996866, 0.0021958601146941955
3.8549999999996865, 0.002194637185373514
3.8559999999996863, 0.0021934138470664625
3.8569999999996862, 0.0021921900996242786
3.857999999999686, 0.0021909659429021518
3.858999999999686, 0.0021897413767592794
3.859999999999686, 0.0021885164010588217
3.860999999999686, 0.0021872910156679653
3.8619999999996857, 0.0021860652204579003
3.8629999999996856, 0.002184839015303862
3.8639999999996855, 0.002183612400085124
3.8649999999996854, 0.002182385374684992
3.8659999999996852, 0.002181157938990867
3.866999999999685, 0.002179930092894212
3.867999999999685, 0.0021787018362905857
3.868999999999685, 0.0021774731690796458
3.869999999999685, 0.00217624409116516
3.8709999999996847, 0.002175014602455034
3.8719999999996846, 0.002173784702861303
3.8729999999996845, 0.0021725543923001626
3.8739999999996844, 0.0021713236706919522
3.8749999999996843, 0.0021700925379612075
3.875999999999684, 0.0021688609940366337
3.876999999999684, 0.0021676290388511405
3.877999999999684, 0.0021663966723418646
3.878999999999684, 0.002165163894450134
3.8799999999996837, 0.0021639307051215433
3.8809999999996836, 0.002162697104305911
3.8819999999996835, 0.0021614630919573347
3.8829999999996834, 0.002160228668034167
3.8839999999996833, 0.0021589938324990546
3.884999999999683, 0.0021577585853189336
3.885999999999683, 0.0021565229264650476
3.886999999999683, 0.002155286855912965
3.887999999999683, 0.002154050373642587
3.8889999999996827, 0.00215281347963815
3.8899999999996826, 0.0021515761738882555
3.8909999999996825, 0.0021503384563858674
3.8919999999996824, 0.00214910032712833
3.8929999999996823, 0.002147861786117388
3.893999999999682, 0.0021466228333591737
3.894999999999682, 0.0021453834688642533
3.895999999999682, 0.0021441436926476105
3.896999999999682, 0.00214290350472867
3.8979999999996817, 0.002141662905131311
3.8989999999996816, 0.0021404218938838792
3.8999999999996815, 0.002139180471019188
3.9009999999996814, 0.0021379386365745507
3.9019999999996813, 0.002136696390591769
3.902999999999681, 0.0021354537331171658
3.903999999999681, 0.0021342106642015806
3.904999999999681, 0.0021329671839004005
3.905999999999681, 0.0021317232922735425
3.9069999999996807, 0.0021304789893854988
3.9079999999996806, 0.002129234275305325
3.9089999999996805, 0.002127989150106664
3.9099999999996804, 0.0021267436138677535
3.9109999999996803, 0.0021254976666714373
3.91199999999968, 0.002124251308605184
3.91299999999968, 0.0021230045397610756
3.91399999999968, 0.0021217573602358613
3.91499999999968, 0.0021205097701309265
3.9159999999996797, 0.0021192617695523384
3.9169999999996796, 0.002118013358610821
3.9179999999996795, 0.0021167645374218134
3.9189999999996794, 0.002115515306105429
3.9199999999996793, 0.0021142656647865207
3.920999999999679, 0.0021130156135946553
3.921999999999679, 0.00211176515266413
3.922999999999679, 0.002110514282134006
3.923999999999679, 0.0021092630021480848
3.9249999999996787, 0.002108011312854961
3.9259999999996786, 0.002106759214407992
3.9269999999996785, 0.0021055067069653474
3.9279999999996784, 0.0021042537906899943
3.9289999999996783, 0.002103000465749724
3.929999999999678, 0.0021017467323171495
3.930999999999678, 0.0021004925905697353
3.931999999999678, 0.0020992380406897873
3.932999999999678, 0.002097983082864486
3.9339999999996778, 0.0020967277172858814
3.9349999999996776, 0.0020954719441509144
3.9359999999996775, 0.0020942157636614253
3.9369999999996774, 0.002092959176024163
3.9379999999996773, 0.002091702181450787
3.938999999999677, 0.0020904447801579126
3.939999999999677, 0.002089186972367084
3.940999999999677, 0.002087928758304803
3.941999999999677, 0.002086670138202537
3.9429999999996768, 0.0020854111122967363
3.9439999999996767, 0.002084151680828841
3.9449999999996765, 0.0020828918440452854
3.9459999999996764, 0.002081631602197525
3.9469999999996763, 0.0020803709555420177
3.947999999999676, 0.0020791099043402897
3.948999999999676, 0.002077848448858881
3.949999999999676, 0.002076586589369402
3.950999999999676, 0.0020753243261485295
3.9519999999996758, 0.002074061659478021
3.9529999999996757, 0.0020727985896447157
3.9539999999996756, 0.0020715351169405625
3.9549999999996754, 0.002070271241662613
3.9559999999996753, 0.0020690069641130437
3.956999999999675, 0.002067742284599168
3.957999999999675, 0.002066477203433441
3.958999999999675, 0.002065211720933469
3.959999999999675, 0.0020639458374220347
3.960999999999675, 0.0020626795532270813
3.9619999999996747, 0.0020614128686817536
3.9629999999996746, 0.002060145784124391
3.9639999999996745, 0.0020588782998985262
3.9649999999996743, 0.0020576104163529366
3.9659999999996742, 0.0020563421338416093
3.966999999999674, 0.002055073452723779
3.967999999999674, 0.0020538043733639303
3.968999999999674, 0.0020525348961318137
3.969999999999674, 0.002051265021402443
3.9709999999996737, 0.002049994749556122
3.9719999999996736, 0.002048724080978435
3.9729999999996735, 0.002047453016060292
3.9739999999996733, 0.002046181555197888
3.9749999999996732, 0.002044909698792763
3.975999999999673, 0.002043637447251781
3.976999999999673, 0.0020423648009871465
3.977999999999673, 0.002041091760416428
3.978999999999673, 0.0020398183259625574
3.9799999999996727, 0.0020385444980538315
3.9809999999996726, 0.00203727027712394
3.9819999999996725, 0.002035995663611964
3.9829999999996724, 0.002034720657962383
3.9839999999996722, 0.002033445260625105
3.984999999999672, 0.002032169472055446
3.985999999999672, 0.0020308932927141678
3.986999999999672, 0.002029616723067467
3.987999999999672, 0.0020283397635870023
3.9889999999996717, 0.0020270624147498877
3.9899999999996716, 0.0020257846770387125
3.9909999999996715, 0.002024506550941554
3.9919999999996714, 0.002023228036951975
3.9929999999996713, 0.002021949135569035
3.993999999999671, 0.0020206698472973192
3.994999999999671, 0.0020193901726469196
3.995999999999671, 0.0020181101121334653
3.996999999999671, 0.0020168296662781177
3.9979999999996707, 0.0020155488356075973
3.9989999999996706, 0.0020142676206541714
3.9999999999996705, 0.0020129860219556812
4.000999999999671, 0.002011704040055546
4.001999999999671, 0.0020104216755027493
4.0029999999996715, 0.0020091389288519005
4.003999999999672, 0.002007855800663188
4.004999999999672, 0.0020065722915024228
4.0059999999996725, 0.002005288401941038
4.006999999999673, 0.00200400413255608
4.007999999999673, 0.0020027194839302683
4.0089999999996735, 0.002001434456651925
4.009999999999674, 0.0020001490513150665
4.010999999999674, 0.0019988632685193483
4.0119999999996745, 0.0019975771088701186
4.012999999999675, 0.0019962905729783904
4.013999999999675, 0.001995003661460874
4.0149999999996755, 0.0019937163749399823
4.015999999999676, 0.001992428714043823
4.016999999999676, 0.0019911406794062354
4.0179999999996765, 0.001989852271666771
4.018999999999677, 0.0019885634914707105
4.019999999999677, 0.0019872743394690863
4.0209999999996775, 0.0019859848163186686
4.021999999999678, 0.001984694922681985
4.022999999999678, 0.0019834046592273266
4.0239999999996785, 0.001982114026628761
4.024999999999679, 0.001980823025566128
4.025999999999679, 0.0019795316567250633
4.0269999999996795, 0.0019782399207969896
4.02799999999968, 0.0019769478184791327
4.02899999999968, 0.0019756553504745346
4.0299999999996805, 0.0019743625174920456
4.030999999999681, 0.001973069320246353
4.031999999999681, 0.0019717757594579686
4.0329999999996815, 0.0019704818358532413
4.033999999999682, 0.0019691875501643766
4.034999999999682, 0.0019678929031294256
4.0359999999996825, 0.001966597895492304
4.036999999999683, 0.0019653025280028024
4.037999999999683, 0.001964006801416578
4.0389999999996835, 0.001962710716495164
4.039999999999684, 0.0019614142740060026
4.040999999999684, 0.0019601174747224206
4.0419999999996845, 0.001958820319423644
4.042999999999685, 0.001957522808894819
4.043999999999685, 0.0019562249439269946
4.0449999999996855, 0.001954926725317154
4.045999999999686, 0.001953628153868209
4.046999999999686, 0.0019523292303889979
4.0479999999996865, 0.0019510299556943086
4.048999999999687, 0.0019497303306048703
4.049999999999687, 0.001948430355947375
4.0509999999996875, 0.0019471300325544702
4.051999999999688, 0.0019458293612647697
4.052999999999688, 0.0019445283429228584
4.0539999999996885, 0.0019432269783793044
4.054999999999689, 0.0019419252684906526
4.055999999999689, 0.0019406232141194477
4.0569999999996895, 0.001939320816134218
4.05799999999969, 0.0019380180754095023
4.05899999999969, 0.0019367149928258423
4.0599999999996905, 0.00193541156926979
4.060999999999691, 0.0019341078056339166
4.061999999999691, 0.0019328037028168152
4.0629999999996915, 0.0019314992617231084
4.063999999999692, 0.0019301944832634489
4.064999999999692, 0.0019288893683545292
4.0659999999996925, 0.0019275839179190865
4.066999999999693, 0.001926278132885898
4.067999999999693, 0.001924972014189807
4.0689999999996935, 0.0019236655627717023
4.069999999999694, 0.0019223587795785398
4.070999999999694, 0.001921051665563339
4.0719999999996945, 0.0019197442216851918
4.072999999999695, 0.0019184364489092684
4.073999999999695, 0.0019171283482068164
4.0749999999996955, 0.0019158199205551655
4.075999999999696, 0.0019145111669377375
4.076999999999696, 0.0019132020883440412
4.0779999999996965, 0.0019118926857696842
4.078999999999697, 0.0019105829602163796
4.079999999999697, 0.001909272912691936
4.0809999999996975, 0.0019079625442102737
4.081999999999698, 0.0019066518557914192
4.082999999999698, 0.001905340848461523
4.0839999999996985, 0.001904029523252846
4.084999999999699, 0.0019027178812037766
4.085999999999699, 0.0019014059233588205
4.0869999999996995, 0.0019000936507686166
4.0879999999997, 0.0018987810644899373
4.0889999999997, 0.0018974681655856826
4.0899999999997005, 0.001896154955124896
4.090999999999701, 0.0018948414341827594
4.091999999999701, 0.0018935276038405896
4.0929999999997015, 0.0018922134651858597
4.093999999999702, 0.0018908990193121848
4.094999999999702, 0.0018895842673193296
4.0959999999997025, 0.001888269210313223
4.096999999999703, 0.0018869538494059276
4.097999999999703, 0.0018856381857156798
4.0989999999997035, 0.0018843222203668735
4.099999999999704, 0.0018830059544900583
4.100999999999704, 0.0018816893892219502
4.1019999999997045, 0.0018803725257054297
4.102999999999705, 0.0018790553650895412
4.103999999999705, 0.0018777379085295092
4.1049999999997056, 0.0018764201571867072
4.105999999999706, 0.0018751021122287
4.106999999999706, 0.0018737837748292136
4.1079999999997066, 0.0018724651461681531
4.108999999999707, 0.0018711462274315948
4.109999999999707, 0.00186982701981179
4.1109999999997076, 0.001868507524507177
4.111999999999708, 0.0018671877427223565
4.112999999999708, 0.0018658676756681191
4.113999999999709, 0.001864547324561428
4.114999999999709, 0.0018632266906254305
4.115999999999709, 0.001861905775089452
4.11699999999971, 0.0018605845791889951
4.11799999999971, 0.0018592631041657532
4.11899999999971, 0.0018579413512675848
4.119999999999711, 0.0018566193217485405
4.120999999999711, 0.0018552970168688484
4.121999999999711, 0.0018539744378949154
4.122999999999712, 0.0018526515860993308
4.123999999999712, 0.001851328462760863
4.124999999999712, 0.0018500050691644544
4.125999999999713, 0.0018486814066012358
4.126999999999713, 0.0018473574763685054
4.127999999999713, 0.0018460332797697464
4.128999999999714, 0.0018447088181146123
4.129999999999714, 0.0018433840927189308
4.130999999999714, 0.0018420591049047143
4.131999999999715, 0.0018407338560001315
4.132999999999715, 0.0018394083473395333
4.133999999999715, 0.0018380825802634356
4.134999999999716, 0.0018367565561185249
4.135999999999716, 0.0018354302762576514
4.136999999999716, 0.001834103742039832
4.137999999999717, 0.0018327769548302435
4.138999999999717, 0.0018314499160002249
4.139999999999717, 0.0018301226269272753
4.140999999999718, 0.001828795088995045
4.141999999999718, 0.0018274673035933433
4.142999999999718, 0.001826139272118123
4.143999999999719, 0.0018248109959714963
4.144999999999719, 0.0018234824765617126
4.145999999999719, 0.0018221537153031671
4.14699999999972, 0.0018208247136163953
4.14799999999972, 0.0018194954729280689
4.14899999999972, 0.001818165994670991
4.149999999999721, 0.001816836280284105
4.150999999999721, 0.0018155063312124675
4.151999999999721, 0.0018141761489072676
4.152999999999722, 0.0018128457348258135
4.153999999999722, 0.0018115150904315256
4.154999999999722, 0.0018101842171939393
4.155999999999723, 0.0018088531165887038
4.156999999999723, 0.0018075217900975565
4.157999999999723, 0.0018061902392083528
4.158999999999724, 0.001804858465415033
4.159999999999724, 0.0018035264702176298
4.160999999999724, 0.0018021942551222625
4.161999999999725, 0.0018008618216411388
4.162999999999725, 0.0017995291712925333
4.163999999999725, 0.0017981963056007985
4.164999999999726, 0.0017968632260963492
4.165999999999726, 0.0017955299343156677
4.166999999999726, 0.0017941964318012884
4.167999999999727, 0.0017928627201018012
4.168999999999727, 0.001791528800771833
4.169999999999727, 0.0017901946753720599
4.170999999999728, 0.0017888603454691832
4.171999999999728, 0.0017875258126359426
4.172999999999728, 0.0017861910784510847
4.173999999999729, 0.001784856144499384
4.174999999999729, 0.0017835210123716243
4.175999999999729, 0.0017821856836645817
4.17699999999973, 0.0017808501599810402
4.17799999999973, 0.0017795144429297674
4.17899999999973, 0.0017781785341255156
4.179999999999731, 0.001776842435189011
4.180999999999731, 0.0017755061477469493
4.181999999999731, 0.0017741696734319904
4.182999999999732, 0.0017728330138827458
4.183999999999732, 0.0017714961707437755
4.184999999999732, 0.0017701591456655752
4.185999999999733, 0.001768821940304576
4.186999999999733, 0.0017674845563231344
4.187999999999733, 0.001766146995389516
4.188999999999734, 0.0017648092591778998
4.189999999999734, 0.0017634713493683623
4.190999999999734, 0.0017621332676468731
4.191999999999735, 0.0017607950157052807
4.192999999999735, 0.001759456595241307
4.193999999999735, 0.0017581180079585478
4.194999999999736, 0.0017567792555664467
4.195999999999736, 0.001755440339780295
4.196999999999736, 0.0017541012623212282
4.197999999999737, 0.001752762024916207
4.198999999999737, 0.0017514226292980096
4.199999999999737, 0.0017500830772052293
4.200999999999738, 0.0017487433703822584
4.201999999999738, 0.0017474035105792761
4.202999999999738, 0.00174606349955225
4.203999999999739, 0.0017447233390629083
4.204999999999739, 0.0017433830308787506
4.205999999999739, 0.0017420425767730187
4.20699999999974, 0.0017407019785246963
4.20799999999974, 0.0017393612379184977
4.20899999999974, 0.0017380203567448553
4.209999999999741, 0.001736679336799909
4.210999999999741, 0.0017353381798854949
4.211999999999741, 0.0017339968878091379
4.212999999999742, 0.0017326554623840248
4.213999999999742, 0.0017313139054290277
4.214999999999742, 0.0017299722187686512
4.215999999999743, 0.0017286304042330402
4.216999999999743, 0.0017272884636579788
4.217999999999743, 0.0017259463988848582
4.218999999999744, 0.0017246042117606806
4.219999999999744, 0.0017232619041380342
4.220999999999744, 0.0017219194778750836
4.221999999999745, 0.0017205769348355683
4.222999999999745, 0.001719234276888781
4.223999999999745, 0.001717891505909549
4.224999999999746, 0.0017165486237782335
4.225999999999746, 0.0017152056323807147
4.226999999999746, 0.0017138625336083656
4.227999999999747, 0.0017125193293580604
4.228999999999747, 0.0017111760215321335
4.229999999999747, 0.0017098326120384005
4.230999999999748, 0.0017084891027901114
4.231999999999748, 0.0017071454957059533
4.232999999999748, 0.0017058017927100374
4.233999999999749, 0.001704457995731879
4.234999999999749, 0.0017031141067063874
4.235999999999749, 0.001701770127573848
4.23699999999975, 0.0017004260602799116
4.23799999999975, 0.0016990819067755772
4.23899999999975, 0.0016977376690171745
4.239999999999751, 0.0016963933489663578
4.240999999999751, 0.0016950489485900763
4.241999999999751, 0.0016937044698605802
4.242999999999752, 0.0016923599147553785
4.243999999999752, 0.001691015285257254
4.244999999999752, 0.0016896705833542205
4.245999999999753, 0.0016883258110395175
4.246999999999753, 0.001686980970311599
4.247999999999753, 0.0016856360631741173
4.248999999999754, 0.0016842910916358956
4.249999999999754, 0.0016829460577109186
4.250999999999754, 0.001681600963418323
4.251999999999755, 0.0016802558107823717
4.252999999999755, 0.0016789106018324298
4.253999999999755, 0.0016775653386029747
4.254999999999756, 0.0016762200231335497
4.255999999999756, 0.0016748746574687617
4.256999999999756, 0.0016735292436582628
4.257999999999757, 0.00167218378375673
4.258999999999757, 0.0016708382798238462
4.259999999999757, 0.0016694927339242932
4.260999999999758, 0.0016681471481277156
4.261999999999758, 0.0016668015245087197
4.262999999999758, 0.001665455865146845
4.263999999999759, 0.0016641101721265505
4.264999999999759, 0.0016627644475371967
4.265999999999759, 0.0016614186934730264
4.26699999999976, 0.001660072912033138
4.26799999999976, 0.0016587271053214825
4.26899999999976, 0.0016573812754468343
4.269999999999761, 0.0016560354245227634
4.270999999999761, 0.0016546895546676443
4.271999999999761, 0.0016533436680046033
4.272999999999762, 0.0016519977666615193
4.273999999999762, 0.001650651852771002
4.274999999999762, 0.001649305928470366
4.275999999999763, 0.001647959995901615
4.276999999999763, 0.0016466140572114186
4.277999999999763, 0.0016452681145511005
4.278999999999764, 0.0016439221700766038
4.279999999999764, 0.0016425762259484836
4.280999999999764, 0.001641230284331883
4.281999999999765, 0.0016398843473965
4.282999999999765, 0.0016385384173165927
4.283999999999765, 0.0016371924962709289
4.284999999999766, 0.001635846586442791
4.285999999999766, 0.0016345006900199287
4.286999999999766, 0.0016331548091945637
4.287999999999767, 0.001631808946163348
4.288999999999767, 0.001630463103127354
4.289999999999767, 0.0016291172822920448
4.290999999999768, 0.0016277714858672577
4.291999999999768, 0.0016264257160671805
4.292999999999768, 0.001625079975110325
4.293999999999769, 0.0016237342652195156
4.294999999999769, 0.0016223885886218563
4.295999999999769, 0.0016210429475487062
4.29699999999977, 0.001619697344235666
4.29799999999977, 0.0016183517809225526
4.29899999999977, 0.0016170062598533674
4.299999999999771, 0.0016156607832762916
4.300999999999771, 0.0016143153534436338
4.301999999999771, 0.001612969972611842
4.302999999999772, 0.0016116246430414442
4.303999999999772, 0.001610279366997059
4.304999999999772, 0.00160893414674734
4.305999999999773, 0.001607588984564976
4.306999999999773, 0.0016062438827266498
4.307999999999773, 0.0016048988435130246
4.308999999999774, 0.0016035538692087245
4.309999999999774, 0.0016022089621022847
4.310999999999774, 0.0016008641244861601
4.311999999999775, 0.0015995193586566723
4.312999999999775, 0.0015981746669140036
4.313999999999775, 0.0015968300515621578
4.314999999999776, 0.001595485514908952
4.315999999999776, 0.001594141059265971
4.316999999999776, 0.0015927966869485558
4.317999999999777, 0.0015914524002757782
4.318999999999777, 0.0015901082015704036
4.319999999999777, 0.0015887640931588735
4.320999999999778, 0.001587420077371283
4.321999999999778, 0.001586076156541349
4.322999999999778, 0.001584732333006379
4.323999999999779, 0.0015833886091072592
4.324999999999779, 0.0015820449871884106
4.325999999999779, 0.0015807014695977755
4.32699999999978, 0.0015793580586867906
4.32799999999978, 0.0015780147568103453
4.32899999999978, 0.001576671566326774
4.329999999999781, 0.0015753284895978147
4.330999999999781, 0.001573985528988593
4.331999999999781, 0.001572642686867578
4.332999999999782, 0.0015712999656065795
4.333999999999782, 0.0015699573675806906
4.334999999999782, 0.00156861489516829
4.335999999999783, 0.00156727255075099
4.336999999999783, 0.0015659303367136245
4.337999999999783, 0.0015645882554442077
4.338999999999784, 0.001563246309333917
4.339999999999784, 0.001561904500777056
4.340999999999784, 0.0015605628321710345
4.341999999999785, 0.0015592213059163354
4.342999999999785, 0.001557879924416483
4.343999999999785, 0.0015565386900780163
4.344999999999786, 0.0015551976053104618
4.345999999999786, 0.0015538566725263056
4.346999999999786, 0.0015525158941409585
4.347999999999787, 0.0015511752725727304
4.348999999999787, 0.0015498348102427984
4.349999999999787, 0.0015484945095751855
4.350999999999788, 0.0015471543729967153
4.351999999999788, 0.0015458144029369988
4.352999999999788, 0.0015444746018283917
4.353999999999789, 0.0015431349721059728
4.354999999999789, 0.0015417955162075096
4.355999999999789, 0.0015404562365734277
4.35699999999979, 0.0015391171356467777
4.35799999999979, 0.0015377782158732193
4.35899999999979, 0.0015364394797009687
4.359999999999791, 0.001535100929580783
4.360999999999791, 0.0015337625679659307
4.361999999999791, 0.001532424397312144
4.362999999999792, 0.0015310864200776078
4.363999999999792, 0.0015297486387229155
4.364999999999792, 0.0015284110557110431
4.365999999999793, 0.0015270736735073192
4.366999999999793, 0.0015257364945793818
4.367999999999793, 0.0015243995213971657
4.368999999999794, 0.0015230627564328573
4.369999999999794, 0.0015217262021608629
4.370999999999794, 0.0015203898610577837
4.371999999999795, 0.0015190537356023757
4.372999999999795, 0.0015177178282755267
4.373999999999795, 0.001516382141560213
4.374999999999796, 0.001515046677941481
4.375999999999796, 0.0015137114399063996
4.376999999999796, 0.0015123764299440402
4.377999999999797, 0.0015110416505454303
4.378999999999797, 0.0015097071042035407
4.379999999999797, 0.0015083727934132305
4.380999999999798, 0.0015070387206712304
4.381999999999798, 0.0015057048884761024
4.382999999999798, 0.0015043712993282046
4.383999999999799, 0.0015030379557296675
4.384999999999799, 0.0015017048601843439
4.385999999999799, 0.001500372015197802
4.3869999999998, 0.0014990394232772587
4.3879999999998, 0.0014977070869315742
4.3889999999998, 0.0014963750086712001
4.389999999999801, 0.0014950431910081584
4.390999999999801, 0.001493711636455997
4.391999999999801, 0.00149238034752976
4.392999999999802, 0.001491049326745957
4.393999999999802, 0.0014897185766225207
4.394999999999802, 0.0014883880996787856
4.395999999999803, 0.0014870578984354332
4.396999999999803, 0.001485727975414485
4.397999999999803, 0.001484398333139237
4.398999999999804, 0.0014830689741342482
4.399999999999804, 0.0014817399009253043
4.400999999999804, 0.0014804111160393657
4.401999999999805, 0.00147908262200455
4.402999999999805, 0.0014777544213500893
4.403999999999805, 0.001476426516606295
4.404999999999806, 0.001475098910304532
4.405999999999806, 0.0014737716049771621
4.406999999999806, 0.0014724446031575314
4.407999999999807, 0.0014711179073799256
4.408999999999807, 0.001469791520179532
4.409999999999807, 0.0014684654440924076
4.410999999999808, 0.0014671396816554425
4.411999999999808, 0.0014658142354063187
4.412999999999808, 0.0014644891078834914
4.413999999999809, 0.001463164301626128
4.414999999999809, 0.001461839819174099
4.415999999999809, 0.0014605156630679132
4.41699999999981, 0.0014591918358487102
4.41799999999981, 0.001457868340058203
4.41899999999981, 0.0014565451782386526
4.419999999999811, 0.0014552223529328307
4.420999999999811, 0.0014538998666839744
4.421999999999811, 0.0014525777220357671
4.422999999999812, 0.0014512559215322796
4.423999999999812, 0.0014499344677179548
4.424999999999812, 0.0014486133631375602
4.425999999999813, 0.0014472926103361481
4.426999999999813, 0.0014459722118590266
4.427999999999813, 0.0014446521702517262
4.428999999999814, 0.001443332488059941
4.429999999999814, 0.001442013167829523
4.430999999999814, 0.0014406942121064168
4.431999999999815, 0.001439375623436643
4.432999999999815, 0.001438057404366253
4.433999999999815, 0.0014367395574412863
4.434999999999816, 0.0014354220852077376
4.435999999999816, 0.0014341049902115357
4.436999999999816, 0.0014327882749984684
4.437999999999817, 0.001431471942114186
4.438999999999817, 0.0014301559941041389
4.439999999999817, 0.0014288404335135471
4.440999999999818, 0.0014275252628873597
4.441999999999818, 0.0014262104847702262
4.442999999999818, 0.0014248961017064468
4.443999999999819, 0.0014235821162399418
4.444999999999819, 0.0014222685309142177
4.445999999999819, 0.0014209553482723168
4.44699999999982, 0.0014196425708567916
4.44799999999982, 0.0014183302012096592
4.44899999999982, 0.0014170182418723673
4.449999999999821, 0.0014157066953857588
4.450999999999821, 0.0014143955642900259
4.451999999999821, 0.001413084851124675
4.452999999999822, 0.0014117745584284966
4.453999999999822, 0.001410464688739513
4.454999999999822, 0.001409155244594955
4.455999999999823, 0.001407846228531208
4.456999999999823, 0.0014065376430837887
4.457999999999823, 0.0014052294907872988
4.458999999999824, 0.0014039217741753875
4.459999999999824, 0.0014026144957807157
4.460999999999824, 0.0014013076581349106
4.461999999999825, 0.0014000012637685392
4.462999999999825, 0.0013986953152110592
4.463999999999825, 0.0013973898149907884
4.464999999999826, 0.0013960847656348538
4.465999999999826, 0.001394780169669169
4.466999999999826, 0.0013934760296183916
4.467999999999827, 0.001392172348005871
4.468999999999827, 0.0013908691273536306
4.4699999999998274, 0.001389566370182309
4.470999999999828, 0.001388264079011142
4.471999999999828, 0.0013869622563579035
4.4729999999998284, 0.0013856609047388825
4.473999999999829, 0.0013843600266688393
4.474999999999829, 0.0013830596246609613
4.4759999999998294, 0.001381759701226831
4.47699999999983, 0.0013804602588763897
4.47799999999983, 0.0013791613001178861
4.4789999999998305, 0.0013778628274578528
4.479999999999831, 0.0013765648434010602
4.480999999999831, 0.0013752673504504754
4.4819999999998315, 0.001373970351107228
4.482999999999832, 0.0013726738478705696
4.483999999999832, 0.001371377843237836
4.4849999999998325, 0.0013700823397044047
4.485999999999833, 0.0013687873397636601
4.486999999999833, 0.0013674928459069611
4.4879999999998335, 0.0013661988606235799
4.488999999999834, 0.0013649053864006901
4.489999999999834, 0.0013636124257233122
4.4909999999998345, 0.0013623199810742798
4.491999999999835, 0.0013610280549341972
4.492999999999835, 0.0013597366497814052
4.4939999999998355, 0.0013584457680919434
4.494999999999836, 0.0013571554123395005
4.495999999999836, 0.001355865584995388
4.4969999999998365, 0.0013545762885284968
4.497999999999837, 0.0013532875254052587
4.498999999999837, 0.0013519992980896046
4.4999999999998375, 0.0013507116090429368
4.500999999999838, 0.0013494244607240716
4.501999999999838, 0.0013481378555892192
4.5029999999998385, 0.0013468517960919337
4.503999999999839, 0.001345566284683074
4.504999999999839, 0.001344281323810779
4.5059999999998395, 0.0013429969159204109
4.50699999999984, 0.0013417130634545255
4.50799999999984, 0.0013404297688528386
4.5089999999998405, 0.0013391470345521766
4.509999999999841, 0.0013378648629864414
4.510999999999841, 0.0013365832565865815
4.5119999999998415, 0.001335302217780535
4.512999999999842, 0.0013340217489932144
4.513999999999842, 0.0013327418526464447
4.5149999999998425, 0.0013314625311589409
4.515999999999843, 0.001330183786946265
4.516999999999843, 0.0013289056224207857
4.5179999999998435, 0.0013276280399916452
4.518999999999844, 0.001326351042064711
4.519999999999844, 0.001325074631042551
4.5209999999998445, 0.0013237988093243902
4.521999999999845, 0.0013225235793060594
4.522999999999845, 0.001321248943379979
4.5239999999998455, 0.0013199749039351102
4.524999999999846, 0.0013187014633569108
4.525999999999846, 0.0013174286240273127
4.5269999999998465, 0.0013161563883246658
4.527999999999847, 0.0013148847586237189
4.528999999999847, 0.0013136137372955616
4.5299999999998475, 0.0013123433267076086
4.530999999999848, 0.0013110735292235437
4.531999999999848, 0.0013098043472032901
4.5329999999998485, 0.0013085357830029704
4.533999999999849, 0.0013072678389748748
4.534999999999849, 0.0013060005174674151
4.5359999999998495, 0.0013047338208250913
4.53699999999985, 0.0013034677513884567
4.53799999999985, 0.0013022023114940742
4.5389999999998505, 0.0013009375034744874
4.539999999999851, 0.0012996733296581709
4.540999999999851, 0.0012984097923695124
4.5419999999998515, 0.00129714689392875
4.542999999999852, 0.0012958846366519614
4.543999999999852, 0.0012946230228510073
4.5449999999998525, 0.0012933620548335016
4.545999999999853, 0.0012921017349027755
4.546999999999853, 0.0012908420653578465
4.5479999999998535, 0.0012895830484933638
4.548999999999854, 0.001288324686599592
4.549999999999854, 0.0012870669819623575
4.5509999999998545, 0.001285809936863023
4.551999999999855, 0.0012845535535784501
4.552999999999855, 0.0012832978343809587
4.5539999999998555, 0.0012820427815382882
4.554999999999856, 0.001280788397313573
4.555999999999856, 0.0012795346839652938
4.5569999999998565, 0.001278281643747245
4.557999999999857, 0.0012770292789085062
4.558999999999857, 0.0012757775916933955
4.5599999999998575, 0.0012745265843414392
4.560999999999858, 0.0012732762590873376
4.561999999999858, 0.0012720266181609251
4.5629999999998585, 0.0012707776637871312
4.563999999999859, 0.0012695293981859616
4.564999999999859, 0.001268281823572443
4.5659999999998595, 0.0012670349421565988
4.56699999999986, 0.0012657887561434056
4.56799999999986, 0.0012645432677327773
4.5689999999998605, 0.0012632984791194997
4.569999999999861, 0.001262054392493224
4.570999999999861, 0.001260811010038415
4.5719999999998615, 0.0012595683339343203
4.572999999999862, 0.001258326366354943
4.573999999999862, 0.0012570851094689931
4.5749999999998625, 0.0012558445654398632
4.575999999999863, 0.0012546047364255946
4.576999999999863, 0.0012533656245788385
4.5779999999998635, 0.0012521272320468169
4.578999999999864, 0.0012508895609713046
4.579999999999864, 0.001249652613488578
4.5809999999998645, 0.0012484163917293937
4.581999999999865, 0.0012471808978189477
4.582999999999865, 0.00124594613387684
4.5839999999998655, 0.0012447121020170509
4.584999999999866, 0.0012434788043478996
4.585999999999866, 0.0012422462429720071
4.5869999999998665, 0.0012410144199862733
4.587999999999867, 0.0012397833374818384
4.588999999999867, 0.0012385529975440515
4.5899999999998675, 0.0012373234022524334
4.590999999999868, 0.0012360945536806522
4.591999999999868, 0.0012348664538964764
4.5929999999998685, 0.0012336391049617614
4.593999999999869, 0.0012324125089323982
4.594999999999869, 0.0012311866678582984
4.5959999999998695, 0.0012299615837833482
4.59699999999987, 0.0012287372587453799
4.59799999999987, 0.0012275136947761465
4.5989999999998705, 0.0012262908939012834
4.599999999999871, 0.0012250688581402754
4.600999999999871, 0.001223847589506432
4.6019999999998715, 0.0012226270900068522
4.602999999999872, 0.001221407361642385
4.603999999999872, 0.0012201884064076136
4.6049999999998725, 0.0012189702262908203
4.605999999999873, 0.0012177528232739394
4.606999999999873, 0.0012165361993325516
4.6079999999998735, 0.0012153203564358318
4.608999999999874, 0.0012141052965465328
4.609999999999874, 0.0012128910216209485
4.6109999999998745, 0.0012116775336088825
4.611999999999875, 0.001210464834453622
4.612999999999875, 0.001209252926091906
4.6139999999998755, 0.0012080418104538921
4.614999999999876, 0.0012068314894631363
4.615999999999876, 0.0012056219650365511
4.6169999999998765, 0.0012044132390843848
4.617999999999877, 0.001203205313510186
4.618999999999877, 0.0012019981902107871
4.6199999999998775, 0.0012007918710762548
4.620999999999878, 0.0011995863579898746
4.621999999999878, 0.0011983816528281291
4.6229999999998785, 0.0011971777574606456
4.623999999999879, 0.0011959746737501965
4.624999999999879, 0.0011947724035526485
4.6259999999998795, 0.0011935709487169432
4.62699999999988, 0.0011923703110850686
4.62799999999988, 0.0011911704924920327
4.6289999999998805, 0.0011899714947658383
4.629999999999881, 0.0011887733197274402
4.630999999999881, 0.0011875759691907391
4.6319999999998815, 0.0011863794449625397
4.632999999999882, 0.0011851837488425331
4.633999999999882, 0.0011839888826232564
4.6349999999998825, 0.0011827948480900813
4.635999999999883, 0.0011816016470211803
4.636999999999883, 0.0011804092811874963
4.6379999999998835, 0.001179217752352724
4.638999999999884, 0.0011780270622732826
4.639999999999884, 0.001176837212698282
4.6409999999998846, 0.0011756482053695042
4.641999999999885, 0.0011744600420213794
4.642999999999885, 0.001173272724380955
4.6439999999998856, 0.0011720862541678694
4.644999999999886, 0.0011709006330943338
4.645999999999886, 0.0011697158628651016
4.6469999999998866, 0.0011685319451774472
4.647999999999887, 0.0011673488817211344
4.648999999999887, 0.0011661666741784001
4.649999999999888, 0.001164985324223929
4.650999999999888, 0.0011638048335248226
4.651999999999888, 0.0011626252037405793
4.652999999999889, 0.0011614464365230766
4.653999999999889, 0.0011602685335165364
4.654999999999889, 0.0011590914963575075
4.65599999999989, 0.001157915326674844
4.65699999999989, 0.00115674002608968
4.65799999999989, 0.0011555655962154038
4.658999999999891, 0.0011543920386576365
4.659999999999891, 0.0011532193550142173
4.660999999999891, 0.001152047546875166
4.661999999999892, 0.0011508766158226773
4.662999999999892, 0.0011497065634310836
4.663999999999892, 0.0011485373912668438
4.664999999999893, 0.0011473691008885196
4.665999999999893, 0.0011462016938467452
4.666999999999893, 0.0011450351716842185
4.667999999999894, 0.0011438695359356733
4.668999999999894, 0.0011427047881278614
4.669999999999894, 0.0011415409297795217
4.670999999999895, 0.0011403779624013768
4.671999999999895, 0.0011392158874960973
4.672999999999895, 0.0011380547065582918
4.673999999999896, 0.0011368944210744785
4.674999999999896, 0.0011357350325230699
4.675999999999896, 0.001134576542374353
4.676999999999897, 0.001133418952090473
4.677999999999897, 0.0011322622631254
4.678999999999897, 0.0011311064769249305
4.679999999999898, 0.0011299515949266521
4.680999999999898, 0.0011287976185599313
4.681999999999898, 0.0011276445492458946
4.682999999999899, 0.0011264923883974119
4.683999999999899, 0.0011253411374190696
4.684999999999899, 0.001124190797707165
4.6859999999999, 0.0011230413706496776
4.6869999999999, 0.0011218928576262578
4.6879999999999, 0.0011207452600082103
4.688999999999901, 0.0011195985791584684
4.689999999999901, 0.0011184528164315895
4.690999999999901, 0.0011173079731737266
4.691999999999902, 0.0011161640507226186
4.692999999999902, 0.0011150210504075695
4.693999999999902, 0.0011138789735494366
4.694999999999903, 0.001112737821460612
4.695999999999903, 0.0011115975954450023
4.696999999999903, 0.0011104582967980258
4.697999999999904, 0.001109319926806573
4.698999999999904, 0.0011081824867490296
4.699999999999904, 0.0011070459778952174
4.700999999999905, 0.0011059104015064105
4.701999999999905, 0.001104775758835308
4.702999999999905, 0.0011036420511260192
4.703999999999906, 0.0011025092796140602
4.704999999999906, 0.0011013774455263222
4.705999999999906, 0.001100246550081071
4.706999999999907, 0.0010991165944879285
4.707999999999907, 0.0010979875799478592
4.708999999999907, 0.0010968595076531582
4.709999999999908, 0.001095732378787434
4.710999999999908, 0.0010946061945256039
4.711999999999908, 0.0010934809560338738
4.712999999999909, 0.0010923566644697215
4.713999999999909, 0.001091233320981902
4.714999999999909, 0.0010901109267104118
4.71599999999991, 0.001088989482786502
4.71699999999991, 0.0010878689903326424
4.71799999999991, 0.0010867494504625257
4.718999999999911, 0.0010856308642810527
4.719999999999911, 0.001084513232884318
4.720999999999911, 0.0010833965573596013
4.721999999999912, 0.0010822808387853566
4.722999999999912, 0.0010811660782312055
4.723999999999912, 0.0010800522767579136
4.724999999999913, 0.0010789394354173973
4.725999999999913, 0.001077827555252704
4.726999999999913, 0.0010767166372980025
4.727999999999914, 0.0010756066825785794
4.728999999999914, 0.0010744976921108233
4.729999999999914, 0.0010733896669022156
4.730999999999915, 0.0010722826079513318
4.731999999999915, 0.0010711765162478148
4.732999999999915, 0.0010700713927723853
4.733999999999916, 0.0010689672384968211
4.734999999999916, 0.0010678640543839537
4.735999999999916, 0.0010667618413876582
4.736999999999917, 0.0010656606004528495
4.737999999999917, 0.0010645603325154665
4.738999999999917, 0.0010634610385024791
4.739999999999918, 0.001062362719331867
4.740999999999918, 0.001061265375912618
4.741999999999918, 0.0010601690091447227
4.742999999999919, 0.0010590736199191685
4.743999999999919, 0.001057979209117928
4.744999999999919, 0.0010568857776139613
4.74599999999992, 0.0010557933262712014
4.74699999999992, 0.0010547018559445565
4.74799999999992, 0.0010536113674798956
4.748999999999921, 0.001052521861714058
4.749999999999921, 0.0010514333394748255
4.750999999999921, 0.0010503458015809427
4.751999999999922, 0.001049259248842092
4.752999999999922, 0.0010481736820589032
4.753999999999922, 0.0010470891020229393
4.754999999999923, 0.0010460055095167008
4.755999999999923, 0.0010449229053136162
4.756999999999923, 0.001043841290178036
4.757999999999924, 0.0010427606648652419
4.758999999999924, 0.001041681030121428
4.759999999999924, 0.0010406023866837077
4.760999999999925, 0.0010395247352801079
4.761999999999925, 0.0010384480766295694
4.762999999999925, 0.001037372411441933
4.763999999999926, 0.001036297740417956
4.764999999999926, 0.0010352240642492972
4.765999999999926, 0.001034151383618515
4.766999999999927, 0.0010330796991990725
4.767999999999927, 0.0010320090116553292
4.768999999999927, 0.0010309393216425492
4.769999999999928, 0.0010298706298068868
4.770999999999928, 0.001028802936785399
4.771999999999928, 0.0010277362432060371
4.772999999999929, 0.0010266705496876469
4.773999999999929, 0.0010256058568399759
4.774999999999929, 0.0010245421652636598
4.77599999999993, 0.0010234794755502356
4.77699999999993, 0.0010224177882821347
4.77799999999993, 0.0010213571040326853
4.778999999999931, 0.0010202974233661174
4.779999999999931, 0.001019238746837557
4.780999999999931, 0.0010181810749930317
4.781999999999932, 0.001017124408369467
4.782999999999932, 0.001016068747494697
4.783999999999932, 0.0010150140928874621
4.784999999999933, 0.0010139604450574054
4.785999999999933, 0.0010129078045050812
4.786999999999933, 0.0010118561717219574
4.787999999999934, 0.0010108055471904141
4.788999999999934, 0.0010097559313837527
4.789999999999934, 0.0010087073247661885
4.790999999999935, 0.0010076597277928724
4.791999999999935, 0.001006613140909867
4.792999999999935, 0.0010055675645541788
4.793999999999936, 0.0010045229991537436
4.794999999999936, 0.001003479445127434
4.795999999999936, 0.0010024369028850723
4.796999999999937, 0.0010013953728274204
4.797999999999937, 0.0010003548553461955
4.798999999999937, 0.0009993153508240722
4.799999999999938, 0.000998276859634686
4.800999999999938, 0.0009972393821426398
4.801999999999938, 0.0009962029187035072
4.802999999999939, 0.0009951674696638416
4.803999999999939, 0.0009941330353611777
4.804999999999939, 0.0009930996161240434
4.80599999999994, 0.0009920672122719597
4.80699999999994, 0.0009910358241154457
4.80799999999994, 0.000990005451956037
4.808999999999941, 0.000988976096086278
4.809999999999941, 0.0009879477567897416
4.810999999999941, 0.0009869204343410207
4.811999999999942, 0.000985894129005752
4.812999999999942, 0.000984868841040618
4.813999999999942, 0.0009838445706933428
4.814999999999943, 0.000982821318202719
4.815999999999943, 0.0009817990837986028
4.816999999999943, 0.0009807778677019263
4.817999999999944, 0.0009797576701247059
4.818999999999944, 0.0009787384912700503
4.819999999999944, 0.0009777203313321731
4.820999999999945, 0.0009767031904963901
4.821999999999945, 0.0009756870689391473
4.822999999999945, 0.000974671966828009
4.823999999999946, 0.0009736578843216831
4.824999999999946, 0.0009726448215700261
4.825999999999946, 0.00097163277871405
4.826999999999947, 0.0009706217558859339
4.827999999999947, 0.0009696117532090381
4.828999999999947, 0.0009686027707979097
4.829999999999948, 0.0009675948087582924
4.830999999999948, 0.0009665878671871439
4.831999999999948, 0.0009655819461726387
4.832999999999949, 0.0009645770457941856
4.833999999999949, 0.000963573166122435
4.834999999999949, 0.000962570307219291
4.83599999999995, 0.0009615684691379258
4.83699999999995, 0.000960567651922788
4.83799999999995, 0.0009595678556096178
4.838999999999951, 0.0009585690802254548
4.839999999999951, 0.000957571325788654
4.840999999999951, 0.000956574592308897
4.841999999999952, 0.000955578879787207
4.842999999999952, 0.0009545841882159546
4.843999999999952, 0.0009535905175788808
4.844999999999953, 0.0009525978678511015
4.845999999999953, 0.0009516062389991261
4.846999999999953, 0.0009506156309808683
4.847999999999954, 0.0009496260437456618
4.848999999999954, 0.0009486374772342722
4.849999999999954, 0.0009476499313789105
4.850999999999955, 0.0009466634061032517
4.851999999999955, 0.0009456779013224443
4.852999999999955, 0.000944693416943125
4.853999999999956, 0.0009437099528634378
4.854999999999956, 0.0009427275089730436
4.855999999999956, 0.0009417460851531392
4.856999999999957, 0.0009407656812764691
4.857999999999957, 0.0009397862972073424
4.858999999999957, 0.0009388079328016493
4.859999999999958, 0.0009378305879068756
4.860999999999958, 0.0009368542623621176
4.861999999999958, 0.0009358789559980981
4.862999999999959, 0.0009349046686371857
4.863999999999959, 0.0009339314000934067
4.864999999999959, 0.0009329591501724636
4.86599999999996, 0.000931987918671752
4.86699999999996, 0.0009310177053803766
4.86799999999996, 0.0009300485100791679
4.868999999999961, 0.0009290803325406994
4.869999999999961, 0.0009281131725293043
4.870999999999961, 0.0009271470298010947
4.871999999999962, 0.0009261819041039755
4.872999999999962, 0.0009252177951776663
4.873999999999962, 0.0009242547027537158
4.874999999999963, 0.0009232926265555203
4.875999999999963, 0.0009223315662983422
4.876999999999963, 0.0009213715216893291
4.877999999999964, 0.0009204124924275315
4.878999999999964, 0.0009194544782039195
4.879999999999964, 0.000918497478701404
4.880999999999965, 0.0009175414935948526
4.881999999999965, 0.0009165865225511134
4.882999999999965, 0.0009156325652290266
4.883999999999966, 0.0009146796212794506
4.884999999999966, 0.0009137276903452775
4.885999999999966, 0.000912776772061455
4.886999999999967, 0.0009118268660550014
4.887999999999967, 0.0009108779719450307
4.888999999999967, 0.000909930089342771
4.889999999999968, 0.0009089832178515811
4.890999999999968, 0.0009080373570669736
4.891999999999968, 0.0009070925065766362
4.892999999999969, 0.0009061486659604491
4.893999999999969, 0.0009052058347905048
4.894999999999969, 0.0009042640126311362
4.89599999999997, 0.0009033231990389274
4.89699999999997, 0.0009023833935627399
4.89799999999997, 0.0009014445957437343
4.898999999999971, 0.0009005068051153886
4.899999999999971, 0.0008995700212035192
4.900999999999971, 0.0008986342435263076
4.901999999999972, 0.0008976994715943148
4.902999999999972, 0.0008967657049105083
4.903999999999972, 0.0008958329429702801
4.904999999999973, 0.0008949011852614714
4.905999999999973, 0.0008939704312643924
4.906999999999973, 0.0008930406804518444
4.907999999999974, 0.0008921119322891475
4.908999999999974, 0.0008911841862341533
4.909999999999974, 0.000890257441737274
4.910999999999975, 0.0008893316982415052
4.911999999999975, 0.000888406955182443
4.912999999999975, 0.0008874832119883157
4.913999999999976, 0.0008865604680799955
4.914999999999976, 0.0008856387228710313
4.915999999999976, 0.0008847179757676687
4.916999999999977, 0.0008837982261688702
4.917999999999977, 0.0008828794734663404
4.918999999999977, 0.0008819617170445542
4.919999999999978, 0.0008810449562807705
4.920999999999978, 0.0008801291905450642
4.921999999999978, 0.0008792144192003485
4.922999999999979, 0.0008783006416023933
4.923999999999979, 0.0008773878570998569
4.924999999999979, 0.0008764760650343047
4.92599999999998, 0.0008755652647402365
4.92699999999998, 0.0008746554555451072
4.92799999999998, 0.0008737466367693533
4.928999999999981, 0.0008728388077264201
4.929999999999981, 0.0008719319677227805
4.930999999999981, 0.0008710261160579646
4.931999999999982, 0.0008701212520245797
4.932999999999982, 0.00086921737490834
4.933999999999982, 0.0008683144839880908
4.934999999999983, 0.0008674125785358293
4.935999999999983, 0.0008665116578167315
4.936999999999983, 0.0008656117210891823
4.937999999999984, 0.0008647127676047951
4.938999999999984, 0.0008638147966084364
4.939999999999984, 0.0008629178073382598
4.940999999999985, 0.000862021799025717
4.941999999999985, 0.0008611267708956006
4.942999999999985, 0.0008602327221660561
4.943999999999986, 0.0008593396520486135
4.944999999999986, 0.0008584475597482134
4.945999999999986, 0.0008575564444632326
4.946999999999987, 0.0008566663053855071
4.947999999999987, 0.0008557771417003616
4.948999999999987, 0.0008548889525866377
4.949999999999988, 0.0008540017372167121
4.950999999999988, 0.0008531154947565329
4.951999999999988, 0.000852230224365638
4.952999999999989, 0.0008513459251971864
4.953999999999989, 0.0008504625963979835
4.954999999999989, 0.0008495802371085064
4.95599999999999, 0.0008486988464629313
4.95699999999999, 0.0008478184235891622
4.95799999999999, 0.000846938967608856
4.958999999999991, 0.0008460604776374476
4.959999999999991, 0.0008451829527841812
4.960999999999991, 0.0008443063921521339
4.961999999999992, 0.000843430794838246
4.962999999999992, 0.0008425561599333438
4.963999999999992, 0.0008416824865221705
4.964999999999993, 0.0008408097736834125
4.965999999999993, 0.0008399380204897256
4.966999999999993, 0.0008390672260077644
4.967999999999994, 0.0008381973892982094
4.968999999999994, 0.0008373285094157921
4.969999999999994, 0.0008364605854093263
4.970999999999995, 0.0008355936163217333
4.971999999999995, 0.0008347276011900709
4.972999999999995, 0.0008338625390455602
4.973999999999996, 0.0008329984289136141
4.974999999999996, 0.0008321352698138644
4.975999999999996, 0.0008312730607601919
4.976999999999997, 0.0008304118007607507
4.977999999999997, 0.0008295514888180015
4.978999999999997, 0.0008286921239287334
4.979999999999998, 0.0008278337050840973
4.980999999999998, 0.0008269762312696318
4.981999999999998, 0.0008261197014652923
4.982999999999999, 0.0008252641146454766
4.983999999999999, 0.0008244094697790583
4.984999999999999, 0.0008235557658294104
4.986, 0.0008227030017544359
4.987, 0.0008218511765065967
4.988, 0.0008210002890329414
4.989000000000001, 0.000820150338275133
4.990000000000001, 0.0008193013231694786
4.991000000000001, 0.0008184532426469589
4.992000000000002, 0.0008176060956332543
4.993000000000002, 0.0008167598810487777
4.994000000000002, 0.0008159145978086969
4.995000000000003, 0.0008150702448229699
4.996000000000003, 0.0008142268209963706
4.997000000000003, 0.0008133843252285169
4.998000000000004, 0.0008125427564139022
4.999000000000004, 0.0008117021134419213
5.000000000000004, 0.0008108623951969013


==> data/ac/energy.DG.deg1.dt.0.01.csv <==
t,E
0.0, 15.601949078894801
0.01, 8.904498316604352
0.02, 5.945718062730228
0.03, 4.304461553601597
0.04, 3.279500964985681
0.05, 2.589408721754476
0.060000000000000005, 2.0996343228010668
0.07, 1.7381110668009703
0.08, 1.4629866834951109
0.09, 1.2484262651544327
0.09999999999999999, 1.0776997872542053
0.10999999999999999, 0.9395456826056424
0.11999999999999998, 0.8261368458077827
0.12999999999999998, 0.7318846418842992
0.13999999999999999, 0.6527057887318799
0.15, 0.5855568563278504
0.16, 0.5281296111074293
0.17, 0.4786463155143544
0.18000000000000002, 0.43571897596995207
0.19000000000000003, 0.3982505641370781
0.20000000000000004, 0.36536441855282203
0.21000000000000005, 0.33635295461366
0.22000000000000006, 0.3106398469719083
0.23000000000000007, 0.28775176861026885
0.24000000000000007, 0.26729701130168265
0.25000000000000006, 0.24894912935223057
0.26000000000000006, 0.23243429655381798
0.2700000000000001, 0.21752143983377628
0.2800000000000001, 0.204014471564677
0.2900000000000001, 0.19174612383077586
0.3000000000000001, 0.1805730167969434
0.3100000000000001, 0.17037168597442198
0.3200000000000001, 0.1610353605355041
0.3300000000000001, 0.15247133430706186
0.34000000000000014, 0.14459880776884712
0.35000000000000014, 0.13734710684567594
0.36000000000000015, 0.13065420501112535
0.37000000000000016, 0.12446549099141552
0.38000000000000017, 0.11873273644797455
0.3900000000000002, 0.11341322735144543
0.4000000000000002, 0.10846903001525804
0.4100000000000002, 0.10386636843259948
0.4200000000000002, 0.0995750940275299
0.4300000000000002, 0.09556823246691898
0.4400000000000002, 0.09182159499423548
0.45000000000000023, 0.08831344399798344
0.46000000000000024, 0.08502420433824585
0.47000000000000025, 0.08193621341769396
0.48000000000000026, 0.07903350417076377
0.49000000000000027, 0.07630161611258963
0.5000000000000002, 0.07372743038158029
0.5100000000000002, 0.0712990253607019
0.5200000000000002, 0.0690055499997627
0.5300000000000002, 0.06683711240587945
0.5400000000000003, 0.06478468163901767
0.5500000000000003, 0.06284000095778251
0.5600000000000003, 0.06099551101857124
0.5700000000000003, 0.059244281747659125
0.5800000000000003, 0.057579951788025156
0.5900000000000003, 0.05599667457659086
0.6000000000000003, 0.05448907023781974
0.6100000000000003, 0.053052182590246695
0.6200000000000003, 0.05168144065667136
0.6300000000000003, 0.05037262414912302
0.6400000000000003, 0.04912183246847306
0.6500000000000004, 0.0479254568175526
0.6600000000000004, 0.04678015507733566
0.6700000000000004, 0.04568282913943774
0.6800000000000004, 0.04463060442589926
0.6900000000000004, 0.04362081135987085
0.7000000000000004, 0.04265096857911746
0.7100000000000004, 0.0417187677088531
0.7200000000000004, 0.04082205953182155
0.7300000000000004, 0.039958841412210296
0.7400000000000004, 0.039127245846297676
0.7500000000000004, 0.03832553002700546
0.7600000000000005, 0.03755206632205594
0.7700000000000005, 0.03680533357641897
0.7800000000000005, 0.03608390915940964
0.7900000000000005, 0.03538646168531954
0.8000000000000005, 0.0347117443439821
0.8100000000000005, 0.03405858878432182
0.8200000000000005, 0.03342589949981449
0.8300000000000005, 0.032812648670008604
0.8400000000000005, 0.03221787141687733
0.8500000000000005, 0.03164066143889132
0.8600000000000005, 0.031080166989363864
0.8700000000000006, 0.030535587168880444
0.8800000000000006, 0.030006168504543882
0.8900000000000006, 0.029491201791365013
0.9000000000000006, 0.028990019173461404
0.9100000000000006, 0.028501991444811987
0.9200000000000006, 0.02802652555118901
0.9300000000000006, 0.02756306227657019
0.9400000000000006, 0.027111074098845563
0.9500000000000006, 0.026670063200995846
0.9600000000000006, 0.026239559625145795
0.9700000000000006, 0.025819119558004786
0.9800000000000006, 0.025408323737205994
0.9900000000000007, 0.02500677596896208
1.0000000000000007, 0.02461410174827588
1.0100000000000007, 0.024229946973685475
1.0200000000000007, 0.02385397674920062
1.0300000000000007, 0.023485874266698674
1.0400000000000007, 0.023125339762606948
1.0500000000000007, 0.02277208954320557
1.0600000000000007, 0.02242585507334947
1.0700000000000007, 0.02208638212382738
1.0800000000000007, 0.021753429972966743
1.0900000000000007, 0.021426770658440716
1.1000000000000008, 0.02110618827556112
1.1100000000000008, 0.0207914783186341
1.1200000000000008, 0.02048244706222774
1.1300000000000008, 0.020178910979450043
1.1400000000000008, 0.019880696194562914
1.1500000000000008, 0.019587637967469998
1.1600000000000008, 0.019299580207807313
1.1700000000000008, 0.01901637501654473
1.1800000000000008, 0.01873788225317009
1.1900000000000008, 0.018463969126677332
1.2000000000000008, 0.018194509808721712
1.2100000000000009, 0.017929385067429277
1.2200000000000009, 0.01766848192047104
1.2300000000000009, 0.017411693306116985
1.2400000000000009, 0.01715891777108838
1.2500000000000009, 0.01691005917411951
1.260000000000001, 0.016665026404224195
1.270000000000001, 0.016423733112743727
1.280000000000001, 0.01618609745832493
1.290000000000001, 0.015952041864043205
1.300000000000001, 0.0157214927859514
1.310000000000001, 0.015494380492387126
1.320000000000001, 0.015270638853429323
1.330000000000001, 0.015050205139940204
1.340000000000001, 0.014833019831674385
1.350000000000001, 0.014619026433978208
1.360000000000001, 0.014408171302640198
1.370000000000001, 0.014200403476488248
1.380000000000001, 0.013995674517360125
1.390000000000001, 0.013793938357104022
1.400000000000001, 0.01359515115129215
1.410000000000001, 0.01339927113935427
1.420000000000001, 0.013206258510860151
1.430000000000001, 0.013016075277700916
1.440000000000001, 0.012828685151936081
1.450000000000001, 0.012644053429090923
1.460000000000001, 0.012462146876702508
1.470000000000001, 0.012282933627927312
1.480000000000001, 0.012106383080034368
1.490000000000001, 0.011932465797619413
1.500000000000001, 0.011761153420384902
1.5100000000000011, 0.011592418575339027
1.5200000000000011, 0.011426234793275224
1.5300000000000011, 0.011262576429399427
1.5400000000000011, 0.011101418587979448
1.5500000000000012, 0.010942737050894559
1.5600000000000012, 0.010786508209969202
1.5700000000000012, 0.010632709002978196
1.5800000000000012, 0.010481316853213688
1.5900000000000012, 0.010332309612508075
1.6000000000000012, 0.010185665507608804
1.6100000000000012, 0.010041363089803353
1.6200000000000012, 0.00989938118769483
1.6300000000000012, 0.009759698863029919
1.6400000000000012, 0.009622295369482104
1.6500000000000012, 0.009487150114295061
1.6600000000000013, 0.009354242622691017
1.6700000000000013, 0.009223552504951065
1.6800000000000013, 0.009095059426074047
1.6900000000000013, 0.008968743077922652
1.7000000000000013, 0.008844583153765073
1.7100000000000013, 0.008722559325122172
1.7200000000000013, 0.008602651220830348
1.7300000000000013, 0.00848483840823178
1.7400000000000013, 0.008369100376403675
1.7500000000000013, 0.008255416521340266
1.7600000000000013, 0.008143766133001376
1.7700000000000014, 0.008034128384142917
1.7800000000000014, 0.007926482320845892
1.7900000000000014, 0.007820806854661938
1.8000000000000014, 0.007717080756294008
1.8100000000000014, 0.007615282650733563
1.8200000000000014, 0.0075153910137759515
1.8300000000000014, 0.007417384169838266
1.8400000000000014, 0.007321240291005048
1.8500000000000014, 0.0072269373972292765
1.8600000000000014, 0.007134453357618088
1.8700000000000014, 0.007043765892734256
1.8800000000000014, 0.006954852577846765
1.8900000000000015, 0.006867690847065512
1.9000000000000015, 0.0067822579982976475
1.9100000000000015, 0.0066985311989646405
1.9200000000000015, 0.006616487492421668
1.9300000000000015, 0.006536103805022773
1.9400000000000015, 0.0064573569537773315
1.9500000000000015, 0.006380223654545614
1.9600000000000015, 0.006304680530723108
1.9700000000000015, 0.00623070412236532
1.9800000000000015, 0.00615827089570676
1.9900000000000015, 0.00608735725302997
2.0000000000000013, 0.006017939542841724
2.010000000000001, 0.005949994070316402
2.020000000000001, 0.005883497107967156
2.0300000000000007, 0.005818424906508246
2.0400000000000005, 0.005754753705872733
2.0500000000000003, 0.0056924597463520275
2.06, 0.005631519279824991
2.07, 0.005571908581045613
2.0799999999999996, 0.005513603958960128
2.0899999999999994, 0.005456581768025568
2.099999999999999, 0.005400818419502901
2.109999999999999, 0.00534629039269953
2.1199999999999988, 0.0052929742461368615
2.1299999999999986, 0.005240846628619851
2.1399999999999983, 0.00518988429018664
2.149999999999998, 0.005140064092917398
2.159999999999998, 0.005091363021582459
2.1699999999999977, 0.005043758194111105
2.1799999999999975, 0.004997226871862955
2.1899999999999973, 0.004951746469685259
2.199999999999997, 0.004907294565739962
2.209999999999997, 0.004863848911085624
2.2199999999999966, 0.0048213874390000645
2.2299999999999964, 0.004779888274030428
2.239999999999996, 0.004739329740758362
2.249999999999996, 0.004699690372268866
2.259999999999996, 0.004660948918312133
2.2699999999999956, 0.004623084353148733
2.2799999999999954, 0.004586075883069238
2.289999999999995, 0.004549902953580293
2.299999999999995, 0.004514545256250078
2.3099999999999947, 0.00447998273520678
2.3199999999999945, 0.004446195593284736
2.3299999999999943, 0.004413164297813796
2.339999999999994, 0.00438086958604798
2.349999999999994, 0.004349292470230871
2.3599999999999937, 0.004318414242295526
2.3699999999999934, 0.0042882164781978295
2.3799999999999932, 0.004258681041882939
2.389999999999993, 0.004229790088885329
2.399999999999993, 0.00420152606956351
2.4099999999999926, 0.004173871731971701
2.4199999999999924, 0.004146810124371043
2.429999999999992, 0.004120324597383954
2.439999999999992, 0.0040943988057958475
2.4499999999999917, 0.004069016710009076
2.4599999999999915, 0.004044162577154735
2.4699999999999913, 0.004019820981868397
2.479999999999991, 0.0039959768067366775
2.489999999999991, 0.003972615242421851
2.4999999999999907, 0.003949721787472447
2.5099999999999905, 0.003927282247828063
2.5199999999999902, 0.0039052827360273176
2.52999999999999, 0.003883709670127987
2.53999999999999, 0.0038625497723489867
2.5499999999999896, 0.0038417900674440333
2.5599999999999894, 0.0038214178808172296
2.569999999999989, 0.003801420836390948
2.579999999999989, 0.003781786854236641
2.5899999999999888, 0.0037625041479795616
2.5999999999999885, 0.003743561221988094
2.6099999999999883, 0.0037249468683590195
2.619999999999988, 0.003706650163709644
2.629999999999988, 0.0036886604657880334
2.6399999999999877, 0.0036709674099124944
2.6499999999999875, 0.003653560905251378
2.6599999999999873, 0.0036364311309542183
2.669999999999987, 0.003619568532145243
2.679999999999987, 0.0036029638157899922
2.6899999999999866, 0.0035866079464456804
2.6999999999999864, 0.0035704921419058675
2.709999999999986, 0.003554607868749652
2.719999999999986, 0.0035389468378055375
2.7299999999999858, 0.0035235009995396318
2.7399999999999856, 0.0035082625393780143
2.7499999999999853, 0.00349322387297231
2.759999999999985, 0.0034783776414176737
2.769999999999985, 0.003463716706431856
2.7799999999999847, 0.0034492341455036935
2.7899999999999845, 0.0034349232470193467
2.7999999999999843, 0.0034207775053738372
2.809999999999984, 0.003406790616075549
2.819999999999984, 0.0033929564708507194
2.8299999999999836, 0.0033792691527548225
2.8399999999999834, 0.0033657229312972995
2.849999999999983, 0.003352312257585781
2.859999999999983, 0.003339031759495727
2.869999999999983, 0.003325876236870883
2.8799999999999826, 0.0033128406567598835
2.8899999999999824, 0.003299920148693719
2.899999999999982, 0.0032871100000088807
2.909999999999982, 0.003274405651220211
2.9199999999999817, 0.003261802691447618
2.9299999999999815, 0.0032492968539002734
2.9399999999999813, 0.0032368840114217166
2.949999999999981, 0.0032245601720990555
2.959999999999981, 0.003212321474939073
2.9699999999999807, 0.0032001641856139727
2.9799999999999804, 0.003188084692279073
2.9899999999999802, 0.0031760795014646437
2.99999999999998, 0.0031641452340438717
3.00999999999998, 0.00315227862127859
3.0199999999999796, 0.0031404765009443694
3.0299999999999794, 0.003128735813536291
3.039999999999979, 0.0031170535985565488
3.049999999999979, 0.0031054269908848365
3.0599999999999787, 0.003093853217232399
3.0699999999999785, 0.003082329592680317
3.0799999999999783, 0.0030708535173026848
3.089999999999978, 0.0030594224728749024
3.099999999999978, 0.003048034019667476
3.1099999999999777, 0.0030366857933254022
3.1199999999999775, 0.0030253755018331955
3.1299999999999772, 0.0030141009225654715
3.139999999999977, 0.003002859899422981
3.149999999999977, 0.0029916503400537323
3.1599999999999766, 0.0029804702131590657
3.1699999999999764, 0.002969317545884068
3.179999999999976, 0.00295819042129206
3.189999999999976, 0.002947086975922538
3.1999999999999758, 0.002936005397431949
3.2099999999999755, 0.0029249439223168797
3.2199999999999753, 0.0029139008337187525
3.229999999999975, 0.00290287445930951
3.239999999999975, 0.0028918631692574897
3.2499999999999747, 0.0028808653742727042
3.2599999999999745, 0.0028698795237308517
3.2699999999999743, 0.0028589041038750897
3.279999999999974, 0.002847937636094929
3.289999999999974, 0.002836978675281293
3.2999999999999736, 0.0028260258082569226
3.3099999999999734, 0.0028150776522813305
3.319999999999973, 0.0028041328536293868
3.329999999999973, 0.002793190086242683
3.3399999999999728, 0.0027822480504528617
3.3499999999999726, 0.002771305471775979
3.3599999999999723, 0.0027603610997770935
3.369999999999972, 0.0027494137070042117
3.379999999999972, 0.0027384620879907103
3.3899999999999717, 0.0027275050583254377
3.3999999999999715, 0.0027165414537896077
3.4099999999999713, 0.002705570129559657
3.419999999999971, 0.0026945899594752847
3.429999999999971, 0.0026835998353717584
3.4399999999999706, 0.002672598666475784
3.4499999999999704, 0.00266158537886404
3.45999999999997, 0.002650558914983612
3.46999999999997, 0.002639518233233502
3.47999999999997, 0.002628462307606506
3.4899999999999696, 0.002617390127390529
3.4999999999999694, 0.002606300696928675
3.509999999999969, 0.0025951930354372746
3.519999999999969, 0.0025840661768810618
3.5299999999999687, 0.002572919169904742
3.5399999999999685, 0.0025617510778201433
3.5499999999999683, 0.002550560978648128
3.559999999999968, 0.002539347965214607
3.569999999999968, 0.0025281111452995957
3.5799999999999677, 0.002516849641838766
3.5899999999999674, 0.0025055625931764587
3.5999999999999672, 0.0024942491533694456
3.609999999999967, 0.0024829084925404596
3.619999999999967, 0.002471539797280704
3.6299999999999666, 0.0024601422711003525
3.6399999999999664, 0.002448715134926157
3.649999999999966, 0.002437257627645132
3.659999999999966, 0.0024257690066933728
3.6699999999999657, 0.0024142485486888937
3.6799999999999655, 0.002402695550107453
3.6899999999999653, 0.0023911093280002175
3.699999999999965, 0.00237948922075205
3.709999999999965, 0.002367834588879218
3.7199999999999647, 0.00235614481586524
3.7299999999999645, 0.0023444193090334437
3.7399999999999642, 0.0023326575004549133
3.749999999999964, 0.0023208588478902084
3.759999999999964, 0.0023090228357634094
3.7699999999999636, 0.0022971489761667426
3.7799999999999634, 0.0022852368098941114
3.789999999999963, 0.0022732859075016505
3.799999999999963, 0.0022612958703934856
3.8099999999999627, 0.002249266331930583
3.8199999999999625, 0.002237196958560631
3.8299999999999623, 0.002225087450966751
3.839999999999962, 0.002212937545232698
3.849999999999962, 0.0022007470140220824
3.8599999999999617, 0.0021885156677691414
3.8699999999999615, 0.0021762433558783377
3.8799999999999613, 0.0021639299679300007
3.889999999999961, 0.002151575434889169
3.899999999999961, 0.0021391797303144987
3.9099999999999606, 0.0021267428715642037
3.9199999999999604, 0.0021142649209956728
3.92999999999996, 0.0021017459871553864
3.93999999999996, 0.0020891862259556017
3.9499999999999598, 0.0020765858418342106
3.9599999999999596, 0.00206394508889392
3.9699999999999593, 0.0020512642720169477
3.979999999999959, 0.002038543747951188
3.989999999999959, 0.0020257839263637975
3.9999999999999587, 0.002012985270857933
4.009999999999959, 0.002000148299948413
4.019999999999959, 0.0019872735879918526
4.0299999999999585, 0.0019743617660668207
4.039999999999958, 0.0019614135227995354
4.049999999999958, 0.0019484296051304236
4.059999999999958, 0.0019354108190169745
4.069999999999958, 0.0019223580300681792
4.079999999999957, 0.0019092721641058572
4.089999999999957, 0.0018961542076482468
4.099999999999957, 0.0018830052083110796
4.109999999999957, 0.001869826275121616
4.119999999999957, 0.0018566185787409302
4.129999999999956, 0.001843383351590036
4.139999999999956, 0.0018301218878753502
4.149999999999956, 0.001816835543509235
4.159999999999956, 0.0018035257359214274
4.1699999999999555, 0.0017901939437573555
4.179999999999955, 0.0017768417064595243
4.189999999999955, 0.0017634706237283652
4.199999999999955, 0.0017500823548591944
4.209999999999955, 0.0017366786179521445
4.2199999999999545, 0.0017232611889923147
4.229999999999954, 0.0017098319007975888
4.239999999999954, 0.001696392641831994
4.249999999999954, 0.0016829453548828448
4.259999999999954, 0.0016694920356002223
4.269999999999953, 0.001656034730897882
4.279999999999953, 0.0016425755372150208
4.289999999999953, 0.0016291165986388537
4.299999999999953, 0.0016156601048884316
4.3099999999999525, 0.0016022082891605836
4.319999999999952, 0.001588763425839505
4.329999999999952, 0.0015753278280718809
4.339999999999952, 0.001561903845210156
4.349999999999952, 0.0015484938601270134
4.3599999999999515, 0.00153510028640471
4.369999999999951, 0.001521725565403531
4.379999999999951, 0.0015083721632141766
4.389999999999951, 0.0014950425674994249
4.399999999999951, 0.001481739284231072
4.40999999999995, 0.0014684648343286527
4.41999999999995, 0.0014552217502069767
4.42999999999995, 0.0014420125722401336
4.43999999999995, 0.00142883984515003
4.4499999999999496, 0.001415706114328079
4.459999999999949, 0.0014026139220991436
4.469999999999949, 0.001389565803937203
4.479999999999949, 0.0013765642846426385
4.489999999999949, 0.0013636118744914886
4.4999999999999485, 0.0013507110653671686
4.509999999999948, 0.0013378643268855952
4.519999999999948, 0.0013250741025248188
4.529999999999948, 0.0013123428057704317
4.539999999999948, 0.0012996728162882173
4.549999999999947, 0.001287066476135505
4.559999999999947, 0.0012745260860228156
4.569999999999947, 0.00126205390163725
4.579999999999947, 0.001249652130039076
4.589999999999947, 0.0012373229261427301
4.599999999999946, 0.0012250683892933633
4.609999999999946, 0.0012128905599496649
4.619999999999946, 0.0012007914164834943
4.629999999999946, 0.001188772872106401
4.6399999999999455, 0.0011768367719327275
4.649999999999945, 0.0011649848901884854
4.659999999999945, 0.001153218927574699
4.669999999999945, 0.0011415405087932763
4.679999999999945, 0.001129951180242928
4.689999999999944, 0.001118452407891934
4.699999999999944, 0.0011070455753338809
4.709999999999944, 0.0010957319820318057
4.719999999999944, 0.0010845128417553676
4.729999999999944, 0.0010733892812149588
4.739999999999943, 0.001062362338895836
4.749999999999943, 0.0010514329640945537
4.759999999999943, 0.0010406020161592225
4.769999999999943, 0.0010298702639342104
4.7799999999999425, 0.0010192383854092106
4.789999999999942, 0.0010087069675716973
4.799999999999942, 0.0009982765064610842
4.809999999999942, 0.0009879474074220814
4.819999999999942, 0.000977719985554027
4.8299999999999415, 0.000967594466352248
4.839999999999941, 0.0009575709865368017
4.849999999999941, 0.0009476495950633314
4.859999999999941, 0.0009378302543101048
4.869999999999941, 0.0009281128414347921
4.87999999999994, 0.0009184971498939611
4.88999999999994, 0.0009089828911178096
4.89999999999994, 0.0008995696963322238
4.90999999999994, 0.0008902571185198619
4.9199999999999395, 0.0008810446345116275
4.929999999999939, 0.0008719316471996338
4.939999999999939, 0.0008629174878625151
4.949999999999939, 0.0008540014185937775
4.959999999999939, 0.0008451826348237614
4.9699999999999385, 0.0008364602679257047
4.979999999999938, 0.0008278333878963889
4.989999999999938, 0.0008193010061018682
4.999999999999938, 0.0008108620780788567


==> data/ac/energy.DG.deg1.dt.0.1.csv <==
t,E
0.0, 15.601949078894801
0.1, 1.0227140023819612
0.2, 0.35518828274117864
0.30000000000000004, 0.1773431685738043
0.4, 0.10715078662968044
0.5, 0.07310640152377576
0.6, 0.05416859526992285
0.7, 0.042475009536988316
0.7999999999999999, 0.03461072393533657
0.8999999999999999, 0.028930018707900903
0.9999999999999999, 0.02457746707683141
1.0999999999999999, 0.021083271404414617
1.2, 0.018179842304135274
1.3, 0.015711889374683145
1.4000000000000001, 0.01358871754545961
1.5000000000000002, 0.011756744164800687
1.6000000000000003, 0.010182577414966799
1.7000000000000004, 0.008842377344505294
1.8000000000000005, 0.007715477424572709
1.9000000000000006, 0.006781073633564767
2.0000000000000004, 0.006017049636584217
2.1000000000000005, 0.005400135686831193
2.2000000000000006, 0.00490675645474168
2.3000000000000007, 0.004514106699847044
2.400000000000001, 0.004201154938015818
2.500000000000001, 0.003949395637327968
2.600000000000001, 0.0037432647264379194
2.700000000000001, 0.003570215016845902
2.800000000000001, 0.0034205128940155314
2.9000000000000012, 0.003286853281023432
3.0000000000000013, 0.003163893185116178
3.1000000000000014, 0.00304778425232083
3.2000000000000015, 0.0029357559865898822
3.3000000000000016, 0.002825775059652691
3.4000000000000017, 0.0027162877726696786
3.5000000000000018, 0.002606042536969198
3.600000000000002, 0.0024939850343064173
3.700000000000002, 0.0023792178076985004
3.800000000000002, 0.0022610161078483793
3.900000000000002, 0.0021388910192705556
4.000000000000002, 0.002012687667520286
4.100000000000001, 0.0018826996080484664
4.200000000000001, 0.0017497706086587632
4.300000000000001, 0.0016153450063945592
4.4, 0.0014814243760248112
4.5, 0.0013504002533124182
4.6, 0.001224765419169867
4.699999999999999, 0.001106753490695027
4.799999999999999, 0.0009979972326235697
4.899999999999999, 0.0008993038595153622
4.999999999999998, 0.0008106090861040286


==> data/ac/energy.DG.deg2.dt.0.001.csv <==
t,E
0.0, 15.601949078894801
0.001, 14.575821951415769
0.002, 13.665212468233696
0.003, 12.851114371848553
0.004, 12.118656256875717
0.005, 11.455990449938094
0.006, 10.853533259988465
0.007, 10.303430366269176
0.008, 9.799171308067157
0.009000000000000001, 9.335305575050635
0.010000000000000002, 8.907229653248596
0.011000000000000003, 8.511024703272648
0.012000000000000004, 8.14333105949233
0.013000000000000005, 7.801249959893939
0.014000000000000005, 7.482265718432514
0.015000000000000006, 7.184183451893428
0.016000000000000007, 6.905078786794418
0.017000000000000008, 6.64325689563801
0.01800000000000001, 6.397218871760875
0.01900000000000001, 6.1656339302412855
0.02000000000000001, 5.947316273403789
0.02100000000000001, 5.74120572029934
0.022000000000000013, 5.5463513954792125
0.023000000000000013, 5.361897921071484
0.024000000000000014, 5.187073670073911
0.025000000000000015, 5.0211807267982245
0.026000000000000016, 4.863586268980678
0.027000000000000017, 4.71371513991136
0.028000000000000018, 4.571043421504373
0.02900000000000002, 4.435092853115077
0.03000000000000002, 4.305425968053098
0.03100000000000002, 4.18164184161002
0.03200000000000002, 4.063372362142441
0.03300000000000002, 3.9502789511876313
0.03400000000000002, 3.8420496704074973
0.035000000000000024, 3.7383966628792176
0.036000000000000025, 3.639053884284596
0.037000000000000026, 3.543775086217191
0.03800000000000003, 3.452332019382498
0.03900000000000003, 3.364512829113686
0.04000000000000003, 3.2801206195282884
0.04100000000000003, 3.198972165940142
0.04200000000000003, 3.120896757921324
0.04300000000000003, 3.045735157768385
0.04400000000000003, 2.9733386611346013
0.04500000000000003, 2.9035682483039493
0.046000000000000034, 2.8362938160491
0.047000000000000035, 2.7713934812757697
0.048000000000000036, 2.7087529487391757
0.04900000000000004, 2.6482649360542316
0.05000000000000004, 2.5898286500303103
0.05100000000000004, 2.533349309063317
0.05200000000000004, 2.478737706927733
0.05300000000000004, 2.425909813843099
0.05400000000000004, 2.374786411153051
0.05500000000000004, 2.325292756361337
0.05600000000000004, 2.2773582756248927
0.057000000000000044, 2.230916281116881
0.058000000000000045, 2.1859037109475516
0.059000000000000045, 2.142260889573591
0.060000000000000046, 2.0999313068406655
0.06100000000000005, 2.0588614139935855
0.06200000000000005, 2.0190004351566375
0.06300000000000004, 1.9803001929355244
0.06400000000000004, 1.9427149469253702
0.06500000000000004, 1.9062012440270084
0.06600000000000004, 1.8707177795793946
0.06700000000000005, 1.8362252684100178
0.06800000000000005, 1.8026863249892395
0.06900000000000005, 1.770065351950012
0.07000000000000005, 1.7383284363021019
0.07100000000000005, 1.7074432527304924
0.07200000000000005, 1.6773789734224474
0.07300000000000005, 1.6481061839166957
0.07400000000000005, 1.619596804512861
0.07500000000000005, 1.5918240168188174
0.07600000000000005, 1.56476219505027
0.07700000000000005, 1.5383868417291946
0.07800000000000006, 1.5126745274577191
0.07900000000000006, 1.4876028344705727
0.08000000000000006, 1.4631503036939748
0.08100000000000006, 1.4392963850605
0.08200000000000006, 1.4160213908502213
0.08300000000000006, 1.3933064518461389
0.08400000000000006, 1.3711334761090839
0.08500000000000006, 1.349485110192322
0.08600000000000006, 1.328344702629986
0.08700000000000006, 1.3076962695463228
0.08800000000000006, 1.2875244622441862
0.08900000000000007, 1.2678145366420666
0.09000000000000007, 1.2485523244385086
0.09100000000000007, 1.2297242058918074
0.09200000000000007, 1.2113170841111673
0.09300000000000007, 1.1933183607628333
0.09400000000000007, 1.1757159131018733
0.09500000000000007, 1.1584980722465068
0.09600000000000007, 1.1416536026177955
0.09700000000000007, 1.1251716824729743
0.09800000000000007, 1.109041885465569
0.09900000000000007, 1.0932541631701773
0.10000000000000007, 1.0777988285139657
0.10100000000000008, 1.0626665400608384
0.10200000000000008, 1.047848287097969
0.10300000000000008, 1.0333353754776204
0.10400000000000008, 1.0191194141703595
0.10500000000000008, 1.0051923024886305
0.10600000000000008, 0.9915462179423675
0.10700000000000008, 0.9781736046906992
0.10800000000000008, 0.9650671625561938
0.10900000000000008, 0.952219836570202
0.11000000000000008, 0.939624807019829
0.11100000000000008, 0.9272754799688909
0.11200000000000009, 0.9151654782269675
0.11300000000000009, 0.9032886327422511
0.11400000000000009, 0.891638974395352
0.11500000000000009, 0.8802107261726276
0.11600000000000009, 0.8689982956989238
0.11700000000000009, 0.8579962681107437
0.11800000000000009, 0.8471993992520684
0.11900000000000009, 0.8366026091760586
0.12000000000000009, 0.8262009759368635
0.1210000000000001, 0.8159897296566807
0.1220000000000001, 0.8059642468540504
0.1230000000000001, 0.7961200450201934
0.1240000000000001, 0.786452777430984
0.12500000000000008, 0.7769582281827296
0.12600000000000008, 0.767632307440793
0.12700000000000009, 0.758471046890471
0.12800000000000009, 0.749470595380358
0.1290000000000001, 0.7406272147487764
0.1300000000000001, 0.7319372758245016
0.1310000000000001, 0.7233972545933888
0.1320000000000001, 0.7150037285230396
0.1330000000000001, 0.7067533730380301
0.1340000000000001, 0.6986429581386113
0.1350000000000001, 0.6906693451562078
0.1360000000000001, 0.6828294836393435
0.1370000000000001, 0.6751204083639801
0.1380000000000001, 0.6675392364626213
0.1390000000000001, 0.6600831646666754
0.1400000000000001, 0.6527494666570578
0.1410000000000001, 0.64553549051808
0.1420000000000001, 0.6384386562900474
0.1430000000000001, 0.6314564536161872
0.1440000000000001, 0.624586439479685
0.1450000000000001, 0.6178262360269473
0.1460000000000001, 0.611173528473251
0.1470000000000001, 0.6046260630872728
0.1480000000000001, 0.5981816452510178
0.1490000000000001, 0.591838137591996
0.1500000000000001, 0.5855934581844803
0.1510000000000001, 0.579445578816983
0.1520000000000001, 0.573392523323118
0.1530000000000001, 0.5674323659732043
0.1540000000000001, 0.561563229924079
0.1550000000000001, 0.555783285724685
0.1560000000000001, 0.5500907498751618
0.1570000000000001, 0.5444838834372312
0.1580000000000001, 0.5389609906937748
0.1590000000000001, 0.533520417855618
0.16000000000000011, 0.5281605518136243
0.16100000000000012, 0.522879818934247
0.16200000000000012, 0.5176766838968548
0.16300000000000012, 0.5125496485711154
0.16400000000000012, 0.5074972509329022
0.16500000000000012, 0.5025180640171734
0.16600000000000012, 0.4976106949064094
0.16700000000000012, 0.49277378375318986
0.16800000000000012, 0.48800600283563367
0.16900000000000012, 0.483306055644392
0.17000000000000012, 0.4786726760000111
0.17100000000000012, 0.4741046271995137
0.17200000000000013, 0.46960070119105757
0.17300000000000013, 0.4651597177756586
0.17400000000000013, 0.46078052383492374
0.17500000000000013, 0.4564619925838307
0.17600000000000013, 0.4522030228476481
0.17700000000000013, 0.4480025383620746
0.17800000000000013, 0.44385948709574113
0.17900000000000013, 0.4397728405942922
0.18000000000000013, 0.43574159334520957
0.18100000000000013, 0.43176476216267984
0.18200000000000013, 0.4278413855917253
0.18300000000000013, 0.42397052333095964
0.18400000000000014, 0.42015125567326395
0.18500000000000014, 0.4163826829637671
0.18600000000000014, 0.4126639250745044
0.18700000000000014, 0.4089941208951743
0.18800000000000014, 0.4053724278394281
0.18900000000000014, 0.40179802136614273
0.19000000000000014, 0.39827009451516643
0.19100000000000014, 0.3947878574570267
0.19200000000000014, 0.39135053705611955
0.19300000000000014, 0.38795737644693595
0.19400000000000014, 0.38460763462285164
0.19500000000000015, 0.3813005860370689
0.19600000000000015, 0.37803552021530795
0.19700000000000015, 0.374811741379826
0.19800000000000015, 0.3716285680844221
0.19900000000000015, 0.36848533286001167
0.20000000000000015, 0.3653813818704705
0.20100000000000015, 0.36231607457836773
0.20200000000000015, 0.3592887834202868
0.20300000000000015, 0.3562988934914114
0.20400000000000015, 0.35334580223906764
0.20500000000000015, 0.35042891916493923
0.20600000000000016, 0.34754766553568356
0.20700000000000016, 0.34470147410164304
0.20800000000000016, 0.34188978882343857
0.20900000000000016, 0.339112064606158
0.21000000000000016, 0.3363677670409131
0.21100000000000016, 0.3336563721535186
0.21200000000000016, 0.33097736616009565
0.21300000000000016, 0.3283302452293429
0.21400000000000016, 0.3257145152513043
0.21500000000000016, 0.32312969161239763
0.21600000000000016, 0.32057529897654036
0.21700000000000016, 0.31805087107215585
0.21800000000000017, 0.31555595048490537
0.21900000000000017, 0.313090088455939
0.22000000000000017, 0.3106528446855321
0.22100000000000017, 0.3082437871419116
0.22200000000000017, 0.30586249187513875
0.22300000000000017, 0.3035085428358757
0.22400000000000017, 0.3011815316989092
0.22500000000000017, 0.2988810576912677
0.22600000000000017, 0.2966067274248108
0.22700000000000017, 0.2943581547331554
0.22800000000000017, 0.29213496051280013
0.22900000000000018, 0.2899367725683345
0.23000000000000018, 0.28776322546161115
0.23100000000000018, 0.2856139603647569
0.23200000000000018, 0.2834886249169286
0.23300000000000018, 0.28138687308468174
0.23400000000000018, 0.2793083650258623
0.23500000000000018, 0.2772527669569196
0.23600000000000018, 0.2752197510235396
0.23700000000000018, 0.27320899517449454
0.23800000000000018, 0.27122018303864015
0.23900000000000018, 0.26925300380493883
0.24000000000000019, 0.2673071521054569
0.2410000000000002, 0.26538232790122296
0.2420000000000002, 0.263478236370895
0.2430000000000002, 0.2615945878021218
0.2440000000000002, 0.2597310974855653
0.2450000000000002, 0.2578874856114736
0.2460000000000002, 0.25606347716875727
0.2470000000000002, 0.2542588018464865
0.2480000000000002, 0.2524731939377563
0.2490000000000002, 0.2507063922458345
0.25000000000000017, 0.24895813999255006
0.25100000000000017, 0.2472281847288526
0.25200000000000017, 0.2455162782474804
0.25300000000000017, 0.24382217649768695
0.25400000000000017, 0.24214563950196638
0.25500000000000017, 0.2404864312747291
0.25600000000000017, 0.23884431974286152
0.2570000000000002, 0.2372190766681447
0.2580000000000002, 0.2356104775714536
0.2590000000000002, 0.23401830165871454
0.2600000000000002, 0.2324423317485579
0.2610000000000002, 0.23088235420162898
0.2620000000000002, 0.22933815885151349
0.2630000000000002, 0.2278095389372353
0.2640000000000002, 0.2262962910372787
0.2650000000000002, 0.22479821500510802
0.2660000000000002, 0.22331511390613568
0.2670000000000002, 0.2218467939561059
0.2680000000000002, 0.22039306446085652
0.2690000000000002, 0.21895373775742816
0.2700000000000002, 0.21752862915647145
0.2710000000000002, 0.2161175568859417
0.2720000000000002, 0.2147203420360329
0.2730000000000002, 0.21333680850532044
0.2740000000000002, 0.21196678294808843
0.2750000000000002, 0.21061009472280956
0.2760000000000002, 0.2092665758417455
0.2770000000000002, 0.20793606092164285
0.2780000000000002, 0.20661838713549935
0.2790000000000002, 0.20531339416537076
0.2800000000000002, 0.20402092415618686
0.2810000000000002, 0.2027408216705712
0.2820000000000002, 0.20147293364461252
0.2830000000000002, 0.20021710934459247
0.2840000000000002, 0.19897320032462396
0.2850000000000002, 0.19774106038518838
0.2860000000000002, 0.19652054553255216
0.2870000000000002, 0.1953115139390369
0.2880000000000002, 0.1941138259041187
0.2890000000000002, 0.19292734381634818
0.2900000000000002, 0.1917519321160604
0.2910000000000002, 0.19058745725886325
0.2920000000000002, 0.18943378767987992
0.2930000000000002, 0.18829079375873523
0.2940000000000002, 0.18715834778525703
0.2950000000000002, 0.18603632392588937
0.2960000000000002, 0.18492459819078744
0.2970000000000002, 0.18382304840159155
0.2980000000000002, 0.18273155415984982
0.2990000000000002, 0.18164999681608915
0.3000000000000002, 0.18057825943950573
0.3010000000000002, 0.179516226788272
0.3020000000000002, 0.17846378528044177
0.3030000000000002, 0.17742082296543413
0.3040000000000002, 0.17638722949609295
0.3050000000000002, 0.1753628961013012
0.3060000000000002, 0.17434771555914003
0.3070000000000002, 0.17334158217058168
0.3080000000000002, 0.17234439173370358
0.3090000000000002, 0.17135604151840403
0.3100000000000002, 0.17037643024162585
0.3110000000000002, 0.16940545804305823
0.3120000000000002, 0.1684430264613129
0.3130000000000002, 0.16748903841057192
0.3140000000000002, 0.16654339815768265
0.3150000000000002, 0.1656060112996984
0.3160000000000002, 0.16467678474185626
0.3170000000000002, 0.16375562667597543
0.3180000000000002, 0.162842446559273
0.31900000000000023, 0.16193715509358422
0.32000000000000023, 0.1610396642049837
0.32100000000000023, 0.160149887023791
0.32200000000000023, 0.15926773786495557
0.32300000000000023, 0.15839313220882068
0.32400000000000023, 0.1575259866822415
0.32500000000000023, 0.15666621904006695
0.32600000000000023, 0.15581374814696355
0.32700000000000023, 0.15496849395958667
0.32800000000000024, 0.15413037750907907
0.32900000000000024, 0.15329932088389875
0.33000000000000024, 0.15247524721296662
0.33100000000000024, 0.15165808064912492
0.33200000000000024, 0.15084774635290374
0.33300000000000024, 0.15004417047658497
0.33400000000000024, 0.1492472801485619
0.33500000000000024, 0.14845700345798274
0.33600000000000024, 0.14767326943967674
0.33700000000000024, 0.14689600805935865
0.33800000000000024, 0.14612515019909492
0.33900000000000025, 0.14536062764304267
0.34000000000000025, 0.14460237306344015
0.34100000000000025, 0.143850320006853
0.34200000000000025, 0.1431044028806688
0.34300000000000025, 0.14236455693983338
0.34400000000000025, 0.1416307182738239
0.34500000000000025, 0.14090282379385832
0.34600000000000025, 0.1401808112203267
0.34700000000000025, 0.13946461907045477
0.34800000000000025, 0.13875418664617659
0.34900000000000025, 0.13804945402222984
0.35000000000000026, 0.13735036203445616
0.35100000000000026, 0.13665685226831006
0.35200000000000026, 0.135968867047569
0.35300000000000026, 0.1352863494232391
0.35400000000000026, 0.13460924316265882
0.35500000000000026, 0.13393749273878935
0.35600000000000026, 0.13327104331969042
0.35700000000000026, 0.13260984075818294
0.35800000000000026, 0.13195383158168575
0.35900000000000026, 0.13130296298222957
0.36000000000000026, 0.13065718280664312
0.36100000000000027, 0.13001643954690903
0.36200000000000027, 0.1293806823306791
0.36300000000000027, 0.12874986091196092
0.36400000000000027, 0.12812392566195377
0.36500000000000027, 0.12750282756004688
0.36600000000000027, 0.1268865181849669
0.36700000000000027, 0.1262749497060766
0.36800000000000027, 0.12566807487482032
0.36900000000000027, 0.12506584701631232
0.3700000000000003, 0.12446822002106668
0.3710000000000003, 0.12387514833686802
0.3720000000000003, 0.12328658696077525
0.3730000000000003, 0.12270249143125846
0.3740000000000003, 0.12212281782046966
0.3750000000000003, 0.12154752272663864
0.3760000000000003, 0.12097656326659613
0.3770000000000003, 0.12040989706842074
0.3780000000000003, 0.11984748226420572
0.3790000000000003, 0.11928927748294595
0.3800000000000003, 0.11873524184354022
0.3810000000000003, 0.11818533494790949
0.3820000000000003, 0.1176395168742264
0.3830000000000003, 0.1170977481702554
0.3840000000000003, 0.11655998984680123
0.3850000000000003, 0.11602620337126189
0.3860000000000003, 0.11549635066128876
0.3870000000000003, 0.11497039407854777
0.3880000000000003, 0.11444829642257925
0.3890000000000003, 0.11393002092475799
0.3900000000000003, 0.113415531242351
0.3910000000000003, 0.11290479145266856
0.3920000000000003, 0.11239776604730829
0.3930000000000003, 0.11189441992649228
0.3940000000000003, 0.11139471839349403
0.3950000000000003, 0.11089862714915177
0.3960000000000003, 0.11040611228647025
0.3970000000000003, 0.10991714028530772
0.3980000000000003, 0.10943167800714462
0.3990000000000003, 0.10894969268993678
0.4000000000000003, 0.10847115194304734
0.4010000000000003, 0.10799602374225924
0.4020000000000003, 0.10752427642486463
0.4030000000000003, 0.10705587868483038
0.4040000000000003, 0.106590799568039
0.4050000000000003, 0.10612900846760452
0.4060000000000003, 0.10567047511925885
0.4070000000000003, 0.10521516959680889
0.4080000000000003, 0.10476306230766748
0.4090000000000003, 0.10431412398844675
0.4100000000000003, 0.10386832570062526
0.4110000000000003, 0.10342563882627617
0.4120000000000003, 0.1029860350638641
0.4130000000000003, 0.10254948642410462
0.4140000000000003, 0.10211596522588616
0.4150000000000003, 0.10168544409225427
0.4160000000000003, 0.10125789594645743
0.4170000000000003, 0.1008332940080493
0.4180000000000003, 0.10041161178905474
0.4190000000000003, 0.09999282309019038
0.4200000000000003, 0.09957690199713826
0.4210000000000003, 0.09916382287688452
0.4220000000000003, 0.09875356037410253
0.4230000000000003, 0.09834608940759884
0.4240000000000003, 0.09794138516680338
0.4250000000000003, 0.09753942310832009
0.4260000000000003, 0.09714017895252239
0.4270000000000003, 0.09674362868019988
0.4280000000000003, 0.09634974852925889
0.4290000000000003, 0.09595851499146643
0.4300000000000003, 0.09556990480924325
0.4310000000000003, 0.09518389497250633
0.43200000000000033, 0.09480046271555392
0.43300000000000033, 0.0944195855139985
0.43400000000000033, 0.09404124108174404
0.43500000000000033, 0.09366540736800538
0.43600000000000033, 0.09329206255437432
0.43700000000000033, 0.09292118505192304
0.43800000000000033, 0.09255275349835555
0.43900000000000033, 0.09218674675519407
0.44000000000000034, 0.09182314390501042
0.44100000000000034, 0.0914619242486948
0.44200000000000034, 0.09110306730276463
0.44300000000000034, 0.09074655279671105
0.44400000000000034, 0.09039236067038402
0.44500000000000034, 0.09004047107141401
0.44600000000000034, 0.08969086435267096
0.44700000000000034, 0.08934352106975917
0.44800000000000034, 0.08899842197854566
0.44900000000000034, 0.0886555480327279
0.45000000000000034, 0.08831488038143091
0.45100000000000035, 0.087976400366841
0.45200000000000035, 0.08764008952187163
0.45300000000000035, 0.08730592956786323
0.45400000000000035, 0.08697390241231233
0.45500000000000035, 0.08664399014663715
0.45600000000000035, 0.08631617504396907
0.45700000000000035, 0.08599043955697758
0.45800000000000035, 0.085666766315726
0.45900000000000035, 0.08534513812555483
0.46000000000000035, 0.08502553796499593
0.46100000000000035, 0.08470794898371391
0.46200000000000035, 0.08439235450047872
0.46300000000000036, 0.0840787380011623
0.46400000000000036, 0.08376708313676509
0.46500000000000036, 0.08345737372146983
0.46600000000000036, 0.08314959373071971
0.46700000000000036, 0.08284372729932533
0.46800000000000036, 0.0825397587195959
0.46900000000000036, 0.08223767243949529
0.47000000000000036, 0.08193745306082563
0.47100000000000036, 0.08163908533743106
0.47200000000000036, 0.08134255417343096
0.47300000000000036, 0.08104784462147312
0.47400000000000037, 0.08075494188101237
0.47500000000000037, 0.08046383129660979
0.47600000000000037, 0.0801744983562594
0.47700000000000037, 0.07988692868973209
0.47800000000000037, 0.07960110806694475
0.47900000000000037, 0.0793170223963504
0.48000000000000037, 0.07903465772334914
0.48100000000000037, 0.07875400022872134
0.4820000000000004, 0.07847503622707985
0.4830000000000004, 0.07819775216534519
0.4840000000000004, 0.0779221346212378
0.4850000000000004, 0.07764817030179325
0.4860000000000004, 0.07737584604189411
0.4870000000000004, 0.07710514880282314
0.4880000000000004, 0.07683606567083491
0.4890000000000004, 0.07656858385574587
0.4900000000000004, 0.07630269068954194
0.4910000000000004, 0.07603837362500641
0.4920000000000004, 0.07577562023436381
0.4930000000000004, 0.07551441820794193
0.4940000000000004, 0.07525475535285175
0.4950000000000004, 0.07499661959168334
0.4960000000000004, 0.07473999896121963
0.4970000000000004, 0.0744848816111661
0.4980000000000004, 0.07423125580289762
0.4990000000000004, 0.0739791099082189
0.5000000000000003, 0.07372843240814589
0.5010000000000003, 0.07347921189169662
0.5020000000000003, 0.07323143705470189
0.5030000000000003, 0.07298509669862982
0.5040000000000003, 0.07274017972942448
0.5050000000000003, 0.0724966751563603
0.5060000000000003, 0.07225457209091128
0.5070000000000003, 0.07201385974563324
0.5080000000000003, 0.07177452743306081
0.5090000000000003, 0.07153656456461926
0.5100000000000003, 0.07129996064954838
0.5110000000000003, 0.07106470529384139
0.5120000000000003, 0.07083078819919585
0.5130000000000003, 0.07059819916197846
0.5140000000000003, 0.07036692807220306
0.5150000000000003, 0.07013696491252082
0.5160000000000003, 0.06990829975722278
0.5170000000000003, 0.06968092277125557
0.5180000000000003, 0.06945482420924946
0.5190000000000003, 0.06922999441455674
0.5200000000000004, 0.06900642381830432
0.5210000000000004, 0.06878410293845691
0.5220000000000004, 0.06856302237889098
0.5230000000000004, 0.06834317282848128
0.5240000000000004, 0.06812454506019879
0.5250000000000004, 0.06790712993021851
0.5260000000000004, 0.06769091837703956
0.5270000000000004, 0.06747590142061392
0.5280000000000004, 0.06726207016148897
0.5290000000000004, 0.06704941577995692
0.5300000000000004, 0.06683792953521846
0.5310000000000004, 0.06662760276455237
0.5320000000000004, 0.06641842688249837
0.5330000000000004, 0.06621039338004889
0.5340000000000004, 0.06600349382384989
0.5350000000000004, 0.0657977198554131
0.5360000000000004, 0.06559306319033457
0.5370000000000004, 0.06538951561752675
0.5380000000000004, 0.06518706899845611
0.5390000000000004, 0.06498571526639231
0.5400000000000004, 0.06478544642566506
0.5410000000000004, 0.06458625455093056
0.5420000000000004, 0.06438813178644592
0.5430000000000004, 0.06419107034535318
0.5440000000000004, 0.06399506250897075
0.5450000000000004, 0.06380010062609481
0.5460000000000004, 0.06360617711230698
0.5470000000000004, 0.06341328444929206
0.5480000000000004, 0.06322141518416172
0.5490000000000004, 0.06303056192878939
0.5500000000000004, 0.06284071735914876
0.5510000000000004, 0.06265187421466421
0.5520000000000004, 0.06246402529756546
0.5530000000000004, 0.06227716347225234
0.5540000000000004, 0.062091281664665286
0.5550000000000004, 0.06190637286166363
0.5560000000000004, 0.06172243011041231
0.5570000000000004, 0.06153944651777309
0.5580000000000004, 0.061357415249705644
0.5590000000000004, 0.061176329530674436
0.5600000000000004, 0.06099618264306176
0.5610000000000004, 0.060816967926588174
0.5620000000000004, 0.06063867877774072
0.5630000000000004, 0.06046130864920534
0.5640000000000004, 0.06028485104930809
0.5650000000000004, 0.06010929954146151
0.5660000000000004, 0.059934647743617675
0.5670000000000004, 0.05976088932772741
0.5680000000000004, 0.05958801801920619
0.5690000000000004, 0.05941602759640518
0.5700000000000004, 0.05924491189008925
0.5710000000000004, 0.05907466478291983
0.5720000000000004, 0.05890528020894597
0.5730000000000004, 0.058736752153097316
0.5740000000000004, 0.05856907465068702
0.5750000000000004, 0.058402241786916546
0.5760000000000004, 0.05823624769638962
0.5770000000000004, 0.058071086562628195
0.5780000000000004, 0.057906752617596535
0.5790000000000004, 0.05774324014122917
0.5800000000000004, 0.057580543460965215
0.5810000000000004, 0.05741865695128624
0.5820000000000004, 0.05725757503326134
0.5830000000000004, 0.057097292174095406
0.5840000000000004, 0.05693780288668458
0.5850000000000004, 0.056779101729173984
0.5860000000000004, 0.05662118330452266
0.5870000000000004, 0.05646404226007236
0.5880000000000004, 0.05630767328712114
0.5890000000000004, 0.05615207112050129
0.5900000000000004, 0.05599723053816337
0.5910000000000004, 0.05584314636076263
0.5920000000000004, 0.05568981345125253
0.5930000000000004, 0.055537226714480165
0.5940000000000004, 0.05538538109678846
0.5950000000000004, 0.055234271585620304
0.5960000000000004, 0.05508389320912975
0.5970000000000004, 0.05493424103579548
0.5980000000000004, 0.05478531017403872
0.5990000000000004, 0.05463709577184591
0.6000000000000004, 0.05448959301639559
0.6010000000000004, 0.05434279713368846
0.6020000000000004, 0.054196703388182554
0.6030000000000004, 0.05405130708243095
0.6040000000000004, 0.05390660355672524
0.6050000000000004, 0.05376258818874116
0.6060000000000004, 0.0536192563931885
0.6070000000000004, 0.05347660362146621
0.6080000000000004, 0.05333462536131886
0.6090000000000004, 0.05319331713649843
0.6100000000000004, 0.05305267450642867
0.6110000000000004, 0.052912693065875094
0.6120000000000004, 0.05277336844461522
0.6130000000000004, 0.05263469630711517
0.6140000000000004, 0.05249667235220872
0.6150000000000004, 0.05235929231277936
0.6160000000000004, 0.05222255195544639
0.6170000000000004, 0.05208644708025391
0.6180000000000004, 0.0519509735203632
0.6190000000000004, 0.05181612714174851
0.6200000000000004, 0.05168190384289638
0.6210000000000004, 0.05154829955450656
0.6220000000000004, 0.051415310239199055
0.6230000000000004, 0.051282931891220546
0.6240000000000004, 0.05115116053615698
0.6250000000000004, 0.051019992230647876
0.6260000000000004, 0.050889423062103034
0.6270000000000004, 0.05075944914842397
0.6280000000000004, 0.05063006663772619
0.6290000000000004, 0.05050127170806619
0.6300000000000004, 0.050373060567169774
0.6310000000000004, 0.05024542945216441
0.6320000000000005, 0.05011837462931378
0.6330000000000005, 0.04999189239375489
0.6340000000000005, 0.04986597906923852
0.6350000000000005, 0.04974063100787172
0.6360000000000005, 0.0496158445898637
0.6370000000000005, 0.049491616223273256
0.6380000000000005, 0.04936794234375995
0.6390000000000005, 0.04924481941433737
0.6400000000000005, 0.049122243925128393
0.6410000000000005, 0.049000212393124076
0.6420000000000005, 0.04887872136194396
0.6430000000000005, 0.048757767401599546
0.6440000000000005, 0.04863734710825991
0.6450000000000005, 0.048517457104019
0.6460000000000005, 0.04839809403666739
0.6470000000000005, 0.04827925457946403
0.6480000000000005, 0.04816093543091086
0.6490000000000005, 0.04804313331453141
0.6500000000000005, 0.047925844978649254
0.6510000000000005, 0.047809067196170084
0.6520000000000005, 0.0476927967643662
0.6530000000000005, 0.04757703050466191
0.6540000000000005, 0.04746176526242244
0.6550000000000005, 0.047346997906744
0.6560000000000005, 0.04723272533024654
0.6570000000000005, 0.04711894444886817
0.6580000000000005, 0.04700565220166259
0.6590000000000005, 0.046892845550596744
0.6600000000000005, 0.04678052148035231
0.6610000000000005, 0.04666867699812797
0.6620000000000005, 0.04655730913344501
0.6630000000000005, 0.046446414937952346
0.6640000000000005, 0.046335991485236955
0.6650000000000005, 0.046226035870632766
0.6660000000000005, 0.04611654521103431
0.6670000000000005, 0.046007516644709714
0.6680000000000005, 0.0458989473311176
0.6690000000000005, 0.04579083445072477
0.6700000000000005, 0.04568317520482525
0.6710000000000005, 0.0455759668153631
0.6720000000000005, 0.04546920652475367
0.6730000000000005, 0.045362891595710594
0.6740000000000005, 0.045257019311070595
0.6750000000000005, 0.0451515869736231
0.6760000000000005, 0.04504659190593975
0.6770000000000005, 0.044942031450205866
0.6780000000000005, 0.044837902968054226
0.6790000000000005, 0.044734203840399965
0.6800000000000005, 0.044630931467276945
0.6810000000000005, 0.044528083267675427
0.6820000000000005, 0.044425656679382974
0.6830000000000005, 0.04432364915882458
0.6840000000000005, 0.04422205818090641
0.6850000000000005, 0.044120881238859044
0.6860000000000005, 0.044020115844084315
0.6870000000000005, 0.043919759526002265
0.6880000000000005, 0.043819809831899585
0.6890000000000005, 0.043720264326780264
0.6900000000000005, 0.04362112059321746
0.6910000000000005, 0.04352237623120585
0.6920000000000005, 0.04342402885801688
0.6930000000000005, 0.043326076108054425
0.6940000000000005, 0.04322851563271203
0.6950000000000005, 0.04313134510023115
0.6960000000000005, 0.043034562195562225
0.6970000000000005, 0.04293816462022498
0.6980000000000005, 0.04284215009217149
0.6990000000000005, 0.042746516345649806
0.7000000000000005, 0.04265126113107003
0.7010000000000005, 0.04255638221486979
0.7020000000000005, 0.042461877379382736
0.7030000000000005, 0.04236774442270726
0.7040000000000005, 0.04227398115857686
0.7050000000000005, 0.04218058541623158
0.7060000000000005, 0.04208755504029092
0.7070000000000005, 0.041994887890627386
0.7080000000000005, 0.04190258184224165
0.7090000000000005, 0.041810634785139224
0.7100000000000005, 0.04171904462420756
0.7110000000000005, 0.04162780927909404
0.7120000000000005, 0.04153692668408698
0.7130000000000005, 0.041446394787995416
0.7140000000000005, 0.041356211554031345
0.7150000000000005, 0.04126637495969277
0.7160000000000005, 0.04117688299664777
0.7170000000000005, 0.04108773367061985
0.7180000000000005, 0.04099892500127408
0.7190000000000005, 0.040910455022104324
0.7200000000000005, 0.04082232178032189
0.7210000000000005, 0.04073452333674451
0.7220000000000005, 0.040647057765687195
0.7230000000000005, 0.040559923154853406
0.7240000000000005, 0.04047311760522748
0.7250000000000005, 0.04038663923096805
0.7260000000000005, 0.04030048615930271
0.7270000000000005, 0.04021465653042283
0.7280000000000005, 0.040129148497380376
0.7290000000000005, 0.04004396022598521
0.7300000000000005, 0.039959089894702836
0.7310000000000005, 0.039874535694553834
0.7320000000000005, 0.039790295829014034
0.7330000000000005, 0.03970636851391553
0.7340000000000005, 0.03962275197734781
0.7350000000000005, 0.039539444459561784
0.7360000000000005, 0.039456444212872414
0.7370000000000005, 0.03937374950156361
0.7380000000000005, 0.03929135860179363
0.7390000000000005, 0.039209269801501474
0.7400000000000005, 0.039127481400313434
0.7410000000000005, 0.03904599170945187
0.7420000000000005, 0.0389647990516431
0.7430000000000005, 0.03888390176102766
0.7440000000000005, 0.038803298183070295
0.7450000000000006, 0.038722986674471424
0.7460000000000006, 0.038642965603078804
0.7470000000000006, 0.038563233347800964
0.7480000000000006, 0.03848378829852003
0.7490000000000006, 0.03840462885600635
0.7500000000000006, 0.038325753431833955
0.7510000000000006, 0.03824716044829604
0.7520000000000006, 0.03816884833832151
0.7530000000000006, 0.038090815545392724
0.7540000000000006, 0.038013060523463246
0.7550000000000006, 0.03793558173687682
0.7560000000000006, 0.037858377660287046
0.7570000000000006, 0.03778144677857739
0.7580000000000006, 0.03770478758678223
0.7590000000000006, 0.037628398590008605
0.7600000000000006, 0.03755227830335841
0.7610000000000006, 0.03747642525185182
0.7620000000000006, 0.03740083797035044
0.7630000000000006, 0.0373255150034821
0.7640000000000006, 0.037250454905565736
0.7650000000000006, 0.037175656240537376
0.7660000000000006, 0.03710111758187608
0.7670000000000006, 0.03702683751253137
0.7680000000000006, 0.036952814624850595
0.7690000000000006, 0.036879047520507156
0.7700000000000006, 0.036805534810429884
0.7710000000000006, 0.0367322751147321
0.7720000000000006, 0.03665926706264193
0.7730000000000006, 0.03658650929243314
0.7740000000000006, 0.03651400045135621
0.7750000000000006, 0.03644173919557068
0.7760000000000006, 0.036369724190077515
0.7770000000000006, 0.036297954108651935
0.7780000000000006, 0.03622642763377796
0.7790000000000006, 0.0361551434565816
0.7800000000000006, 0.03608410027676664
0.7810000000000006, 0.03601329680254915
0.7820000000000006, 0.035942731750594564
0.7830000000000006, 0.03587240384595329
0.7840000000000006, 0.03580231182199818
0.7850000000000006, 0.035732454420361895
0.7860000000000006, 0.03566283039087539
0.7870000000000006, 0.035593438491506174
0.7880000000000006, 0.03552427748829821
0.7890000000000006, 0.03545534615531048
0.7900000000000006, 0.035386643274558476
0.7910000000000006, 0.035318167635954106
0.7920000000000006, 0.035249918037247266
0.7930000000000006, 0.03518189328396741
0.7940000000000006, 0.03511409218936636
0.7950000000000006, 0.035046513574359964
0.7960000000000006, 0.0349791562674724
0.7970000000000006, 0.03491201910477963
0.7980000000000006, 0.034845100929852824
0.7990000000000006, 0.034778400593703934
0.8000000000000006, 0.034711916954730596
0.8010000000000006, 0.03464564887866137
0.8020000000000006, 0.03457959523850222
0.8030000000000006, 0.03451375491448268
0.8040000000000006, 0.034448126794002956
0.8050000000000006, 0.0343827097715816
0.8060000000000006, 0.0343175027488025
0.8070000000000006, 0.03425250463426441
0.8080000000000006, 0.03418771434352841
0.8090000000000006, 0.034123130799067994
0.8100000000000006, 0.034058752930218116
0.8110000000000006, 0.033994579673125504
0.8120000000000006, 0.0339306099706986
0.8130000000000006, 0.033866842772558976
0.8140000000000006, 0.0338032770349923
0.8150000000000006, 0.03373991172089954
0.8160000000000006, 0.03367674579974985
0.8170000000000006, 0.03361377824753241
0.8180000000000006, 0.03355100804670959
0.8190000000000006, 0.033488434186169765
0.8200000000000006, 0.03342605566118129
0.8210000000000006, 0.03336387147334634
0.8220000000000006, 0.03330188063055551
0.8230000000000006, 0.03324008214694226
0.8240000000000006, 0.03317847504283813
0.8250000000000006, 0.03311705834472826
0.8260000000000006, 0.033055831085207654
0.8270000000000006, 0.03299479230293655
0.8280000000000006, 0.03293394104259762
0.8290000000000006, 0.03287327635485293
0.8300000000000006, 0.032812797296301106
0.8310000000000006, 0.03275250292943473
0.8320000000000006, 0.0326923923225987
0.8330000000000006, 0.03263246454994855
0.8340000000000006, 0.03257271869140883
0.8350000000000006, 0.032513153832632424
0.8360000000000006, 0.03245376906495975
0.8370000000000006, 0.03239456348537837
0.8380000000000006, 0.03233553619648324
0.8390000000000006, 0.03227668630643671
0.8400000000000006, 0.03221801292892967
0.8410000000000006, 0.032159515183141946
0.8420000000000006, 0.03210119219370387
0.8430000000000006, 0.03204304309065796
0.8440000000000006, 0.031985067009420935
0.8450000000000006, 0.03192726309074548
0.8460000000000006, 0.03186963048068311
0.8470000000000006, 0.03181216833054688
0.8480000000000006, 0.03175487579687474
0.8490000000000006, 0.03169775204139272
0.8500000000000006, 0.03164079623097849
0.8510000000000006, 0.03158400753762605
0.8520000000000006, 0.0315273851384092
0.8530000000000006, 0.03147092821544655
0.8540000000000006, 0.03141463595586661
0.8550000000000006, 0.031358507551772254
0.8560000000000006, 0.031302542200206875
0.8570000000000007, 0.031246739103119786
0.8580000000000007, 0.031191097467331917
0.8590000000000007, 0.031135616504502778
0.8600000000000007, 0.03108029543109594
0.8610000000000007, 0.03102513346834704
0.8620000000000007, 0.030970129842229778
0.8630000000000007, 0.03091528378342386
0.8640000000000007, 0.03086059452728229
0.8650000000000007, 0.030806061313799402
0.8660000000000007, 0.030751683387578492
0.8670000000000007, 0.030697459997800887
0.8680000000000007, 0.030643390398193755
0.8690000000000007, 0.030589473846999598
0.8700000000000007, 0.030535709606944628
0.8710000000000007, 0.030482096945208922
0.8720000000000007, 0.030428635133395117
0.8730000000000007, 0.030375323447499217
0.8740000000000007, 0.03032216116787934
0.8750000000000007, 0.03026914757922722
0.8760000000000007, 0.030216281970538012
0.8770000000000007, 0.03016356363508123
0.8780000000000007, 0.030110991870371875
0.8790000000000007, 0.030058565978141025
0.8800000000000007, 0.030006285264308118
0.8810000000000007, 0.02995414903895202
0.8820000000000007, 0.029902156616282864
0.8830000000000007, 0.029850307314614584
0.8840000000000007, 0.029798600456336657
0.8850000000000007, 0.029747035367887118
0.8860000000000007, 0.029695611379724825
0.8870000000000007, 0.029644327826302802
0.8880000000000007, 0.029593184046041138
0.8890000000000007, 0.029542179381300344
0.8900000000000007, 0.02949131317835518
0.8910000000000007, 0.029440584787368086
0.8920000000000007, 0.029389993562363388
0.8930000000000007, 0.02933953886120119
0.8940000000000007, 0.029289220045552348
0.8950000000000007, 0.029239036480872126
0.8960000000000007, 0.029188987536375676
0.8970000000000007, 0.029139072585012925
0.8980000000000007, 0.029089291003443367
0.8990000000000007, 0.029039642172011586
0.9000000000000007, 0.02899012547472296
0.9010000000000007, 0.028940740299219083
0.9020000000000007, 0.028891486036753955
0.9030000000000007, 0.028842362082169747
0.9040000000000007, 0.028793367833873377
0.9050000000000007, 0.028744502693812686
0.9060000000000007, 0.02869576606745336
0.9070000000000007, 0.028647157363755477
0.9080000000000007, 0.02859867599515058
0.9090000000000007, 0.028550321377518867
0.9100000000000007, 0.02850209293016648
0.9110000000000007, 0.0284539900758031
0.9120000000000007, 0.028406012240519512
0.9130000000000007, 0.028358158853765483
0.9140000000000007, 0.028310429348327656
0.9150000000000007, 0.02826282316030798
0.9160000000000007, 0.028215339729101858
0.9170000000000007, 0.02816797849737668
0.9180000000000007, 0.028120738911050623
0.9190000000000007, 0.028073620419271184
0.9200000000000007, 0.028026622474394598
0.9210000000000007, 0.02797974453196433
0.9220000000000007, 0.027932986050691236
0.9230000000000007, 0.027886346492432285
0.9240000000000007, 0.027839825322170327
0.9250000000000007, 0.0277934220079943
0.9260000000000007, 0.02774713602107867
0.9270000000000007, 0.027700966835663372
0.9280000000000007, 0.027654913929034766
0.9290000000000007, 0.027608976781505024
0.9300000000000007, 0.027563154876393606
0.9310000000000007, 0.027517447700006872
0.9320000000000007, 0.02747185474161984
0.9330000000000007, 0.027426375493456705
0.9340000000000007, 0.027381009450671588
0.9350000000000007, 0.0273357561113305
0.9360000000000007, 0.02729061497639196
0.9370000000000007, 0.02724558554968903
0.9380000000000007, 0.027200667337910697
0.9390000000000007, 0.027155859850583493
0.9400000000000007, 0.027111162600053917
0.9410000000000007, 0.027066575101469828
0.9420000000000007, 0.02702209687276298
0.9430000000000007, 0.026977727434631466
0.9440000000000007, 0.026933466310521664
0.9450000000000007, 0.02688931302661131
0.9460000000000007, 0.026845267111791693
0.9470000000000007, 0.026801328097651074
0.9480000000000007, 0.026757495518456777
0.9490000000000007, 0.02671376891113927
0.9500000000000007, 0.026670147815274475
0.9510000000000007, 0.02662663177306748
0.9520000000000007, 0.026583220329336025
0.9530000000000007, 0.02653991303149394
0.9540000000000007, 0.026496709429534655
0.9550000000000007, 0.02645360907601537
0.9560000000000007, 0.02641061152604064
0.9570000000000007, 0.02636771633724646
0.9580000000000007, 0.02632492306978462
0.9590000000000007, 0.02628223128630664
0.9600000000000007, 0.026239640551948395
0.9610000000000007, 0.026197150434314295
0.9620000000000007, 0.026154760503462465
0.9630000000000007, 0.026112470331888713
0.9640000000000007, 0.026070279494511933
0.9650000000000007, 0.026028187568658493
0.9660000000000007, 0.025986194134048
0.9670000000000007, 0.025944298772777655
0.9680000000000007, 0.025902501069307943
0.9690000000000007, 0.02586080061044803
0.9700000000000008, 0.02581919698534096
0.9710000000000008, 0.025777689785449368
0.9720000000000008, 0.025736278604541172
0.9730000000000008, 0.025694963038675248
0.9740000000000008, 0.025653742686187354
0.9750000000000008, 0.025612617147676004
0.9760000000000008, 0.02557158602598887
0.9770000000000008, 0.025530648926208526
0.9780000000000008, 0.02548980545563882
0.9790000000000008, 0.025449055223791518
0.9800000000000008, 0.02540839784237236
0.9810000000000008, 0.025367832925268036
0.9820000000000008, 0.02532736008853237
0.9830000000000008, 0.02528697895037348
0.9840000000000008, 0.025246689131140438
0.9850000000000008, 0.0252064902533102
0.9860000000000008, 0.025166381941474678
0.9870000000000008, 0.025126363822327684
0.9880000000000008, 0.02508643552465258
0.9890000000000008, 0.025046596679308933
0.9900000000000008, 0.025006846919220557
0.9910000000000008, 0.024967185879362502
0.9920000000000008, 0.024927613196748813
0.9930000000000008, 0.024888128510420143
0.9940000000000008, 0.02484873146143163
0.9950000000000008, 0.02480942169284039
0.9960000000000008, 0.024770198849693843
0.9970000000000008, 0.024731062579017377
0.9980000000000008, 0.024692012529802465
0.9990000000000008, 0.024653048352995054
1.0000000000000007, 0.024614169701483585
1.0010000000000006, 0.024575376230087254
1.0020000000000004, 0.024536667595544657
1.0030000000000003, 0.024498043456502232
1.0040000000000002, 0.02445950347350249
1.0050000000000001, 0.02442104730897306
1.006, 0.02438267462721533
1.007, 0.024344385094392927
1.0079999999999998, 0.0243061783785211
1.0089999999999997, 0.024268054149455237
1.0099999999999996, 0.02423001207888011
1.0109999999999995, 0.024192051840298788
1.0119999999999993, 0.02415417310902231
1.0129999999999992, 0.02411637556215821
1.0139999999999991, 0.02407865887860042
1.014999999999999, 0.024041022739018307
1.015999999999999, 0.024003466825846396
1.0169999999999988, 0.02396599082327397
1.0179999999999987, 0.023928594417234095
1.0189999999999986, 0.02389127729539421
1.0199999999999985, 0.02385403914714514
1.0209999999999984, 0.02381687966359119
1.0219999999999982, 0.023779798537540153
1.0229999999999981, 0.023742795463493047
1.023999999999998, 0.023705870137634328
1.024999999999998, 0.023669022257821914
1.0259999999999978, 0.023632251523577227
1.0269999999999977, 0.023595557636075692
1.0279999999999976, 0.023558940298136842
1.0289999999999975, 0.02352239921421469
1.0299999999999974, 0.02348593409038814
1.0309999999999973, 0.02344954463435173
1.0319999999999971, 0.023413230555405656
1.032999999999997, 0.023376991564447093
1.033999999999997, 0.023340827373960142
1.0349999999999968, 0.02330473769800723
1.0359999999999967, 0.02326872225221932
1.0369999999999966, 0.02323278075378737
1.0379999999999965, 0.023196912921452744
1.0389999999999964, 0.023161118475498538
1.0399999999999963, 0.023125397137740502
1.0409999999999962, 0.02308974863151796
1.041999999999996, 0.023054172681685504
1.042999999999996, 0.023018669014603657
1.0439999999999958, 0.022983237358130362
1.0449999999999957, 0.02294787744161239
1.0459999999999956, 0.022912588995876792
1.0469999999999955, 0.02287737175322209
1.0479999999999954, 0.022842225447410075
1.0489999999999953, 0.022807149813657123
1.0499999999999952, 0.0227721445886261
1.050999999999995, 0.022737209510417664
1.051999999999995, 0.0227023443185625
1.0529999999999948, 0.022667548754012463
1.0539999999999947, 0.022632822559133077
1.0549999999999946, 0.02259816547769494
1.0559999999999945, 0.02256357725486596
1.0569999999999944, 0.02252905763720306
1.0579999999999943, 0.0224946063726447
1.0589999999999942, 0.02246022321050249
1.059999999999994, 0.02242590790145356
1.060999999999994, 0.0223916601975328
1.0619999999999938, 0.022357479852125044
1.0629999999999937, 0.022323366619957374
1.0639999999999936, 0.022289320257091447
1.0649999999999935, 0.022255340520916104
1.0659999999999934, 0.0222214271701395
1.0669999999999933, 0.022187579964781896
1.0679999999999932, 0.022153798666167932
1.068999999999993, 0.022120083036919497
1.069999999999993, 0.022086432840948206
1.0709999999999928, 0.022052847843448214
1.0719999999999927, 0.022019327810888698
1.0729999999999926, 0.021985872511007018
1.0739999999999925, 0.021952481712801217
1.0749999999999924, 0.0219191551865231
1.0759999999999923, 0.021885892703671042
1.0769999999999922, 0.021852694036983065
1.077999999999992, 0.021819558960429815
1.078999999999992, 0.021786487249207485
1.0799999999999919, 0.021753478679730962
1.0809999999999917, 0.021720533029627297
1.0819999999999916, 0.02168765007772841
1.0829999999999915, 0.021654829604064597
1.0839999999999914, 0.021622071389857722
1.0849999999999913, 0.021589375217514584
1.0859999999999912, 0.0215567408706202
1.086999999999991, 0.021524168133931394
1.087999999999991, 0.021491656793369805
1.0889999999999909, 0.021459206636015943
1.0899999999999908, 0.021426817450102307
1.0909999999999906, 0.02139448902500697
1.0919999999999905, 0.021362221151247487
1.0929999999999904, 0.021330013620474136
1.0939999999999903, 0.02129786622546384
1.0949999999999902, 0.021265778760113957
1.09599999999999, 0.021233751019435722
1.09699999999999, 0.021201782799548426
1.0979999999999899, 0.02116987389767295
1.0989999999999898, 0.021138024112125783
1.0999999999999897, 0.021106233242313095
1.1009999999999895, 0.021074501088724273
1.1019999999999894, 0.02104282745292629
1.1029999999999893, 0.021011212137557456
1.1039999999999892, 0.020979654946321726
1.104999999999989, 0.02094815568398272
1.105999999999989, 0.020916714156357735
1.1069999999999889, 0.020885330170312015
1.1079999999999888, 0.020854003533752875
1.1089999999999887, 0.02082273405562416
1.1099999999999886, 0.020791521545900322
1.1109999999999884, 0.020760365815580734
1.1119999999999883, 0.020729266676684035
1.1129999999999882, 0.020698223942242727
1.113999999999988, 0.020667237426297353
1.114999999999988, 0.020636306943890858
1.115999999999988, 0.020605432311063376
1.1169999999999878, 0.020574613344846573
1.1179999999999877, 0.020543849863258246
1.1189999999999876, 0.020513141685296787
1.1199999999999875, 0.02048248863093588
1.1209999999999873, 0.020451890521119315
1.1219999999999872, 0.02042134717775515
1.1229999999999871, 0.020390858423711185
1.123999999999987, 0.020360424082808994
1.124999999999987, 0.020330043979819017
1.1259999999999868, 0.020299717940455535
1.1269999999999867, 0.02026944579137101
1.1279999999999866, 0.020239227360151425
1.1289999999999865, 0.02020906247531099
1.1299999999999863, 0.020178950966287065
1.1309999999999862, 0.020148892663435017
1.1319999999999861, 0.020118887398023477
1.132999999999986, 0.020088935002229073
1.133999999999986, 0.020059035309131553
1.1349999999999858, 0.02002918815270909
1.1359999999999857, 0.019999393367832942
1.1369999999999856, 0.01996965079026306
1.1379999999999855, 0.019939960256642825
1.1389999999999854, 0.019910321604494643
1.1399999999999852, 0.019880734672214732
1.1409999999999851, 0.01985119929906858
1.141999999999985, 0.01982171532518641
1.142999999999985, 0.019792282591558148
1.1439999999999848, 0.01976290094002898
1.1449999999999847, 0.019733570213294478
1.1459999999999846, 0.019704290254896215
1.1469999999999845, 0.019675060909216908
1.1479999999999844, 0.019645882021476293
1.1489999999999843, 0.019616753437726012
1.1499999999999841, 0.0195876750048457
1.150999999999984, 0.019558646570537866
1.151999999999984, 0.019529667983323958
1.1529999999999838, 0.01950073909253961
1.1539999999999837, 0.01947185974833044
1.1549999999999836, 0.019443029801647478
1.1559999999999835, 0.01941424910424292
1.1569999999999834, 0.019385517508665715
1.1579999999999833, 0.019356834868257417
1.1589999999999832, 0.01932820103714766
1.159999999999983, 0.019299615870249975
1.160999999999983, 0.01927107922325775
1.1619999999999828, 0.019242590952639724
1.1629999999999827, 0.019214150915635952
1.1639999999999826, 0.019185758970253625
1.1649999999999825, 0.019157414975262896
1.1659999999999824, 0.01912911879019271
1.1669999999999823, 0.01910087027532693
1.1679999999999822, 0.01907266929169989
1.168999999999982, 0.019044515701092713
1.169999999999982, 0.019016409366029028
1.1709999999999818, 0.01898835014977105
1.1719999999999817, 0.018960337916315656
1.1729999999999816, 0.018932372530390422
1.1739999999999815, 0.018904453857449356
1.1749999999999814, 0.0188765817636695
1.1759999999999813, 0.01884875611594677
1.1769999999999812, 0.018820976781891936
1.177999999999981, 0.018793243629826987
1.178999999999981, 0.018765556528781212
1.1799999999999808, 0.01873791534848758
1.1809999999999807, 0.01871031995937852
1.1819999999999806, 0.018682770232582538
1.1829999999999805, 0.01865526603992025
1.1839999999999804, 0.01862780725390085
1.1849999999999803, 0.01860039374771815
1.1859999999999802, 0.018573025395247193
1.18699999999998, 0.018545702071040202
1.18799999999998, 0.018518423650323423
1.1889999999999799, 0.018491190008992842
1.1899999999999797, 0.018464001023611388
1.1909999999999796, 0.01843685657140452
1.1919999999999795, 0.018409756530257313
1.1929999999999794, 0.018382700778710497
1.1939999999999793, 0.018355689195957054
1.1949999999999792, 0.018328721661838795
1.195999999999979, 0.018301798056842757
1.196999999999979, 0.01827491826209772
1.1979999999999789, 0.018248082159370797
1.1989999999999787, 0.01822128963106399
1.1999999999999786, 0.018194540560210734
1.2009999999999785, 0.018167834830472556
1.2019999999999784, 0.0181411723261357
1.2029999999999783, 0.018114552932107654
1.2039999999999782, 0.018087976533913787
1.204999999999978, 0.018061443017694218
1.205999999999978, 0.01803495227020031
1.2069999999999779, 0.018008504178791487
1.2079999999999778, 0.017982098631431975
1.2089999999999776, 0.01795573551668736
1.2099999999999775, 0.01792941472372145
1.2109999999999774, 0.017903136142293122
1.2119999999999773, 0.0178768996627531
1.2129999999999772, 0.01785070517604057
1.213999999999977, 0.01782455257368025
1.214999999999977, 0.01779844174777919
1.2159999999999769, 0.017772372591023367
1.2169999999999768, 0.0177463449966749
1.2179999999999767, 0.01772035885856872
1.2189999999999765, 0.017694414071109592
1.2199999999999764, 0.017668510529269023
1.2209999999999763, 0.017642648128582055
1.2219999999999762, 0.0176168267651444
1.222999999999976, 0.01759104633560938
1.223999999999976, 0.01756530673718478
1.2249999999999759, 0.017539607867629994
1.2259999999999758, 0.017513949625252892
1.2269999999999757, 0.017488331908907105
1.2279999999999756, 0.017462754617988758
1.2289999999999754, 0.017437217652433723
1.2299999999999753, 0.01741172091271471
1.2309999999999752, 0.01738626429983817
1.2319999999999751, 0.01736084771534159
1.232999999999975, 0.017335471061290623
1.233999999999975, 0.017310134240275988
1.2349999999999748, 0.017284837155410907
1.2359999999999747, 0.017259579710328068
1.2369999999999746, 0.017234361809176965
1.2379999999999745, 0.017209183356620836
1.2389999999999743, 0.017184044257834222
1.2399999999999742, 0.017158944418499827
1.2409999999999741, 0.01713388374480601
1.241999999999974, 0.017108862143443926
1.242999999999974, 0.0170838795216048
1.2439999999999738, 0.017058935786977234
1.2449999999999737, 0.01703403084774441
1.2459999999999736, 0.017009164612581503
1.2469999999999735, 0.01698433699065287
1.2479999999999734, 0.016959547891609576
1.2489999999999732, 0.016934797225586454
1.2499999999999731, 0.01691008490319978
1.250999999999973, 0.0168854108355443
1.251999999999973, 0.016860774934190983
1.2529999999999728, 0.016836177111184094
1.2539999999999727, 0.01681161727903876
1.2549999999999726, 0.016787095350738346
1.2559999999999725, 0.01676261123973194
1.2569999999999724, 0.016738164859931765
1.2579999999999723, 0.01671375612571061
1.2589999999999721, 0.016689384951899196
1.259999999999972, 0.016665051253784015
1.260999999999972, 0.01664075494710448
1.2619999999999718, 0.016616495948050456
1.2629999999999717, 0.016592274173260063
1.2639999999999716, 0.01656808953981683
1.2649999999999715, 0.01654394196524748
1.2659999999999714, 0.016519831367519503
1.2669999999999713, 0.016495757665038528
1.2679999999999712, 0.016471720776646104
1.268999999999971, 0.016447720621617114
1.269999999999971, 0.01642375711965762
1.2709999999999708, 0.01639983019090206
1.2719999999999707, 0.01637593975591146
1.2729999999999706, 0.016352085735670492
1.2739999999999705, 0.016328268051585534
1.2749999999999704, 0.016304486625482104
1.2759999999999703, 0.016280741379602552
1.2769999999999702, 0.01625703223660386
1.27799999999997, 0.016233359119555226
1.27899999999997, 0.016209721951935794
1.2799999999999698, 0.016186120657632485
1.2809999999999697, 0.016162555160937446
1.2819999999999696, 0.016139025386546067
1.2829999999999695, 0.016115531259554502
1.2839999999999694, 0.016092072705457712
1.2849999999999693, 0.016068649650146868
1.2859999999999692, 0.0160452620199075
1.286999999999969, 0.01602190974141699
1.287999999999969, 0.015998592741742496
1.2889999999999688, 0.01597531094833884
1.2899999999999687, 0.015952064289046098
1.2909999999999686, 0.01592885269208773
1.2919999999999685, 0.015905676086068146
1.2929999999999684, 0.015882534399970782
1.2939999999999683, 0.015859427563155705
1.2949999999999682, 0.01583635550535784
1.295999999999968, 0.01581331815668444
1.296999999999968, 0.01579031544761336
1.2979999999999678, 0.015767347308990588
1.2989999999999677, 0.015744413672028536
1.2999999999999676, 0.015721514468303683
1.3009999999999675, 0.015698649629754546
1.3019999999999674, 0.01567581908867977
1.3029999999999673, 0.015653022777735913
1.3039999999999672, 0.01563026062993542
1.304999999999967, 0.01560753257864479
1.305999999999967, 0.015584838557582215
1.3069999999999669, 0.015562178500815855
1.3079999999999667, 0.015539552342761711
1.3089999999999666, 0.015516960018181654
1.3099999999999665, 0.015494401462181395
1.3109999999999664, 0.015471876610208659
1.3119999999999663, 0.015449385398050956
1.3129999999999662, 0.015426927761833872
1.313999999999966, 0.015404503638019033
1.314999999999966, 0.01538211296340206
1.3159999999999659, 0.015359755675110807
1.3169999999999658, 0.015337431710603424
1.3179999999999656, 0.015315141007666191
1.3189999999999655, 0.015292883504412009
1.3199999999999654, 0.015270659139278164
1.3209999999999653, 0.015248467851024638
1.3219999999999652, 0.015226309578732227
1.322999999999965, 0.01520418426180041
1.323999999999965, 0.015182091839945872
1.3249999999999649, 0.015160032253200464
1.3259999999999648, 0.015138005441909274
1.3269999999999647, 0.01511601134672888
1.3279999999999645, 0.015094049908625617
1.3289999999999644, 0.015072121068873574
1.3299999999999643, 0.015050224769052893
1.3309999999999642, 0.015028360951047974
1.331999999999964, 0.015006529557045586
1.332999999999964, 0.014984730529533195
1.3339999999999639, 0.014962963811297131
1.3349999999999638, 0.014941229345420798
1.3359999999999637, 0.014919527075282943
1.3369999999999636, 0.014897856944555855
1.3379999999999634, 0.014876218897203744
1.3389999999999633, 0.014854612877480815
1.3399999999999632, 0.014833038829929686
1.340999999999963, 0.014811496699379612
1.341999999999963, 0.014789986430944766
1.342999999999963, 0.014768507970022535
1.3439999999999628, 0.014747061262291774
1.3449999999999627, 0.014725646253711257
1.3459999999999626, 0.014704262890517829
1.3469999999999624, 0.014682911119224828
1.3479999999999623, 0.01466159088662035
1.3489999999999622, 0.01464030213976563
1.3499999999999621, 0.014619044825993426
1.350999999999962, 0.014597818892906228
1.351999999999962, 0.01457662428837485
1.3529999999999618, 0.014555460960536552
1.3539999999999617, 0.014534328857793549
1.3549999999999616, 0.014513227928811349
1.3559999999999615, 0.014492158122517284
1.3569999999999613, 0.014471119388098575
1.3579999999999612, 0.014450111675001182
1.3589999999999611, 0.01442913493292781
1.359999999999961, 0.01440818911183651
1.360999999999961, 0.014387274161939214
1.3619999999999608, 0.014366390033699918
1.3629999999999607, 0.014345536677833325
1.3639999999999606, 0.014324714045303132
1.3649999999999605, 0.014303922087320658
1.3659999999999604, 0.014283160755343185
1.3669999999999602, 0.014262430001072413
1.3679999999999601, 0.014241729776453054
1.36899999999996, 0.014221060033671063
1.36999999999996, 0.014200420725152539
1.3709999999999598, 0.014179811803561794
1.3719999999999597, 0.014159233221800065
1.3729999999999596, 0.01413868493300404
1.3739999999999595, 0.01411816689054437
1.3749999999999594, 0.014097679048023977
1.3759999999999593, 0.014077221359276906
1.3769999999999591, 0.014056793778366643
1.377999999999959, 0.014036396259584763
1.378999999999959, 0.014016028757449294
1.3799999999999588, 0.013995691226703605
1.3809999999999587, 0.013975383622314645
1.3819999999999586, 0.013955105899471652
1.3829999999999585, 0.013934858013584711
1.3839999999999584, 0.013914639920283373
1.3849999999999583, 0.01389445157541511
1.3859999999999582, 0.013874292935044122
1.386999999999958, 0.013854163955449729
1.387999999999958, 0.01383406459312501
1.3889999999999578, 0.0138139948047756
1.3899999999999577, 0.0137939545473181
1.3909999999999576, 0.013773943777878682
1.3919999999999575, 0.013753962453791995
1.3929999999999574, 0.013734010532599419
1.3939999999999573, 0.013714087972048036
1.3949999999999572, 0.013694194730089137
1.395999999999957, 0.013674330764876768
1.396999999999957, 0.013654496034766608
1.3979999999999568, 0.013634690498314568
1.3989999999999567, 0.013614914114275296
1.3999999999999566, 0.013595166841601057
1.4009999999999565, 0.01357544863944039
1.4019999999999564, 0.013555759467136694
1.4029999999999563, 0.013536099284227015
1.4039999999999562, 0.013516468050440668
1.404999999999956, 0.013496865725698085
1.405999999999956, 0.013477292270109416
1.4069999999999558, 0.013457747643973195
1.4079999999999557, 0.013438231807775144
1.4089999999999556, 0.013418744722187067
1.4099999999999555, 0.013399286348065228
1.4109999999999554, 0.01337985664644937
1.4119999999999553, 0.01336045557856137
1.4129999999999552, 0.013341083105803998
1.413999999999955, 0.013321739189759726
1.414999999999955, 0.01330242379218935
1.4159999999999549, 0.013283136875030917
1.4169999999999547, 0.013263878400398454
1.4179999999999546, 0.013244648330580722
1.4189999999999545, 0.01322544662804006
1.4199999999999544, 0.013206273255411053
1.4209999999999543, 0.013187128175499411
1.4219999999999542, 0.013168011351280854
1.422999999999954, 0.013148922745899861
1.423999999999954, 0.013129862322668351
1.4249999999999539, 0.013110830045064682
1.4259999999999537, 0.01309182587673244
1.4269999999999536, 0.013072849781479169
1.4279999999999535, 0.013053901723275389
1.4289999999999534, 0.013034981666253203
1.4299999999999533, 0.013016089574705347
1.4309999999999532, 0.012997225413083935
1.431999999999953, 0.012978389145999332
1.432999999999953, 0.012959580738219132
1.4339999999999529, 0.012940800154666775
1.4349999999999528, 0.012922047360420632
1.4359999999999526, 0.012903322320712876
1.4369999999999525, 0.012884625000928185
1.4379999999999524, 0.012865955366602908
1.4389999999999523, 0.012847313383423637
1.4399999999999522, 0.012828699017226415
1.440999999999952, 0.012810112233995415
1.441999999999952, 0.012791552999861967
1.4429999999999519, 0.01277302128110341
1.4439999999999518, 0.012754517044142091
1.4449999999999517, 0.012736040255544145
1.4459999999999515, 0.01271759088201861
1.4469999999999514, 0.012699168890416212
1.4479999999999513, 0.012680774247728328
1.4489999999999512, 0.012662406921086047
1.449999999999951, 0.012644066877758984
1.450999999999951, 0.012625754085154244
1.4519999999999509, 0.012607468510815458
1.4529999999999508, 0.012589210122421727
1.4539999999999507, 0.012570978887786495
1.4549999999999506, 0.01255277477485667
1.4559999999999504, 0.012534597751711497
1.4569999999999503, 0.012516447786561599
1.4579999999999502, 0.012498324847747875
1.4589999999999501, 0.0124802289037406
1.45999999999995, 0.012462159923138375
1.46099999999995, 0.012444117874667144
1.4619999999999498, 0.012426102727179143
1.4629999999999497, 0.01240811444965201
1.4639999999999496, 0.012390153011187698
1.4649999999999495, 0.012372218381011562
1.4659999999999493, 0.012354310528471428
1.4669999999999492, 0.012336429423036472
1.4679999999999491, 0.012318575034296356
1.468999999999949, 0.012300747331960323
1.469999999999949, 0.012282946285856132
1.4709999999999488, 0.012265171865929117
1.4719999999999487, 0.012247424042241398
1.4729999999999486, 0.012229702784970596
1.4739999999999485, 0.012212008064409346
1.4749999999999484, 0.01219433985096397
1.4759999999999482, 0.0121766981151538
1.4769999999999481, 0.012159082827610095
1.477999999999948, 0.012141493959075237
1.478999999999948, 0.012123931480401725
1.4799999999999478, 0.01210639536255138
1.4809999999999477, 0.012088885576594292
1.4819999999999476, 0.012071402093708033
1.4829999999999475, 0.012053944885176684
1.4839999999999474, 0.012036513922390042
1.4849999999999473, 0.012019109176842553
1.4859999999999471, 0.012001730620132673
1.486999999999947, 0.011984378223961731
1.487999999999947, 0.011967051960133323
1.4889999999999468, 0.011949751800552104
1.4899999999999467, 0.011932477717223298
1.4909999999999466, 0.011915229682251529
1.4919999999999465, 0.011898007667840198
1.4929999999999464, 0.011880811646290387
1.4939999999999463, 0.011863641590000185
1.4949999999999461, 0.011846497471463819
1.495999999999946, 0.011829379263270762
1.496999999999946, 0.011812286938104995
1.4979999999999458, 0.011795220468743945
1.4989999999999457, 0.011778179828057993
1.4999999999999456, 0.011761164989009339
1.5009999999999455, 0.011744175924651368
1.5019999999999454, 0.011727212608127766
1.5029999999999453, 0.011710275012671733
1.5039999999999452, 0.011693363111605138
1.504999999999945, 0.011676476878337765
1.505999999999945, 0.011659616286366466
1.5069999999999448, 0.011642781309274363
1.5079999999999447, 0.011625971920730147
1.5089999999999446, 0.011609188094487228
1.5099999999999445, 0.011592429804382852
1.5109999999999444, 0.01157569702433751
1.5119999999999443, 0.011558989728354044
1.5129999999999442, 0.011542307890516867
1.513999999999944, 0.011525651484991283
1.514999999999944, 0.011509020486022627
1.5159999999999438, 0.011492414867935587
1.5169999999999437, 0.0114758346051334
1.5179999999999436, 0.011459279672097117
1.5189999999999435, 0.01144275004338483
1.5199999999999434, 0.011426245693631027
1.5209999999999433, 0.01140976659754564
1.5219999999999432, 0.011393312729913539
1.522999999999943, 0.011376884065593729
1.523999999999943, 0.011360480579518514
1.5249999999999428, 0.011344102246692965
1.5259999999999427, 0.01132774904219396
1.5269999999999426, 0.01131142094116973
1.5279999999999425, 0.011295117918838953
1.5289999999999424, 0.01127883995049011
1.5299999999999423, 0.011262587011480796
1.5309999999999422, 0.011246359077237042
1.531999999999942, 0.011230156123252458
1.532999999999942, 0.01121397812508781
1.5339999999999419, 0.011197825058370114
1.5349999999999417, 0.011181696898792028
1.5359999999999416, 0.011165593622111135
1.5369999999999415, 0.011149515204149276
1.5379999999999414, 0.011133461620791957
1.5389999999999413, 0.011117432847987612
1.5399999999999412, 0.011101428861746823
1.540999999999941, 0.01108544963814191
1.541999999999941, 0.011069495153306033
1.5429999999999409, 0.011053565383432627
1.5439999999999408, 0.011037660304774865
1.5449999999999406, 0.011021779893644787
1.5459999999999405, 0.011005924126412797
1.5469999999999404, 0.010990092979507014
1.5479999999999403, 0.01097428642941258
1.5489999999999402, 0.010958504452671063
1.54999999999994, 0.010942747025879843
1.55099999999994, 0.010927014125691463
1.5519999999999399, 0.010911305728812971
1.5529999999999398, 0.010895621812005386
1.5539999999999397, 0.010879962352082944
1.5549999999999395, 0.010864327325912644
1.5559999999999394, 0.01084871671041355
1.5569999999999393, 0.010833130482556153
1.5579999999999392, 0.010817568619361938
1.558999999999939, 0.010802031097902495
1.559999999999939, 0.010786517895299205
1.5609999999999389, 0.010771028988722519
1.5619999999999388, 0.010755564355391361
1.5629999999999387, 0.010740123972572553
1.5639999999999386, 0.010724707817580309
1.5649999999999384, 0.010709315867775541
1.5659999999999383, 0.010693948100565358
1.5669999999999382, 0.010678604493402433
1.567999999999938, 0.01066328502378458
1.568999999999938, 0.010647989669253972
1.569999999999938, 0.010632718407396756
1.5709999999999378, 0.010617471215842446
1.5719999999999377, 0.010602248072263306
1.5729999999999376, 0.0105870489543739
1.5739999999999374, 0.01057187383993048
1.5749999999999373, 0.010556722706730404
1.5759999999999372, 0.010541595532611739
1.5769999999999371, 0.010526492295452557
1.577999999999937, 0.01051141297317049
1.578999999999937, 0.010496357543722242
1.5799999999999368, 0.010481325985102884
1.5809999999999367, 0.010466318275345575
1.5819999999999366, 0.01045133439252083
1.5829999999999365, 0.010436374314736105
1.5839999999999363, 0.01042143802013529
1.5849999999999362, 0.01040652548689817
1.5859999999999361, 0.010391636693239847
1.586999999999936, 0.010376771617410392
1.587999999999936, 0.010361930237694234
1.5889999999999358, 0.0103471125324096
1.5899999999999357, 0.010332318479908256
1.5909999999999356, 0.010317548058574724
1.5919999999999355, 0.010302801246825984
1.5929999999999354, 0.010288078023110955
1.5939999999999352, 0.01027337836590995
1.5949999999999351, 0.010258702253734271
1.595999999999935, 0.010244049665125677
1.596999999999935, 0.010229420578655894
1.5979999999999348, 0.010214814972926296
1.5989999999999347, 0.010200232826567217
1.5999999999999346, 0.010185674118237628
1.6009999999999345, 0.010171138826624633
1.6019999999999344, 0.010156626930443027
1.6029999999999343, 0.010142138408434866
1.6039999999999341, 0.01012767323936892
1.604999999999934, 0.01011323140204033
1.605999999999934, 0.010098812875270084
1.6069999999999338, 0.010084417637904658
1.6079999999999337, 0.010070045668815437
1.6089999999999336, 0.010055696946898486
1.6099999999999335, 0.010041371451073889
1.6109999999999334, 0.010027069160285491
1.6119999999999333, 0.010012790053500385
1.6129999999999332, 0.009998534109708485
1.613999999999933, 0.009984301307922158
1.614999999999933, 0.009970091627175756
1.6159999999999328, 0.00995590504652522
1.6169999999999327, 0.00994174154504766
1.6179999999999326, 0.009927601101840895
1.6189999999999325, 0.009913483696023219
1.6199999999999324, 0.009899389306732776
1.6209999999999323, 0.009885317913127257
1.6219999999999322, 0.009871269494383562
1.622999999999932, 0.00985724402969727
1.623999999999932, 0.009843241498282388
1.6249999999999318, 0.009829261879370794
1.6259999999999317, 0.009815305152212073
1.6269999999999316, 0.0098013712960729
1.6279999999999315, 0.009787460290236803
1.6289999999999314, 0.009773572114003757
1.6299999999999313, 0.009759706746689755
1.6309999999999312, 0.009745864167626513
1.631999999999931, 0.009732044356161049
1.632999999999931, 0.009718247291655293
1.6339999999999308, 0.009704472953485803
1.6349999999999307, 0.009690721321043334
1.6359999999999306, 0.009676992373732492
1.6369999999999305, 0.00966328609097138
1.6379999999999304, 0.009649602452191252
1.6389999999999303, 0.009635941436836172
1.6399999999999302, 0.009622303024362672
1.64099999999993, 0.00960868719423926
1.64199999999993, 0.009595093925946334
1.6429999999999298, 0.009581523198975666
1.6439999999999297, 0.0095679749928301
1.6449999999999296, 0.009554449287023179
1.6459999999999295, 0.009540946061078926
1.6469999999999294, 0.009527465294531383
1.6479999999999293, 0.009514006966924381
1.6489999999999292, 0.009500571057811142
1.649999999999929, 0.009487157546753992
1.650999999999929, 0.00947376641332411
1.6519999999999289, 0.009460397637101051
1.6529999999999287, 0.009447051197672543
1.6539999999999286, 0.009433727074634144
1.6549999999999285, 0.009420425247588987
1.6559999999999284, 0.009407145696147395
1.6569999999999283, 0.009393888399926584
1.6579999999999282, 0.009380653338550428
1.658999999999928, 0.009367440491649101
1.659999999999928, 0.009354249838858786
1.6609999999999279, 0.0093410813598214
1.6619999999999278, 0.009327935034184253
1.6629999999999276, 0.009314810841599882
1.6639999999999275, 0.009301708761725631
1.6649999999999274, 0.009288628774223361
1.6659999999999273, 0.009275570858759309
1.6669999999999272, 0.009262534995003695
1.667999999999927, 0.00924952116263045
1.668999999999927, 0.009236529341316963
1.6699999999999269, 0.009223559510743854
1.6709999999999268, 0.00921061165059462
1.6719999999999267, 0.009197685740555366
1.6729999999999265, 0.009184781760314674
1.6739999999999264, 0.009171899689563185
1.6749999999999263, 0.009159039507993414
1.6759999999999262, 0.00914620119529949
1.676999999999926, 0.009133384731176855
1.677999999999926, 0.009120590095322071
1.6789999999999259, 0.00910781726743253
1.6799999999999258, 0.009095066227206254
1.6809999999999257, 0.009082336954341541
1.6819999999999256, 0.00906962942853687
1.6829999999999254, 0.009056943629490515
1.6839999999999253, 0.00904427953690041
1.6849999999999252, 0.00903163713046391
1.6859999999999251, 0.00901901638987743
1.686999999999925, 0.009006417294836349
1.687999999999925, 0.008993839825034785
1.6889999999999248, 0.008981283960165237
1.6899999999999247, 0.008968749679918488
1.6909999999999246, 0.008956236963983292
1.6919999999999245, 0.008943745792046234
1.6929999999999243, 0.008931276143791434
1.6939999999999242, 0.008918827998900408
1.6949999999999241, 0.008906401337051756
1.695999999999924, 0.008893996137921072
1.696999999999924, 0.008881612381180567
1.6979999999999238, 0.008869250046499112
1.6989999999999237, 0.008856909113541733
1.6999999999999236, 0.008844589561969606
1.7009999999999235, 0.008832291371439841
1.7019999999999234, 0.008820014521605203
1.7029999999999232, 0.008807758992113966
1.7039999999999231, 0.008795524762609724
1.704999999999923, 0.008783311812731148
1.705999999999923, 0.00877112012211187
1.7069999999999228, 0.008758949670380238
1.7079999999999227, 0.008746800437159124
1.7089999999999226, 0.008734672402065805
1.7099999999999225, 0.008722565544711682
1.7109999999999224, 0.008710479844702202
1.7119999999999223, 0.008698415281636594
1.7129999999999221, 0.008686371835107745
1.713999999999922, 0.008674349484701995
1.714999999999922, 0.008662348209999015
1.7159999999999218, 0.008650367990571553
1.7169999999999217, 0.008638408805985308
1.7179999999999216, 0.008626470635798834
1.7189999999999215, 0.008614553459563239
1.7199999999999214, 0.008602657256822152
1.7209999999999213, 0.00859078200711142
1.7219999999999211, 0.008578927689959133
1.722999999999921, 0.00856709428488528
1.723999999999921, 0.008555281771401736
1.7249999999999208, 0.008543490129012017
1.7259999999999207, 0.008531719337211205
1.7269999999999206, 0.008519969375485723
1.7279999999999205, 0.008508240223313262
1.7289999999999204, 0.008496531860162531
1.7299999999999203, 0.008484844265493285
1.7309999999999202, 0.008473177418755987
1.73199999999992, 0.008461531299391806
1.73299999999992, 0.008449905886832445
1.7339999999999198, 0.008438301160499944
1.7349999999999197, 0.008426717099806668
1.7359999999999196, 0.008415153684155028
1.7369999999999195, 0.00840361089293751
1.7379999999999194, 0.008392088705536389
1.7389999999999193, 0.008380587101323694
1.7399999999999192, 0.008369106059661107
1.740999999999919, 0.008357645559899787
1.741999999999919, 0.008346205581380219
1.7429999999999188, 0.008334786103432164
1.7439999999999187, 0.008323387105374502
1.7449999999999186, 0.008312008566515178
1.7459999999999185, 0.00830065046615097
1.7469999999999184, 0.008289312783567484
1.7479999999999183, 0.00827799549803897
1.7489999999999182, 0.008266698588828284
1.749999999999918, 0.008255422035186744
1.750999999999918, 0.008244165816353996
1.7519999999999178, 0.008232929911557963
1.7529999999999177, 0.008221714300014676
1.7539999999999176, 0.008210518960928295
1.7549999999999175, 0.008199343873490826
1.7559999999999174, 0.008188189016882232
1.7569999999999173, 0.008177054370270182
1.7579999999999172, 0.008165939912809977
1.758999999999917, 0.008154845623644574
1.759999999999917, 0.008143771481904354
1.7609999999999169, 0.008132717466707108
1.7619999999999167, 0.008121683557157939
1.7629999999999166, 0.00811066973234914
1.7639999999999165, 0.008099675971360187
1.7649999999999164, 0.00808870225325758
1.7659999999999163, 0.008077748557094797
1.7669999999999162, 0.008066814861912228
1.767999999999916, 0.008055901146737071
1.768999999999916, 0.00804500739058324
1.7699999999999159, 0.008034133572451353
1.7709999999999158, 0.008023279671328595
1.7719999999999156, 0.008012445666188684
1.7729999999999155, 0.00800163153599181
1.7739999999999154, 0.00799083725968451
1.7749999999999153, 0.007980062816199668
1.7759999999999152, 0.00796930818445639
1.776999999999915, 0.007958573343359998
1.777999999999915, 0.00794785827180194
1.7789999999999149, 0.0079371629486597
1.7799999999999148, 0.007926487352796802
1.7809999999999147, 0.00791583146306272
1.7819999999999145, 0.007905195258292775
1.7829999999999144, 0.007894578717308155
1.7839999999999143, 0.007883981818915854
1.7849999999999142, 0.007873404541908529
1.785999999999914, 0.007862846865064629
1.786999999999914, 0.007852308767148106
1.7879999999999139, 0.007841790226908573
1.7889999999999138, 0.00783129122308118
1.7899999999999137, 0.00782081173438652
1.7909999999999136, 0.007810351739530711
1.7919999999999134, 0.007799911217205208
1.7929999999999133, 0.007789490146086862
1.7939999999999132, 0.00777908850483785
1.794999999999913, 0.007768706272105639
1.795999999999913, 0.007758343426522927
1.796999999999913, 0.0077479999467076725
1.7979999999999128, 0.007737675811262959
1.7989999999999127, 0.0077273709987770575
1.7999999999999126, 0.007717085487823352
1.8009999999999124, 0.007706819256960314
1.8019999999999123, 0.007696572284731461
1.8029999999999122, 0.0076863445496653535
1.8039999999999121, 0.007676136030275573
1.804999999999912, 0.007665946705060649
1.805999999999912, 0.007655776552504084
1.8069999999999118, 0.007645625551074332
1.8079999999999117, 0.007635493679224735
1.8089999999999116, 0.007625380915393548
1.8099999999999115, 0.007615287238003885
1.8109999999999113, 0.007605212625463718
1.8119999999999112, 0.007595157056165914
1.8129999999999111, 0.007585120508488076
1.813999999999911, 0.00757510296079269
1.814999999999911, 0.0075651043914270084
1.8159999999999108, 0.007555124778723114
1.8169999999999107, 0.007545164100997808
1.8179999999999106, 0.007535222336552768
1.8189999999999105, 0.007525299463674277
1.8199999999999104, 0.007515395460633523
1.8209999999999102, 0.007505510305686366
1.8219999999999101, 0.00749564397707346
1.82299999999991, 0.007485796453020161
1.82399999999991, 0.007475967711736592
1.8249999999999098, 0.007466157731417628
1.8259999999999097, 0.007456366490242844
1.8269999999999096, 0.007446593966376606
1.8279999999999095, 0.0074368401379680165
1.8289999999999094, 0.007427104983150917
1.8299999999999093, 0.007417388480043915
1.8309999999999091, 0.007407690606750382
1.831999999999909, 0.007398011341358456
1.832999999999909, 0.007388350661941031
1.8339999999999088, 0.007378708546555822
1.8349999999999087, 0.007369084973245322
1.8359999999999086, 0.007359479920036854
1.8369999999999085, 0.007349893364942517
1.8379999999999084, 0.007340325285959298
1.8389999999999083, 0.007330775661068981
1.8399999999999082, 0.007321244468238268
1.840999999999908, 0.007311731685418701
1.841999999999908, 0.007302237290546752
1.8429999999999078, 0.007292761261543769
1.8439999999999077, 0.007283303576316081
1.8449999999999076, 0.007273864212754965
1.8459999999999075, 0.007264443148736658
1.8469999999999074, 0.007255040362122394
1.8479999999999073, 0.007245655830758482
1.8489999999999072, 0.007236289532476223
1.849999999999907, 0.007226941445092033
1.850999999999907, 0.007217611546407439
1.8519999999999068, 0.007208299814209046
1.8529999999999067, 0.007199006226268658
1.8539999999999066, 0.007189730760343269
1.8549999999999065, 0.007180473394175063
1.8559999999999064, 0.007171234105491514
1.8569999999999063, 0.007162012872005335
1.8579999999999062, 0.007152809671414586
1.858999999999906, 0.007143624481402666
1.859999999999906, 0.007134457279638348
1.8609999999999058, 0.007125308043775828
1.8619999999999057, 0.007116176751454786
1.8629999999999056, 0.007107063380300351
1.8639999999999055, 0.007097967907923212
1.8649999999999054, 0.007088890311919626
1.8659999999999053, 0.0070798305698714595
1.8669999999999052, 0.00707078865934624
1.867999999999905, 0.007061764557897158
1.868999999999905, 0.007052758243063187
1.8699999999999048, 0.0070437696923690675
1.8709999999999047, 0.0070347988833253305
1.8719999999999046, 0.007025845793428429
1.8729999999999045, 0.007016910400160701
1.8739999999999044, 0.0070079926809904595
1.8749999999999043, 0.006999092613372025
1.8759999999999042, 0.006990210174745772
1.876999999999904, 0.006981345342538196
1.877999999999904, 0.006972498094161952
1.8789999999999039, 0.006963668407015893
1.8799999999999037, 0.006954856258485157
1.8809999999999036, 0.006946061625941164
1.8819999999999035, 0.006937284486741725
1.8829999999999034, 0.006928524818231045
1.8839999999999033, 0.006919782597739861
1.8849999999999032, 0.006911057802585385
1.885999999999903, 0.006902350410071437
1.886999999999903, 0.006893660397488482
1.8879999999999029, 0.006884987742113697
1.8889999999999028, 0.006876332421210997
1.8899999999999026, 0.006867694412031136
1.8909999999999025, 0.006859073691811744
1.8919999999999024, 0.006850470237777383
1.8929999999999023, 0.0068418840271396155
1.8939999999999022, 0.0068333150370970975
1.894999999999902, 0.0068247632448355505
1.895999999999902, 0.006816228627527963
1.8969999999999019, 0.0068077111623344915
1.8979999999999018, 0.006799210826402675
1.8989999999999017, 0.006790727596867428
1.8999999999999015, 0.006782261450851065
1.9009999999999014, 0.006773812365463487
1.9019999999999013, 0.006765380317802124
1.9029999999999012, 0.006756965284952069
1.903999999999901, 0.006748567243986153
1.904999999999901, 0.006740186171964972
1.9059999999999009, 0.006731822045937004
1.9069999999999008, 0.0067234748429386235
1.9079999999999007, 0.006715144539994249
1.9089999999999006, 0.006706831114116325
1.9099999999999004, 0.006698534542305471
1.9109999999999003, 0.006690254801550516
1.9119999999999002, 0.0066819918688285655
1.9129999999999001, 0.006673745721105117
1.9139999999999, 0.006665516335334069
1.9149999999999, 0.006657303688457876
1.9159999999998998, 0.006649107757407549
1.9169999999998997, 0.0066409285191027945
1.9179999999998996, 0.006632765950452022
1.9189999999998995, 0.006624620028352515
1.9199999999998993, 0.006616490729690402
1.9209999999998992, 0.006608378031340852
1.9219999999998991, 0.006600281910168
1.922999999999899, 0.006592202343025216
1.923999999999899, 0.006584139306755025
1.9249999999998988, 0.006576092778189262
1.9259999999998987, 0.006568062734149157
1.9269999999998986, 0.006560049151445381
1.9279999999998985, 0.006552052006878153
1.9289999999998984, 0.006544071277237342
1.9299999999998982, 0.006536106939302469
1.9309999999998981, 0.006528158969842913
1.931999999999898, 0.006520227345617891
1.932999999999898, 0.006512312043376577
1.9339999999998978, 0.006504413039858214
1.9349999999998977, 0.006496530311792202
1.9359999999998976, 0.006488663835898087
1.9369999999998975, 0.006480813588885778
1.9379999999998974, 0.006472979547455558
1.9389999999998973, 0.006465161688298211
1.9399999999998971, 0.006457359988095057
1.940999999999897, 0.00644957442351809
1.941999999999897, 0.0064418049712300545
1.9429999999998968, 0.00643405160788453
1.9439999999998967, 0.006426314310126028
1.9449999999998966, 0.006418593054590042
1.9459999999998965, 0.006410887817903197
1.9469999999998964, 0.006403198576683343
1.9479999999998963, 0.0063955253075395685
1.9489999999998961, 0.006387867987072377
1.949999999999896, 0.006380226591873726
1.950999999999896, 0.006372601098527149
1.9519999999998958, 0.006364991483607846
1.9529999999998957, 0.006357397723682759
1.9539999999998956, 0.006349819795310684
1.9549999999998955, 0.006342257675042345
1.9559999999998954, 0.006334711339420531
1.9569999999998953, 0.006327180764980108
1.9579999999998952, 0.006319665928248253
1.958999999999895, 0.006312166805744371
1.959999999999895, 0.006304683373980363
1.9609999999998948, 0.006297215609460601
1.9619999999998947, 0.006289763488682082
1.9629999999998946, 0.0062823269881345225
1.9639999999998945, 0.006274906084300418
1.9649999999998944, 0.006267500753655215
1.9659999999998943, 0.00626011097266731
1.9669999999998942, 0.006252736717798241
1.967999999999894, 0.0062453779655027054
1.968999999999894, 0.006238034692228767
1.9699999999998938, 0.006230706874417829
1.9709999999998937, 0.0062233944885048235
1.9719999999998936, 0.0062160975109182654
1.9729999999998935, 0.006208815918080391
1.9739999999998934, 0.006201549686407221
1.9749999999998933, 0.006194298792308667
1.9759999999998932, 0.0061870632121886855
1.976999999999893, 0.006179842922445298
1.977999999999893, 0.006172637899470761
1.9789999999998928, 0.006165448119651601
1.9799999999998927, 0.006158273559368827
1.9809999999998926, 0.006151114194997873
1.9819999999998925, 0.0061439700029088775
1.9829999999998924, 0.006136840959466634
1.9839999999998923, 0.0061297270410307905
1.9849999999998922, 0.00612262822395595
1.985999999999892, 0.006115544484591691
1.986999999999892, 0.0061084757992827575
1.9879999999998919, 0.006101422144369136
1.9889999999998917, 0.006094383496186193
1.9899999999998916, 0.006087359831064683
1.9909999999998915, 0.006080351125330938
1.9919999999998914, 0.006073357355307023
1.9929999999998913, 0.006066378497310655
1.9939999999998912, 0.006059414527655491
1.994999999999891, 0.0060524654226511935
1.995999999999891, 0.00604553115860346
1.9969999999998909, 0.006038611711814212
1.9979999999998908, 0.006031707058581658
1.9989999999998906, 0.006024817175200419
1.9999999999998905, 0.006017942037961635
2.0009999999998906, 0.006011081623153077
2.0019999999998905, 0.006004235907059241
2.0029999999998904, 0.005997404865961437
2.0039999999998903, 0.005990588476137952
2.00499999999989, 0.005983786713864115
2.00599999999989, 0.0059769995554124315
2.00699999999989, 0.0059702269770526735
2.00799999999989, 0.005963468955051978
2.0089999999998898, 0.005956725465674983
2.0099999999998897, 0.005949996485183934
2.0109999999998895, 0.005943281989838784
2.0119999999998894, 0.005936581955897278
2.0129999999998893, 0.005929896359615111
2.013999999999889, 0.005923225177246018
2.014999999999889, 0.005916568385041869
2.015999999999889, 0.0059099259592528
2.016999999999889, 0.0059032978761272914
2.0179999999998888, 0.005896684111912343
2.0189999999998887, 0.005890084642853493
2.0199999999998886, 0.005883499445195028
2.0209999999998884, 0.005876928495179996
2.0219999999998883, 0.005870371769050406
2.022999999999888, 0.005863829243047273
2.023999999999888, 0.005857300893410738
2.024999999999888, 0.005850786696380264
2.025999999999888, 0.005844286628194588
2.026999999999888, 0.005837800665091986
2.0279999999998877, 0.005831328783310309
2.0289999999998876, 0.0058248709590870825
2.0299999999998875, 0.005818427168659656
2.0309999999998873, 0.0058119973882653515
2.0319999999998872, 0.00580558159414141
2.032999999999887, 0.00579917976252534
2.033999999999887, 0.005792791869654831
2.034999999999887, 0.005786417891767988
2.035999999999887, 0.005780057805103358
2.0369999999998867, 0.00577371158590013
2.0379999999998866, 0.0057673792103981585
2.0389999999998865, 0.005761060654838128
2.0399999999998863, 0.005754755895461695
2.0409999999998862, 0.005748464908511487
2.041999999999886, 0.005742187670231353
2.042999999999886, 0.005735924156866395
2.043999999999886, 0.00572967434466307
2.044999999999886, 0.0057234382098693935
2.0459999999998857, 0.005717215728734909
2.0469999999998856, 0.005711006877510956
2.0479999999998855, 0.005704811632450664
2.0489999999998854, 0.005698629969809109
2.0499999999998852, 0.005692461865843473
2.050999999999885, 0.005686307296813053
2.051999999999885, 0.005680166238979483
2.052999999999885, 0.0056740386686067665
2.053999999999885, 0.005667924561961409
2.0549999999998847, 0.005661823895312591
2.0559999999998846, 0.0056557366449321985
2.0569999999998845, 0.005649662787094964
2.0579999999998844, 0.005643602298078616
2.0589999999998843, 0.0056375551541639245
2.059999999999884, 0.005631521331634897
2.060999999999884, 0.0056255008067788
2.061999999999884, 0.005619493555886359
2.062999999999884, 0.00561349955525179
2.0639999999998837, 0.005607518781173003
2.0649999999998836, 0.005601551209951639
2.0659999999998835, 0.005595596817893204
2.0669999999998834, 0.005589655581307215
2.0679999999998833, 0.005583727476507273
2.068999999999883, 0.005577812479811177
2.069999999999883, 0.005571910567541089
2.070999999999883, 0.005566021716023563
2.071999999999883, 0.00556014590158974
2.0729999999998827, 0.0055542831005754075
2.0739999999998826, 0.0055484332893211506
2.0749999999998825, 0.005542596440205739
2.0759999999998824, 0.005536772533567937
2.0769999999998823, 0.005530961545763274
2.077999999999882, 0.005525163453152519
2.078999999999882, 0.005519378232101742
2.079999999999882, 0.005513605858982512
2.080999999999882, 0.005507846310171958
2.0819999999998817, 0.005502099562052853
2.0829999999998816, 0.005496365591013816
2.0839999999998815, 0.005490644373449336
2.0849999999998814, 0.005484935885759946
2.0859999999998813, 0.005479240104352275
2.086999999999881, 0.0054735570056392464
2.087999999999881, 0.005467886566040093
2.088999999999881, 0.005462228761980555
2.089999999999881, 0.0054565835698929385
2.0909999999998807, 0.0054509509662162255
2.0919999999998806, 0.00544533092739623
2.0929999999998805, 0.005439723429885663
2.0939999999998804, 0.005434128450144299
2.0949999999998803, 0.005428545964639018
2.09599999999988, 0.005422975949843956
2.09699999999988, 0.005417418382240652
2.09799999999988, 0.005411873238318074
2.09899999999988, 0.005406340494572814
2.0999999999998797, 0.0054008201275091445
2.1009999999998796, 0.005395312113639162
2.1019999999998795, 0.005389816429482882
2.1029999999998794, 0.005384333051568354
2.1039999999998793, 0.005378861956431766
2.104999999999879, 0.00537340312061757
2.105999999999879, 0.005367956520678576
2.106999999999879, 0.005362522133176094
2.107999999999879, 0.005357099934680004
2.1089999999998787, 0.005351689901768895
2.1099999999998786, 0.005346292011030138
2.1109999999998785, 0.005340906239060071
2.1119999999998784, 0.005335532562464027
2.1129999999998783, 0.005330170957856498
2.113999999999878, 0.0053248214018612
2.114999999999878, 0.005319483871111255
2.115999999999878, 0.005314158342249201
2.116999999999878, 0.005308844791927205
2.1179999999998778, 0.00530354319680708
2.1189999999998776, 0.005298253533560477
2.1199999999998775, 0.005292975778868938
2.1209999999998774, 0.005287709909423994
2.1219999999998773, 0.005282455901927354
2.122999999999877, 0.005277213733090921
2.123999999999877, 0.005271983379636969
2.124999999999877, 0.0052667648182981915
2.125999999999877, 0.00526155802581787
2.1269999999998768, 0.005256362978949937
2.1279999999998767, 0.005251179654459118
2.1289999999998765, 0.005246008029121011
2.1299999999998764, 0.005240848079722193
2.1309999999998763, 0.0052356997830603795
2.131999999999876, 0.005230563115944454
2.132999999999876, 0.005225438055194623
2.133999999999876, 0.005220324577642545
2.134999999999876, 0.005215222660131355
2.1359999999998758, 0.005210132279515854
2.1369999999998757, 0.005205053412662598
2.1379999999998756, 0.0051999860364499535
2.1389999999998754, 0.005194930127768272
2.1399999999998753, 0.005189885663519959
2.1409999999998752, 0.005184852620619576
2.141999999999875, 0.005179830975993942
2.142999999999875, 0.005174820706582314
2.143999999999875, 0.00516982178933636
2.144999999999875, 0.005164834201220383
2.1459999999998747, 0.005159857919211348
2.1469999999998746, 0.005154892920299057
2.1479999999998745, 0.0051499391814861855
2.1489999999998743, 0.005144996679788409
2.1499999999998742, 0.005140065392234522
2.150999999999874, 0.005135145295866576
2.151999999999874, 0.005130236367739871
2.152999999999874, 0.005125338584923182
2.153999999999874, 0.005120451924498776
2.1549999999998737, 0.005115576363562589
2.1559999999998736, 0.005110711879224254
2.1569999999998735, 0.005105858448607252
2.1579999999998734, 0.005101016048849002
2.1589999999998732, 0.005096184657100971
2.159999999999873, 0.005091364250528752
2.160999999999873, 0.0050865548063122
2.161999999999873, 0.005081756301645499
2.162999999999873, 0.005076968713737305
2.1639999999998727, 0.005072192019810814
2.1649999999998726, 0.0050674261971038505
2.1659999999998725, 0.005062671222869017
2.1669999999998724, 0.005057927074373762
2.1679999999998723, 0.005053193728900491
2.168999999999872, 0.005048471163746652
2.169999999999872, 0.005043759356224837
2.170999999999872, 0.0050390582836629385
2.171999999999872, 0.005034367923404128
2.1729999999998717, 0.005029688252807102
2.1739999999998716, 0.005025019249246058
2.1749999999998715, 0.005020360890110872
2.1759999999998714, 0.005015713152807143
2.1769999999998713, 0.005011076014756354
2.177999999999871, 0.005006449453395886
2.178999999999871, 0.005001833446179202
2.179999999999871, 0.0049972279705758965
2.180999999999871, 0.004992633004071794
2.1819999999998707, 0.004988048524169042
2.1829999999998706, 0.004983474508386265
2.1839999999998705, 0.004978910934258565
2.1849999999998704, 0.004974357779337705
2.1859999999998703, 0.0049698150211921685
2.18699999999987, 0.004965282637407227
2.18799999999987, 0.0049607606055851
2.18899999999987, 0.0049562489033449925
2.18999999999987, 0.004951747508323226
2.1909999999998697, 0.004947256398173334
2.1919999999998696, 0.004942775550566098
2.1929999999998695, 0.00493830494318976
2.1939999999998694, 0.004933844553749951
2.1949999999998693, 0.004929394359969983
2.195999999999869, 0.004924954339590741
2.196999999999869, 0.004920524470370965
2.197999999999869, 0.004916104730087161
2.198999999999869, 0.0049116950965338545
2.1999999999998687, 0.0049072955475235784
2.2009999999998686, 0.004902906060887017
2.2019999999998685, 0.004898526614473062
2.2029999999998684, 0.00489415718614896
2.2039999999998683, 0.0048897977538003125
2.204999999999868, 0.004885448295331252
2.205999999999868, 0.004881108788664518
2.206999999999868, 0.0048767792117415205
2.207999999999868, 0.004872459542522426
2.2089999999998677, 0.004868149758986291
2.2099999999998676, 0.004863849839131093
2.2109999999998675, 0.004859559760973886
2.2119999999998674, 0.004855279502550833
2.2129999999998673, 0.004851009041917327
2.213999999999867, 0.0048467483571480625
2.214999999999867, 0.0048424974263371525
2.215999999999867, 0.0048382562275981564
2.216999999999867, 0.004834024739064252
2.2179999999998667, 0.004829802938888248
2.2189999999998666, 0.004825590805242728
2.2199999999998665, 0.004821388316320061
2.2209999999998664, 0.0048171954503326035
2.2219999999998663, 0.004813012185512681
2.222999999999866, 0.004808838500112717
2.223999999999866, 0.004804674372405317
2.224999999999866, 0.004800519780683366
2.225999999999866, 0.004796374703260077
2.2269999999998658, 0.004792239118469119
2.2279999999998656, 0.004788113004664664
2.2289999999998655, 0.0047839963402215
2.2299999999998654, 0.004779889103535104
2.2309999999998653, 0.00477579127302172
2.231999999999865, 0.004771702827118448
2.232999999999865, 0.004767623744283337
2.233999999999865, 0.004763554002995433
2.234999999999865, 0.0047594935817549125
2.2359999999998648, 0.00475544245908313
2.2369999999998647, 0.004751400613522697
2.2379999999998645, 0.004747368023637568
2.2389999999998644, 0.004743344668013168
2.2399999999998643, 0.0047393305252563895
2.240999999999864, 0.004735325573995742
2.241999999999864, 0.004731329792881375
2.242999999999864, 0.004727343160585239
2.243999999999864, 0.004723365655801086
2.2449999999998638, 0.004719397257244571
2.2459999999998637, 0.004715437943653352
2.2469999999998636, 0.004711487693787157
2.2479999999998634, 0.00470754648642786
2.2489999999998633, 0.004703614300379543
2.249999999999863, 0.004699691114468622
2.250999999999863, 0.004695776907543864
2.251999999999863, 0.004691871658476498
2.252999999999863, 0.0046879753461603
2.253999999999863, 0.0046840879495116255
2.2549999999998627, 0.004680209447469565
2.2559999999998626, 0.004676339818995934
2.2569999999998624, 0.004672479043075378
2.2579999999998623, 0.004668627098715478
2.2589999999998622, 0.004664783964946785
2.259999999999862, 0.004660949620822932
2.260999999999862, 0.004657124045420678
2.261999999999862, 0.004653307217839955
2.262999999999862, 0.004649499117204029
2.2639999999998617, 0.004645699722659502
2.2649999999998616, 0.004641909013376394
2.2659999999998615, 0.004638126968548237
2.2669999999998613, 0.004634353567392126
2.2679999999998612, 0.004630588789148804
2.268999999999861, 0.004626832613082742
2.269999999999861, 0.004623085018482169
2.270999999999861, 0.004619345984659202
2.271999999999861, 0.004615615490949858
2.2729999999998607, 0.004611893516714172
2.2739999999998606, 0.004608180041336246
2.2749999999998605, 0.004604475044224299
2.2759999999998604, 0.004600778504810764
2.2769999999998602, 0.0045970904025523585
2.27799999999986, 0.004593410716930139
2.27899999999986, 0.004589739427449561
2.27999999999986, 0.004586076513640571
2.28099999999986, 0.004582421955057646
2.2819999999998597, 0.004578775731279895
2.2829999999998596, 0.004575137821911073
2.2839999999998595, 0.004571508206579731
2.2849999999998594, 0.004567886864939181
2.2859999999998593, 0.004564273776667636
2.286999999999859, 0.004560668921468248
2.287999999999859, 0.0045570722790691616
2.288999999999859, 0.004553483829223621
2.289999999999859, 0.004549903551709972
2.2909999999998587, 0.004546331426331778
2.2919999999998586, 0.004542767432917863
2.2929999999998585, 0.004539211551322378
2.2939999999998584, 0.004535663761424858
2.2949999999998583, 0.004532124043130271
2.295999999999858, 0.004528592376369129
2.296999999999858, 0.004525068741097503
2.297999999999858, 0.004521553117297088
2.298999999999858, 0.004518045484975294
2.2999999999998577, 0.0045145458241652725
2.3009999999998576, 0.004511054114926008
2.3019999999998575, 0.004507570337342347
2.3029999999998574, 0.004504094471525064
2.3039999999998573, 0.004500626497610968
2.304999999999857, 0.004497166395762875
2.305999999999857, 0.004493714146169751
2.306999999999857, 0.004490269729046705
2.307999999999857, 0.004486833124635085
2.3089999999998567, 0.004483404313202538
2.3099999999998566, 0.004479983275043023
2.3109999999998565, 0.004476569990476936
2.3119999999998564, 0.004473164439851095
2.3129999999998563, 0.004469766603538848
2.313999999999856, 0.00446637646194011
2.314999999999856, 0.004462993995481412
2.315999999999856, 0.004459619184615968
2.316999999999856, 0.004456252009823722
2.3179999999998557, 0.004452892451611379
2.3189999999998556, 0.004449540490512543
2.3199999999998555, 0.004446196107087651
2.3209999999998554, 0.004442859281924113
2.3219999999998553, 0.004439529995636332
2.322999999999855, 0.004436208228865776
2.323999999999855, 0.004432893962280998
2.324999999999855, 0.004429587176577714
2.325999999999855, 0.004426287852478827
2.3269999999998547, 0.004422995970734534
2.3279999999998546, 0.004419711512122297
2.3289999999998545, 0.00441643445744697
2.3299999999998544, 0.004413164787540796
2.3309999999998543, 0.004409902483263485
2.331999999999854, 0.00440664752550223
2.332999999999854, 0.004403399895171789
2.333999999999854, 0.004400159573214541
2.334999999999854, 0.004396926540600496
2.3359999999998537, 0.00439370077832735
2.3369999999998536, 0.004390482267420587
2.3379999999998535, 0.004387270988933428
2.3389999999998534, 0.004384066923946954
2.3399999999998533, 0.004380870053570173
2.340999999999853, 0.004377680358939945
2.341999999999853, 0.0043744978212211655
2.342999999999853, 0.004371322421606715
2.343999999999853, 0.00436815414131757
2.3449999999998528, 0.004364992961602777
2.3459999999998526, 0.0043618388637395806
2.3469999999998525, 0.004358691829033385
2.3479999999998524, 0.004355551838817848
2.3489999999998523, 0.00435241887445492
2.349999999999852, 0.004349292917334848
2.350999999999852, 0.004346173948876282
2.351999999999852, 0.004343061950526248
2.352999999999852, 0.004339956903760243
2.3539999999998518, 0.004336858790082247
2.3549999999998517, 0.004333767591024775
2.3559999999998515, 0.00433068328814889
2.3569999999998514, 0.004327605863044322
2.3579999999998513, 0.004324535297329397
2.358999999999851, 0.004321471572651147
2.359999999999851, 0.004318414670685345
2.360999999999851, 0.004315364573136522
2.361999999999851, 0.004312321261738018
2.3629999999998508, 0.0043092847182520004
2.3639999999998507, 0.004306254924469541
2.3649999999998506, 0.004303231862210621
2.3659999999998504, 0.00430021551332416
2.3669999999998503, 0.004297205859688079
2.3679999999998502, 0.004294202883209336
2.36899999999985, 0.004291206565823921
2.36999999999985, 0.004288216889496954
2.37099999999985, 0.004285233836222661
2.37199999999985, 0.004282257388024434
2.3729999999998497, 0.00427928752695489
2.3739999999998496, 0.004276324235095837
2.3749999999998495, 0.004273367494558382
2.3759999999998493, 0.004270417287482935
2.3769999999998492, 0.0042674735960392006
2.377999999999849, 0.00426453640242628
2.378999999999849, 0.004261605688872663
2.379999999999849, 0.004258681437636261
2.380999999999849, 0.004255763631004446
2.3819999999998487, 0.004252852251294073
2.3829999999998486, 0.004249947280851526
2.3839999999998485, 0.004247048702052724
2.3849999999998484, 0.0042441564973031845
2.3859999999998482, 0.0042412706490380075
2.386999999999848, 0.004238391139721955
2.387999999999848, 0.004235517951849449
2.388999999999848, 0.004232651067944582
2.389999999999848, 0.004229790470561195
2.3909999999998477, 0.004226936142282856
2.3919999999998476, 0.004224088065722937
2.3929999999998475, 0.004221246223524585
2.3939999999998474, 0.004218410598360783
2.3949999999998473, 0.004215581172934384
2.395999999999847, 0.004212757929978096
2.396999999999847, 0.004209940852254557
2.397999999999847, 0.0042071299225563226
2.398999999999847, 0.004204325123705897
2.3999999999998467, 0.004201526438555782
2.4009999999998466, 0.004198733849988464
2.4019999999998465, 0.00419594734091648
2.4029999999998464, 0.004193166894282394
2.4039999999998463, 0.004190392493058849
2.404999999999846, 0.004187624120248592
2.405999999999846, 0.004184861758884471
2.406999999999846, 0.004182105392029488
2.407999999999846, 0.004179355002776811
2.4089999999998457, 0.0041766105742497535
2.4099999999998456, 0.004173872089601877
2.4109999999998455, 0.004171139532016937
2.4119999999998454, 0.004168412884708937
2.4129999999998453, 0.0041656921309221285
2.413999999999845, 0.0041629772539310845
2.414999999999845, 0.004160268237040644
2.415999999999845, 0.004157565063585958
2.416999999999845, 0.0041548677169325485
2.4179999999998447, 0.004152176180476258
2.4189999999998446, 0.004149490437643321
2.4199999999998445, 0.004146810471890359
2.4209999999998444, 0.004144136266704376
2.4219999999998443, 0.004141467805602836
2.422999999999844, 0.004138805072133625
2.423999999999844, 0.004136148049875062
2.424999999999844, 0.004133496722435975
2.425999999999844, 0.0041308510734556405
2.4269999999998437, 0.004128211086603864
2.4279999999998436, 0.004125576745580925
2.4289999999998435, 0.004122948034117685
2.4299999999998434, 0.004120324935975501
2.4309999999998433, 0.0041177074349463055
2.431999999999843, 0.004115095514852597
2.432999999999843, 0.00411248915954744
2.433999999999843, 0.004109888352914513
2.434999999999843, 0.00410729307886808
2.4359999999998427, 0.004104703321353047
2.4369999999998426, 0.00410211906434491
2.4379999999998425, 0.004099540291849835
2.4389999999998424, 0.004096966987904626
2.4399999999998423, 0.004094399136576738
2.440999999999842, 0.004091836721964308
2.441999999999842, 0.0040892797281961366
2.442999999999842, 0.004086728139431742
2.443999999999842, 0.004084181939861302
2.4449999999998417, 0.004081641113705714
2.4459999999998416, 0.004079105645216601
2.4469999999998415, 0.0040765755186763
2.4479999999998414, 0.004074050718397871
2.4489999999998413, 0.004071531228725115
2.449999999999841, 0.004069017034032573
2.450999999999841, 0.004066508118725542
2.451999999999841, 0.004064004467240068
2.452999999999841, 0.004061506064042969
2.4539999999998408, 0.004059012893631829
2.4549999999998406, 0.004056524940534984
2.4559999999998405, 0.004054042189311583
2.4569999999998404, 0.004051564624551523
2.4579999999998403, 0.004049092230875513
2.45899999999984, 0.004046624992935039
2.45999999999984, 0.00404416289541238
2.46099999999984, 0.0040417059230206335
2.46199999999984, 0.004039254060503665
2.4629999999998398, 0.004036807292636176
2.4639999999998397, 0.004034365604223649
2.4649999999998395, 0.004031928980102381
2.4659999999998394, 0.004029497405139491
2.4669999999998393, 0.004027070864232881
2.467999999999839, 0.004024649342311304
2.468999999999839, 0.00402223282433429
2.469999999999839, 0.004019821295292193
2.470999999999839, 0.00401741474020619
2.4719999999998388, 0.004015013144128283
2.4729999999998387, 0.004012616492141232
2.4739999999998386, 0.004010224769358656
2.4749999999998384, 0.004007837960924983
2.4759999999998383, 0.00400545605201543
2.476999999999838, 0.004003079027836036
2.477999999999838, 0.004000706873623643
2.478999999999838, 0.003998339574645882
2.479999999999838, 0.003995977116201203
2.480999999999838, 0.003993619483618845
2.4819999999998377, 0.003991266662258844
2.4829999999998376, 0.003988918637512018
2.4839999999998374, 0.003986575394799973
2.4849999999998373, 0.003984236919575115
2.4859999999998372, 0.0039819031973206
2.486999999999837, 0.003979574213550387
2.487999999999837, 0.003977249953809173
2.488999999999837, 0.003974930403672423
2.489999999999837, 0.003972615548746386
2.4909999999998367, 0.003970305374668031
2.4919999999998366, 0.003967999867105079
2.4929999999998365, 0.003965699011755998
2.4939999999998363, 0.003963402794349977
2.4949999999998362, 0.003961111200646926
2.495999999999836, 0.003958824216437491
2.496999999999836, 0.0039565418275429995
2.497999999999836, 0.003954264019815497
2.498999999999836, 0.0039519907791377125
2.4999999999998357, 0.003949722091423058
2.5009999999998356, 0.003947457942615638
2.5019999999998355, 0.003945198318690187
2.5029999999998354, 0.003942943205652114
2.5039999999998352, 0.003940692589537491
2.504999999999835, 0.003938446456412995
2.505999999999835, 0.003936204792375945
2.506999999999835, 0.003933967583554256
2.507999999999835, 0.00393173481610649
2.5089999999998347, 0.003929506476221748
2.5099999999998346, 0.0039272825501197525
2.5109999999998345, 0.003925063024050753
2.5119999999998344, 0.003922847884295604
2.5129999999998343, 0.003920637117165664
2.513999999999834, 0.003918430709002848
2.514999999999834, 0.003916228646179589
2.515999999999834, 0.003914030915098793
2.516999999999834, 0.003911837502193915
2.5179999999998337, 0.00390964839392884
2.5189999999998336, 0.003907463576797932
2.5199999999998335, 0.003905283037326019
2.5209999999998334, 0.003903106762068339
2.5219999999998333, 0.0039009347376105763
2.522999999999833, 0.003898766950568799
2.523999999999833, 0.0038966033875894837
2.524999999999833, 0.0038944440353494707
2.525999999999833, 0.0038922888805559617
2.5269999999998327, 0.003890137909946497
2.5279999999998326, 0.003887991110288961
2.5289999999998325, 0.0038858484683815205
2.5299999999998324, 0.003883709971052656
2.5309999999998323, 0.003881575605161106
2.531999999999832, 0.003879445357595892
2.532999999999832, 0.0038773192152762492
2.533999999999832, 0.00387519716515165
2.534999999999832, 0.0038730791942017703
2.5359999999998317, 0.0038709652894364645
2.5369999999998316, 0.0038688554378957605
2.5379999999998315, 0.0038667496266498276
2.5389999999998314, 0.00386464784279897
2.5399999999998313, 0.003862550073473592
2.540999999999831, 0.003860456305834203
2.541999999999831, 0.003858366527071369
2.542999999999831, 0.003856280724405705
2.543999999999831, 0.003854198885087859
2.5449999999998307, 0.003852120996398495
2.5459999999998306, 0.0038500470456482383
2.5469999999998305, 0.003847977020177713
2.5479999999998304, 0.0038459109073574545
2.5489999999998303, 0.0038438486945879475
2.54999999999983, 0.0038417903692995587
2.55099999999983, 0.0038397359189525503
2.55199999999983, 0.003837685331037024
2.55299999999983, 0.0038356385930729273
2.5539999999998297, 0.003833595692610006
2.5549999999998296, 0.003831556617227803
2.5559999999998295, 0.0038295213545356276
2.5569999999998294, 0.003827489892172516
2.5579999999998293, 0.003825462217807231
2.558999999999829, 0.003823438319138216
2.559999999999829, 0.003821418183893606
2.560999999999829, 0.0038194017998311566
2.561999999999829, 0.0038173891547382574
2.5629999999998287, 0.003815380236431882
2.5639999999998286, 0.003813375032758573
2.5649999999998285, 0.003811373531594424
2.5659999999998284, 0.003809375720845038
2.5669999999998283, 0.00380738158844552
2.567999999999828, 0.0038053911223604256
2.568999999999828, 0.0038034043105837564
2.569999999999828, 0.003801421141138942
2.570999999999828, 0.0037994416020787703
2.5719999999998278, 0.003797465681485406
2.5729999999998276, 0.0037954933674703476
2.5739999999998275, 0.0037935246481743874
2.5749999999998274, 0.0037915595117676013
2.5759999999998273, 0.0037895979464493135
2.576999999999827, 0.003787639940448071
2.577999999999827, 0.003785685482021608
2.578999999999827, 0.0037837345594568276
2.579999999999827, 0.003781787161069765
2.5809999999998268, 0.0037798432752055742
2.5819999999998267, 0.003777902890238475
2.5829999999998265, 0.0037759659945717306
2.5839999999998264, 0.0037740325766376353
2.5849999999998263, 0.0037721026248974682
2.585999999999826, 0.003770176127841468
2.586999999999826, 0.003768253073988814
2.587999999999826, 0.003766333451887566
2.588999999999826, 0.0037644172501146585
2.5899999999998258, 0.0037625044572758767
2.5909999999998257, 0.0037605950620057896
2.5919999999998256, 0.0037586890529677677
2.5929999999998254, 0.0037567864188539084
2.5939999999998253, 0.003754887148385031
2.5949999999998252, 0.0037529912303106254
2.595999999999825, 0.003751098653408855
2.596999999999825, 0.0037492094064864867
2.597999999999825, 0.0037473234783788603
2.598999999999825, 0.0037454408579498874
2.5999999999998247, 0.003743561534091999
2.6009999999998246, 0.0037416854957261145
2.6019999999998245, 0.0037398127318015928
2.6029999999998243, 0.00373794323129623
2.6039999999998242, 0.0037360769832162142
2.604999999999824, 0.00373421397659608
2.605999999999824, 0.003732354200498681
2.606999999999824, 0.0037304976440151725
2.607999999999824, 0.00372864429626494
2.6089999999998237, 0.0037267941463956177
2.6099999999998236, 0.0037249471835830088
2.6109999999998235, 0.003723103397031069
2.6119999999998234, 0.0037212627759718583
2.6129999999998232, 0.003719425309665543
2.613999999999823, 0.0037175909874003266
2.614999999999823, 0.0037157597984924084
2.615999999999823, 0.0037139317322859655
2.616999999999823, 0.003712106778153152
2.6179999999998227, 0.0037102849254939782
2.6189999999998226, 0.003708466163736344
2.6199999999998225, 0.003706650482335986
2.6209999999998224, 0.0037048378707764252
2.6219999999998223, 0.0037030283185689496
2.622999999999822, 0.0037012218152525805
2.623999999999822, 0.003699418350393999
2.624999999999822, 0.003697617913587561
2.625999999999822, 0.0036958204944552257
2.6269999999998217, 0.0036940260826465233
2.6279999999998216, 0.0036922346678385297
2.6289999999998215, 0.003690446239735823
2.6299999999998214, 0.0036886607880704347
2.6309999999998213, 0.0036868783026018296
2.631999999999821, 0.003685098773116865
2.632999999999821, 0.0036833221894297264
2.633999999999821, 0.0036815485413819442
2.634999999999821, 0.003679777818842287
2.6359999999998207, 0.003678010011706784
2.6369999999998206, 0.003676245109898644
2.6379999999998205, 0.0036744831033682403
2.6389999999998204, 0.0036727239820930667
2.6399999999998203, 0.003670967736077692
2.64099999999982, 0.0036692143553537244
2.64199999999982, 0.003667463829979766
2.64299999999982, 0.0036657161500414062
2.64399999999982, 0.0036639713056511214
2.6449999999998197, 0.0036622292869482867
2.6459999999998196, 0.0036604900840991198
2.6469999999998195, 0.0036587536872966448
2.6479999999998194, 0.003657020086760624
2.6489999999998193, 0.0036552892727375872
2.649999999999819, 0.0036535612355006884
2.650999999999819, 0.003651835965349759
2.651999999999819, 0.003650113452611221
2.652999999999819, 0.003648393687638052
2.6539999999998187, 0.003646676660809757
2.6549999999998186, 0.0036449623625323057
2.6559999999998185, 0.003643250783238106
2.6569999999998184, 0.0036415419133859757
2.6579999999998183, 0.0036398357434610667
2.658999999999818, 0.0036381322639748408
2.659999999999818, 0.0036364314654650483
2.660999999999818, 0.003634733338495656
2.661999999999818, 0.0036330378736568153
2.6629999999998177, 0.003631345061564827
2.6639999999998176, 0.00362965489286209
2.6649999999998175, 0.003627967358217055
2.6659999999998174, 0.0036262824483242217
2.6669999999998173, 0.0036246001539040236
2.667999999999817, 0.003622920465702862
2.668999999999817, 0.0036212433744929936
2.669999999999817, 0.003619568871072558
2.670999999999817, 0.003617896946265463
2.6719999999998167, 0.003616227590921415
2.6729999999998166, 0.0036145607959158087
2.6739999999998165, 0.00361289655214972
2.6749999999998164, 0.0036112348505498632
2.6759999999998163, 0.0036095756820685413
2.676999999999816, 0.0036079190376835874
2.677999999999816, 0.0036062649083983653
2.678999999999816, 0.003604613285241661
2.679999999999816, 0.003602964159267688
2.6809999999998158, 0.003601317521556037
2.6819999999998156, 0.003599673363211615
2.6829999999998155, 0.00359803167536462
2.6839999999998154, 0.003596392449170466
2.6849999999998153, 0.0035947556758097786
2.685999999999815, 0.00359312134648833
2.686999999999815, 0.0035914894524369887
2.687999999999815, 0.0035898599849116847
2.688999999999815, 0.0035882329351933774
2.6899999999998148, 0.003586608294587973
2.6909999999998147, 0.0035849860544263025
2.6919999999998145, 0.0035833662060641026
2.6929999999998144, 0.0035817487408819327
2.6939999999998143, 0.0035801336502851245
2.694999999999814, 0.003578520925703772
2.695999999999814, 0.0035769105585926803
2.696999999999814, 0.003575302540431279
2.697999999999814, 0.003573696862723622
2.6989999999998138, 0.003572093516998342
2.6999999999998137, 0.0035704924948085606
2.7009999999998136, 0.003568893787731886
2.7019999999998134, 0.003567297387370347
2.7029999999998133, 0.003565703285350363
2.703999999999813, 0.0035641114733226866
2.704999999999813, 0.003562521942962349
2.705999999999813, 0.0035609346859686243
2.706999999999813, 0.0035593496940649998
2.707999999999813, 0.003557766958999095
2.7089999999998127, 0.00355618647254264
2.7099999999998126, 0.003554608226491428
2.7109999999998124, 0.0035530322126652502
2.7119999999998123, 0.0035514584229078797
2.7129999999998122, 0.003549886849086992
2.713999999999812, 0.0035483174830941494
2.714999999999812, 0.00354675031684473
2.715999999999812, 0.0035451853422778915
2.716999999999812, 0.0035436225513565188
2.7179999999998117, 0.0035420619360671925
2.7189999999998116, 0.003540503488420131
2.7199999999998115, 0.0035389472004491262
2.7209999999998113, 0.0035373930642115365
2.7219999999998112, 0.003535841071788212
2.722999999999811, 0.0035342912152834353
2.723999999999811, 0.0035327434868249095
2.724999999999811, 0.0035311978785636904
2.725999999999811, 0.003529654382674146
2.7269999999998107, 0.0035281129913538847
2.7279999999998106, 0.003526573696823755
2.7289999999998105, 0.0035250364913277598
2.7299999999998104, 0.0035235013671330077
2.7309999999998102, 0.0035219683165297034
2.73199999999981, 0.00352043733183106
2.73299999999981, 0.003518908405373268
2.73399999999981, 0.0035173815295154423
2.73499999999981, 0.0035158566966395867
2.7359999999998097, 0.003514333899150537
2.7369999999998096, 0.0035128131294759057
2.7379999999998095, 0.003511294380066052
2.7389999999998094, 0.003509777643394016
2.7399999999998093, 0.0035082629119554784
2.740999999999809, 0.0035067501782687235
2.741999999999809, 0.0035052394348745676
2.742999999999809, 0.0035037306743363355
2.743999999999809, 0.0035022238892397956
2.7449999999998087, 0.003500719072193115
2.7459999999998086, 0.0034992162158268185
2.7469999999998085, 0.0034977153127937343
2.7479999999998084, 0.0034962163557689385
2.7489999999998083, 0.0034947193374497256
2.749999999999808, 0.0034932242505555447
2.750999999999808, 0.003491731087827956
2.751999999999808, 0.00349023984203059
2.752999999999808, 0.003488750505949077
2.7539999999998077, 0.0034872630723910233
2.7549999999998076, 0.003485777534185963
2.7559999999998075, 0.0034842938841852704
2.7569999999998074, 0.0034828121152621627
2.7579999999998073, 0.003481332220311632
2.758999999999807, 0.00347985419225037
2.759999999999807, 0.0034783780240167763
2.760999999999807, 0.0034769037085708456
2.761999999999807, 0.0034754312388941746
2.7629999999998067, 0.003473960607989871
2.7639999999998066, 0.00347249180888253
2.7649999999998065, 0.00347102483461818
2.7659999999998064, 0.003469559678264228
2.7669999999998063, 0.003468096332909417
2.767999999999806, 0.0034666347916637802
2.768999999999806, 0.003465175047658583
2.769999999999806, 0.003463717094046274
2.770999999999806, 0.0034622609240004417
2.7719999999998057, 0.0034608065307157798
2.7729999999998056, 0.0034593539074080043
2.7739999999998055, 0.003457903047313826
2.7749999999998054, 0.003456453943690911
2.7759999999998053, 0.0034550065898178097
2.776999999999805, 0.0034535609789939203
2.777999999999805, 0.003452117104539437
2.778999999999805, 0.003450674959795312
2.779999999999805, 0.0034492345381231817
2.7809999999998047, 0.003447795832905337
2.7819999999998046, 0.0034463588375446817
2.7829999999998045, 0.003444923545464645
2.7839999999998044, 0.0034434899501091932
2.7849999999998043, 0.0034420580449427214
2.785999999999804, 0.003440627823450037
2.786999999999804, 0.00343919927913631
2.787999999999804, 0.00343777240552701
2.788999999999804, 0.0034363471961678647
2.7899999999998037, 0.0034349236446248256
2.7909999999998036, 0.003433501744483973
2.7919999999998035, 0.0034320814893515385
2.7929999999998034, 0.0034306628728537833
2.7939999999998033, 0.0034292458886370104
2.794999999999803, 0.003427830530367454
2.795999999999803, 0.0034264167917312884
2.796999999999803, 0.0034250046664345553
2.797999999999803, 0.0034235941482030977
2.7989999999998028, 0.0034221852307825436
2.7999999999998026, 0.0034207779079382153
2.8009999999998025, 0.0034193721734551486
2.8019999999998024, 0.00341796802113796
2.8029999999998023, 0.0034165654448108573
2.803999999999802, 0.0034151644383175785
2.804999999999802, 0.0034137649955213165
2.805999999999802, 0.0034123671103047024
2.806999999999802, 0.003410970776569747
2.8079999999998018, 0.0034095759882377865
2.8089999999998017, 0.003408182739249439
2.8099999999998015, 0.0034067910235645467
2.8109999999998014, 0.0034054008351621277
2.8119999999998013, 0.0034040121680403513
2.812999999999801, 0.003402625016216461
2.813999999999801, 0.003401239373726735
2.814999999999801, 0.0033998552346264413
2.815999999999801, 0.003398472592989776
2.8169999999998008, 0.0033970914429098348
2.8179999999998007, 0.0033957117784985474
2.8189999999998006, 0.003394333593886633
2.8199999999998004, 0.003392956883223568
2.8209999999998003, 0.0033915816406774987
2.8219999999998002, 0.0033902078604352427
2.8229999999998, 0.003388835536702185
2.8239999999998, 0.0033874646637022826
2.8249999999998, 0.0033860952356779897
2.8259999999998, 0.0033847272468901864
2.8269999999997997, 0.0033833606916181935
2.8279999999997996, 0.0033819955641596513
2.8289999999997995, 0.0033806318588305243
2.8299999999997993, 0.0033792695699650203
2.8309999999997992, 0.0033779086919155754
2.831999999999799, 0.003376549219052762
2.832999999999799, 0.003375191145765276
2.833999999999799, 0.0033738344664598742
2.834999999999799, 0.0033724791755613227
2.8359999999997987, 0.003371125267512364
2.8369999999997986, 0.0033697727367736517
2.8379999999997985, 0.0033684215778237068
2.8389999999997984, 0.003367071785158873
2.8399999999997982, 0.00336572335329326
2.840999999999798, 0.00336437627675872
2.841999999999798, 0.0033630305501047707
2.842999999999798, 0.0033616861678985544
2.843999999999798, 0.0033603431247247934
2.8449999999997977, 0.0033590014151857464
2.8459999999997976, 0.0033576610339011615
2.8469999999997975, 0.0033563219755082044
2.8479999999997974, 0.003354984234661463
2.8489999999997973, 0.003353647806032813
2.849999999999797, 0.0033523126843114756
2.850999999999797, 0.003350978864203881
2.851999999999797, 0.0033496463404336643
2.852999999999797, 0.003348315107741626
2.8539999999997967, 0.00334698516088564
2.8549999999997966, 0.0033456564946406555
2.8559999999997965, 0.0033443291037986078
2.8569999999997964, 0.0033430029831684033
2.8579999999997963, 0.0033416781275758603
2.858999999999796, 0.0033403545318636497
2.859999999999796, 0.0033390321908912633
2.860999999999796, 0.003337711099534954
2.861999999999796, 0.0033363912526877047
2.8629999999997957, 0.0033350726452591605
2.8639999999997956, 0.0033337552721756035
2.8649999999997955, 0.0033324391283798788
2.8659999999997954, 0.0033311242088313628
2.8669999999997953, 0.0033298105085059404
2.867999999999795, 0.003328498022395905
2.868999999999795, 0.003327186745509939
2.869999999999795, 0.0033258766728730804
2.870999999999795, 0.0033245677995266633
2.8719999999997947, 0.003323260120528254
2.8729999999997946, 0.0033219536309516237
2.8739999999997945, 0.003320648325886717
2.8749999999997944, 0.003319344200439557
2.8759999999997943, 0.00331804124973224
2.876999999999794, 0.003316739468902872
2.877999999999794, 0.0033154388531055376
2.878999999999794, 0.003314139397510223
2.879999999999794, 0.003312841097302793
2.8809999999997937, 0.0033115439476849432
2.8819999999997936, 0.003310247943874153
2.8829999999997935, 0.003308953081103624
2.8839999999997934, 0.003307659354622246
2.8849999999997933, 0.0033063667596945606
2.885999999999793, 0.003305075291600691
2.886999999999793, 0.0033037849456363138
2.887999999999793, 0.003302495717112601
2.888999999999793, 0.0033012076013561906
2.8899999999997927, 0.0032999205937091214
2.8909999999997926, 0.003298634689528805
2.8919999999997925, 0.003297349884187952
2.8929999999997924, 0.0032960661730745567
2.8939999999997923, 0.0032947835515918394
2.894999999999792, 0.003293502015158199
2.895999999999792, 0.0032922215592071547
2.896999999999792, 0.003290942179187341
2.897999999999792, 0.00328966387056241
2.8989999999997917, 0.003288386628811007
2.8999999999997916, 0.0032871104494267534
2.9009999999997915, 0.0032858353279181514
2.9019999999997914, 0.0032845612598085753
2.9029999999997913, 0.0032832882406362085
2.903999999999791, 0.0032820162659540093
2.904999999999791, 0.0032807453313296524
2.905999999999791, 0.0032794754323454884
2.906999999999791, 0.003278206564598516
2.9079999999997908, 0.0032769387237003016
2.9089999999997906, 0.003275671905276974
2.9099999999997905, 0.0032744061049691407
2.9109999999997904, 0.003273141318431882
2.9119999999997903, 0.0032718775413346714
2.91299999999979, 0.0032706147693613444
2.91399999999979, 0.0032693529982100703
2.91499999999979, 0.0032680922235932756
2.91599999999979, 0.003266832441237627
2.9169999999997898, 0.0032655736468839677
2.9179999999997897, 0.0032643158362872854
2.9189999999997895, 0.003263059005216657
2.9199999999997894, 0.0032618031494552253
2.9209999999997893, 0.00326054826480012
2.921999999999789, 0.0032592943470624537
2.922999999999789, 0.003258041392067233
2.923999999999789, 0.003256789395653368
2.924999999999789, 0.0032555383536735667
2.9259999999997888, 0.0032542882619943517
2.9269999999997887, 0.0032530391164959705
2.9279999999997885, 0.0032517909130723743
2.9289999999997884, 0.0032505436476311642
2.9299999999997883, 0.003249297316093564
2.930999999999788, 0.003248051914394346
2.931999999999788, 0.003246807438481822
2.932999999999788, 0.0032455638843177734
2.933999999999788, 0.003244321247877426
2.934999999999788, 0.0032430795251493943
2.9359999999997877, 0.0032418387121356316
2.9369999999997876, 0.003240598804851419
2.9379999999997874, 0.0032393597993252876
2.9389999999997873, 0.003238121691598989
2.9399999999997872, 0.0032368844777274476
2.940999999999787, 0.003235648153778737
2.941999999999787, 0.0032344127158340087
2.942999999999787, 0.0032331781599874597
2.943999999999787, 0.003231944482346299
2.9449999999997867, 0.0032307116790306987
2.9459999999997866, 0.0032294797461737503
2.9469999999997865, 0.0032282486799214164
2.9479999999997863, 0.0032270184764324984
2.9489999999997862, 0.003225789131878599
2.949999999999786, 0.0032245606424440507
2.950999999999786, 0.003223333004325911
2.951999999999786, 0.0032221062137338928
2.952999999999786, 0.003220880266890343
2.9539999999997857, 0.003219655160030178
2.9549999999997856, 0.0032184308894008537
2.9559999999997855, 0.0032172074512623384
2.9569999999997854, 0.003215984841887037
2.9579999999997852, 0.00321476305755978
2.958999999999785, 0.0032135420945777625
2.959999999999785, 0.003212321949250512
2.960999999999785, 0.0032111026178998562
2.961999999999785, 0.0032098840968598427
2.9629999999997847, 0.00320866638247675
2.9639999999997846, 0.003207449471109017
2.9649999999997845, 0.0032062333591271913
2.9659999999997844, 0.0032050180429139207
2.9669999999997843, 0.003203803518863877
2.967999999999784, 0.0032025897833837455
2.968999999999784, 0.0032013768328921564
2.969999999999784, 0.00320016466381968
2.970999999999784, 0.0031989532726087446
2.9719999999997837, 0.0031977426557136084
2.9729999999997836, 0.003196532809600346
2.9739999999997835, 0.0031953237307467785
2.9749999999997834, 0.0031941154156424315
2.9759999999997833, 0.0031929078607885286
2.976999999999783, 0.003191701062697898
2.977999999999783, 0.003190495017894978
2.978999999999783, 0.0031892897229157625
2.979999999999783, 0.0031880851743077507
2.9809999999997827, 0.003186881368629915
2.9819999999997826, 0.003185678302452669
2.9829999999997825, 0.0031844759723578106
2.9839999999997824, 0.003183274374938496
2.9849999999997823, 0.003182073506799184
2.985999999999782, 0.0031808733645556277
2.986999999999782, 0.0031796739448348003
2.987999999999782, 0.003178475244274869
2.988999999999782, 0.0031772772595251597
2.9899999999997817, 0.0031760799872461234
2.9909999999997816, 0.003174883424109266
2.9919999999997815, 0.0031736875667971558
2.9929999999997814, 0.0031724924120033436
2.9939999999997813, 0.003171297956432341
2.994999999999781, 0.003170104196799586
2.995999999999781, 0.003168911129831398
2.996999999999781, 0.0031677187522649304
2.997999999999781, 0.0031665270608481496
2.9989999999997807, 0.003165336052339784
2.9999999999997806, 0.0031641457235092943
3.0009999999997805, 0.0031629560711368154
3.0019999999997804, 0.003161767092013153
3.0029999999997803, 0.0031605787829397086
3.00399999999978, 0.003159391140728455
3.00499999999978, 0.003158204162201918
3.00599999999978, 0.003157017844193099
3.00699999999978, 0.003155832183545483
3.0079999999997797, 0.003154647177112955
3.0089999999997796, 0.003153462821759792
3.0099999999997795, 0.003152279114360621
3.0109999999997794, 0.0031510960518003617
3.0119999999997793, 0.0031499136309742263
3.012999999999779, 0.003148731848787653
3.013999999999779, 0.003147550702156254
3.014999999999779, 0.003146370188005834
3.015999999999779, 0.0031451903032723018
3.0169999999997787, 0.0031440110449016405
3.0179999999997786, 0.0031428324098499044
3.0189999999997785, 0.003141654395083131
3.0199999999997784, 0.00314047699757735
3.0209999999997783, 0.0031393002143185237
3.021999999999778, 0.0031381240423025056
3.022999999999778, 0.0031369484785350207
3.023999999999778, 0.0031357735200316125
3.024999999999778, 0.0031345991638176206
3.0259999999997778, 0.003133425406928141
3.0269999999997776, 0.0031322522464079733
3.0279999999997775, 0.0031310796793116093
3.0289999999997774, 0.0031299077027031725
3.0299999999997773, 0.0031287363136564164
3.030999999999777, 0.0031275655092546494
3.031999999999777, 0.0031263952865907174
3.032999999999777, 0.0031252256427669696
3.033999999999777, 0.0031240565748952226
3.0349999999997768, 0.0031228880800967234
3.0359999999997767, 0.0031217201555021096
3.0369999999997765, 0.0031205527982513643
3.0379999999997764, 0.0031193860054938172
3.0389999999997763, 0.0031182197743880725
3.039999999999776, 0.003117054102101988
3.040999999999776, 0.003115888985812626
3.041999999999776, 0.0031147244227062543
3.042999999999776, 0.003113560409978276
3.0439999999997758, 0.0031123969448331973
3.0449999999997757, 0.0031112340244846093
3.0459999999997756, 0.003110071646155163
3.0469999999997754, 0.003108909807076473
3.0479999999997753, 0.0031077485044891753
3.0489999999997752, 0.0031065877356428154
3.049999999999775, 0.0031054274977958423
3.050999999999775, 0.0031042677882156026
3.051999999999775, 0.0031031086041782376
3.052999999999775, 0.0031019499429687245
3.0539999999997747, 0.0031007918018807925
3.0549999999997746, 0.0030996341782169004
3.0559999999997745, 0.003098477069288217
3.0569999999997743, 0.003097320472414574
3.0579999999997742, 0.0030961643849244276
3.058999999999774, 0.003095008804154848
3.059999999999774, 0.003093853727451449
3.060999999999774, 0.0030926991521683907
3.061999999999774, 0.0030915450756683273
3.0629999999997737, 0.003090391495322381
3.0639999999997736, 0.003089238408510092
3.0649999999997735, 0.0030880858126194227
3.0659999999997734, 0.00308693370504668
3.0669999999997732, 0.003085782083196508
3.067999999999773, 0.0030846309444818505
3.068999999999773, 0.0030834802863239277
3.069999999999773, 0.0030823301061521746
3.070999999999773, 0.003081180401404243
3.0719999999997727, 0.003080031169525949
3.0729999999997726, 0.003078882407971252
3.0739999999997725, 0.003077734114202192
3.0749999999997724, 0.003076586285688906
3.0759999999997722, 0.003075438919909555
3.076999999999772, 0.0030742920143503245
3.077999999999772, 0.0030731455665053537
3.078999999999772, 0.00307199957387674
3.079999999999772, 0.0030708540339744856
3.0809999999997717, 0.00306970894431648
3.0819999999997716, 0.003068564302428453
3.0829999999997715, 0.0030674201058439538
3.0839999999997714, 0.0030662763521043055
3.0849999999997713, 0.003065133038758614
3.085999999999771, 0.0030639901633636732
3.086999999999771, 0.003062847723483996
3.087999999999771, 0.0030617057166917373
3.088999999999771, 0.0030605641405666868
3.0899999999997707, 0.0030594229926962334
3.0909999999997706, 0.0030582822706753314
3.0919999999997705, 0.0030571419721064654
3.0929999999997704, 0.0030560020945996336
3.0939999999997703, 0.003054862635772308
3.09499999999977, 0.003053723593249408
3.09599999999977, 0.0030525849646632435
3.09699999999977, 0.0030514467476535443
3.09799999999977, 0.003050308939867363
3.0989999999997697, 0.0030491715389590933
3.0999999999997696, 0.003048034542590413
3.1009999999997695, 0.0030468979484302543
3.1019999999997694, 0.0030457617541548012
3.1029999999997693, 0.00304462595744743
3.103999999999769, 0.0030434905559986896
3.104999999999769, 0.0030423555475062682
3.105999999999769, 0.0030412209296749775
3.106999999999769, 0.0030400867002167084
3.1079999999997687, 0.0030389528568503985
3.1089999999997686, 0.003037819397302024
3.1099999999997685, 0.0030366863193045505
3.1109999999997684, 0.0030355536205979128
3.1119999999997683, 0.0030344212989289725
3.112999999999768, 0.003033289352051515
3.113999999999768, 0.003032157777726204
3.114999999999768, 0.0030310265737205386
3.115999999999768, 0.003029895737808859
3.1169999999997677, 0.003028765267772282
3.1179999999997676, 0.0030276351613987063
3.1189999999997675, 0.0030265054164827446
3.1199999999997674, 0.003025376030825738
3.1209999999997673, 0.003024247002235706
3.121999999999767, 0.003023118328527299
3.122999999999767, 0.0030219900075218143
3.123999999999767, 0.0030208620370471354
3.124999999999767, 0.003019734414937699
3.1259999999997667, 0.003018607139034507
3.1269999999997666, 0.0030174802071850485
3.1279999999997665, 0.0030163536172433153
3.1289999999997664, 0.0030152273670697428
3.1299999999997663, 0.0030141014545311917
3.130999999999766, 0.0030129758775009376
3.131999999999766, 0.0030118506338586122
3.132999999999766, 0.003010725721490215
3.133999999999766, 0.003009601138288043
3.1349999999997658, 0.003008476882150696
3.1359999999997656, 0.0030073529509830367
3.1369999999997655, 0.003006229342696164
3.1379999999997654, 0.003005106055207383
3.1389999999997653, 0.0030039830864401957
3.139999999999765, 0.003002860434324246
3.140999999999765, 0.0030017380967953177
3.141999999999765, 0.0030006160717952987
3.142999999999765, 0.002999494357272152
3.1439999999997648, 0.002998372951179898
3.1449999999997647, 0.0029972518514785594
3.1459999999997645, 0.002996131056134182
3.1469999999997644, 0.002995010563118776
3.1479999999997643, 0.0029938903704102996
3.148999999999764, 0.0029927704759926256
3.149999999999764, 0.0029916508778555294
3.150999999999764, 0.0029905315739946463
3.151999999999764, 0.002989412562411463
3.1529999999997638, 0.002988293841113277
3.1539999999997637, 0.002987175408113175
3.1549999999997635, 0.002986057261430024
3.1559999999997634, 0.0029849393990884193
3.1569999999997633, 0.002983821819118677
3.157999999999763, 0.002982704519556805
3.158999999999763, 0.0029815874984444658
3.159999999999763, 0.0029804707538289774
3.160999999999763, 0.002979354283763262
3.161999999999763, 0.002978238086305841
3.1629999999997627, 0.002977122159520795
3.1639999999997626, 0.002976006501477742
3.1649999999997624, 0.0029748911102518345
3.1659999999997623, 0.0029737759839236857
3.1669999999997622, 0.0029726611205794064
3.167999999999762, 0.002971546518310542
3.168999999999762, 0.0029704321752140423
3.169999999999762, 0.0029693180893922665
3.170999999999762, 0.002968204258952942
3.1719999999997617, 0.0029670906820091327
3.1729999999997616, 0.0029659773566792363
3.1739999999997615, 0.0029648642810869486
3.1749999999997613, 0.002963751453361233
3.1759999999997612, 0.0029626388716363036
3.176999999999761, 0.0029615265340516127
3.177999999999761, 0.002960414438751802
3.178999999999761, 0.002959302583886694
3.179999999999761, 0.0029581909676112874
3.1809999999997607, 0.002957079588085699
3.1819999999997606, 0.0029559684434751553
3.1829999999997605, 0.002954857531949966
3.1839999999997604, 0.002953746851685525
3.1849999999997602, 0.0029526364008622416
3.18599999999976, 0.00295152617766557
3.18699999999976, 0.0029504161802859277
3.18799999999976, 0.0029493064069187414
3.18899999999976, 0.0029481968557643567
3.1899999999997597, 0.002947087525028066
3.1909999999997596, 0.0029459784129200546
3.1919999999997595, 0.002944869517655404
3.1929999999997594, 0.0029437608374540433
3.1939999999997593, 0.0029426523705407466
3.194999999999759, 0.0029415441151450982
3.195999999999759, 0.002940436069501485
3.196999999999759, 0.002939328231849059
3.197999999999759, 0.0029382206004317218
3.1989999999997587, 0.0029371131734981103
3.1999999999997586, 0.0029360059493015603
3.2009999999997585, 0.002934898926100097
3.2019999999997584, 0.0029337921021563933
3.2029999999997583, 0.0029326854757378024
3.203999999999758, 0.002931579045116249
3.204999999999758, 0.0029304728085682926
3.205999999999758, 0.0029293667643750555
3.206999999999758, 0.0029282609108222148
3.2079999999997577, 0.0029271552461999917
3.2089999999997576, 0.002926049768803111
3.2099999999997575, 0.002924944476930811
3.2109999999997574, 0.00292383936888677
3.2119999999997573, 0.002922734442979151
3.212999999999757, 0.0029216296975205216
3.213999999999757, 0.002920525130827878
3.214999999999757, 0.0029194207412225953
3.215999999999757, 0.0029183165270304273
3.2169999999997567, 0.002917212486581474
3.2179999999997566, 0.002916108618210155
3.2189999999997565, 0.00291500492025521
3.2199999999997564, 0.0029139013910596577
3.2209999999997563, 0.0029127980289707983
3.221999999999756, 0.002911694832340166
3.222999999999756, 0.002910591799523533
3.223999999999756, 0.0029094889288808702
3.224999999999756, 0.0029083862187763514
3.2259999999997557, 0.0029072836675783013
3.2269999999997556, 0.00290618127365922
3.2279999999997555, 0.002905079035395711
3.2289999999997554, 0.0029039769511685016
3.2299999999997553, 0.0029028750193624154
3.230999999999755, 0.0029017732383663326
3.231999999999755, 0.0029006716065732015
3.232999999999755, 0.0028995701223799935
3.233999999999755, 0.0028984687841877
3.2349999999997547, 0.0028973675904013074
3.2359999999997546, 0.0028962665394297775
3.2369999999997545, 0.0028951656296860354
3.2379999999997544, 0.0028940648595869433
3.2389999999997543, 0.002892964227553267
3.239999999999754, 0.0028918637320097104
3.240999999999754, 0.0028907633713848276
3.241999999999754, 0.0028896631441110545
3.242999999999754, 0.0028885630486246722
3.2439999999997537, 0.002887463083365785
3.2449999999997536, 0.0028863632467783173
3.2459999999997535, 0.0028852635373099724
3.2469999999997534, 0.002884163953412237
3.2479999999997533, 0.002883064493540367
3.248999999999753, 0.002881965156153317
3.249999999999753, 0.002880865939713807
3.250999999999753, 0.002879766842688236
3.251999999999753, 0.002878667863546698
3.2529999999997528, 0.002877569000762947
3.2539999999997526, 0.002876470252814383
3.2549999999997525, 0.00287537161818206
3.2559999999997524, 0.0028742730953506307
3.2569999999997523, 0.0028731746828083494
3.257999999999752, 0.0028720763790470597
3.258999999999752, 0.0028709781825621444
3.259999999999752, 0.0028698800918525694
3.260999999999752, 0.0028687821054208034
3.2619999999997518, 0.0028676842217728407
3.2629999999997517, 0.0028665864394181698
3.2639999999997515, 0.002865488756869762
3.2649999999997514, 0.0028643911726440444
3.2659999999997513, 0.0028632936852608934
3.266999999999751, 0.002862196293243617
3.267999999999751, 0.0028610989951189498
3.268999999999751, 0.0028600017894169927
3.269999999999751, 0.0028589046746712557
3.2709999999997508, 0.0028578076494186052
3.2719999999997507, 0.0028567107121992546
3.2729999999997506, 0.0028556138615567456
3.2739999999997504, 0.0028545170960379528
3.2749999999997503, 0.0028534204141930264
3.2759999999997502, 0.0028523238145754352
3.27699999999975, 0.0028512272957418807
3.27799999999975, 0.0028501308562523513
3.27899999999975, 0.002849034494670049
3.27999999999975, 0.0028479382095614124
3.2809999999997497, 0.0028468419994960863
3.2819999999997496, 0.0028457458630469015
3.2829999999997495, 0.0028446497987898653
3.2839999999997493, 0.0028435538053041567
3.2849999999997492, 0.0028424578811720932
3.285999999999749, 0.0028413620249791187
3.286999999999749, 0.0028402662353138003
3.287999999999749, 0.0028391705107678107
3.288999999999749, 0.0028380748499358954
3.2899999999997487, 0.00283697925141589
3.2909999999997486, 0.002835883713808668
3.2919999999997485, 0.002834788235718164
3.2929999999997484, 0.0028336928157513173
3.2939999999997482, 0.002832597452518102
3.294999999999748, 0.002831502144631484
3.295999999999748, 0.002830406890707417
3.296999999999748, 0.0028293116893648215
3.297999999999748, 0.002828216539225566
3.2989999999997477, 0.002827121438914471
3.2999999999997476, 0.0028260263870592884
3.3009999999997475, 0.002824931382290679
3.3019999999997474, 0.0028238364232422075
3.3029999999997472, 0.0028227415085503127
3.303999999999747, 0.0028216466368543272
3.304999999999747, 0.0028205518067964228
3.305999999999747, 0.0028194570170216237
3.306999999999747, 0.0028183622661778016
3.3079999999997467, 0.0028172675529156165
3.3089999999997466, 0.00281617287588856
3.3099999999997465, 0.0028150782337529063
3.3109999999997464, 0.0028139836251676936
3.3119999999997463, 0.002812889048794747
3.312999999999746, 0.002811794503298646
3.313999999999746, 0.0028106999873466917
3.314999999999746, 0.002809605499608914
3.315999999999746, 0.002808511038758064
3.3169999999997457, 0.002807416603469604
3.3179999999997456, 0.002806322192421653
3.3189999999997455, 0.0028052278042950407
3.3199999999997454, 0.0028041334377732403
3.3209999999997453, 0.002803039091542376
3.321999999999745, 0.002801944764291213
3.322999999999745, 0.0028008504547111365
3.323999999999745, 0.0027997561614961633
3.324999999999745, 0.0027986618833428767
3.3259999999997447, 0.002797567618950484
3.3269999999997446, 0.0027964733670207418
3.3279999999997445, 0.00279537912625799
3.3289999999997444, 0.0027942848953691254
3.3299999999997443, 0.0027931906730635577
3.330999999999744, 0.0027920964580532485
3.331999999999744, 0.002791002249052671
3.332999999999744, 0.0027899080447788154
3.333999999999744, 0.0027888138439511457
3.3349999999997437, 0.002787719645291636
3.3359999999997436, 0.002786625447524693
3.3369999999997435, 0.0027855312493771807
3.3379999999997434, 0.0027844370495784866
3.3389999999997433, 0.002783342846860343
3.339999999999743, 0.0027822486399569847
3.340999999999743, 0.002781154427604946
3.341999999999743, 0.002780060208543232
3.342999999999743, 0.0027789659815134595
3.3439999999997427, 0.0027778717452592015
3.3449999999997426, 0.002776777498526724
3.3459999999997425, 0.002775683240064539
3.3469999999997424, 0.002774588968623451
3.3479999999997423, 0.002773494682956738
3.348999999999742, 0.002772400381819878
3.349999999999742, 0.0027713060639708046
3.350999999999742, 0.0027702117281696312
3.351999999999742, 0.0027691173731788496
3.3529999999997417, 0.0027680229977631826
3.3539999999997416, 0.002766928600689684
3.3549999999997415, 0.002765834180727615
3.3559999999997414, 0.0027647397366485525
3.3569999999997413, 0.002763645267226251
3.357999999999741, 0.002762550771236778
3.358999999999741, 0.0027614562474583856
3.359999999999741, 0.0027603616946715297
3.360999999999741, 0.0027592671116589127
3.3619999999997408, 0.0027581724972053933
3.3629999999997406, 0.002757077850098049
3.3639999999997405, 0.002755983169126135
3.3649999999997404, 0.002754888453081056
3.3659999999997403, 0.0027537937007563813
3.36699999999974, 0.002752698910947835
3.36799999999974, 0.002751604082453279
3.36899999999974, 0.0027505092140727183
3.36999999999974, 0.002749414304608283
3.3709999999997398, 0.0027483193528641753
3.3719999999997397, 0.002747224357646748
3.3729999999997395, 0.002746129317764432
3.3739999999997394, 0.0027450342320277385
3.3749999999997393, 0.002743939099249276
3.375999999999739, 0.002742843918243692
3.376999999999739, 0.00274174868782773
3.377999999999739, 0.0027406534068201553
3.378999999999739, 0.0027395580740418035
3.3799999999997388, 0.0027384626883155214
3.3809999999997387, 0.002737367248466184
3.3819999999997385, 0.0027362717533207033
3.3829999999997384, 0.00273517620170798
3.3839999999997383, 0.0027340805924589403
3.384999999999738, 0.002732984924406468
3.385999999999738, 0.0027318891963854777
3.386999999999738, 0.0027307934072328217
3.387999999999738, 0.002729697555787345
3.3889999999997378, 0.0027286016408898392
3.3899999999997377, 0.0027275056613830727
3.3909999999997376, 0.002726409616111727
3.3919999999997374, 0.0027253135039224537
3.3929999999997373, 0.0027242173236638133
3.3939999999997372, 0.002723121074186298
3.394999999999737, 0.0027220247543423186
3.395999999999737, 0.0027209283629862015
3.396999999999737, 0.0027198318989741462
3.397999999999737, 0.0027187353611642768
3.3989999999997367, 0.0027176387484165875
3.3999999999997366, 0.002716542059592954
3.4009999999997365, 0.0027154452935571212
3.4019999999997363, 0.0027143484491747093
3.4029999999997362, 0.0027132515253131934
3.403999999999736, 0.002712154520841892
3.404999999999736, 0.002711057434631979
3.405999999999736, 0.002709960265556454
3.406999999999736, 0.0027088630124901675
3.4079999999997357, 0.0027077656743097656
3.4089999999997356, 0.002706668249893735
3.4099999999997355, 0.002705570738122374
3.4109999999997354, 0.0027044731378777654
3.4119999999997352, 0.0027033754480438182
3.412999999999735, 0.002702277667506203
3.413999999999735, 0.002701179795152406
3.414999999999735, 0.0027000818298716705
3.415999999999735, 0.002698983770555025
3.4169999999997347, 0.0026978856160952695
3.4179999999997346, 0.00269678736538696
3.4189999999997345, 0.002695689017326394
3.4199999999997344, 0.0026945905708116377
3.4209999999997343, 0.002693492024742501
3.421999999999734, 0.0026923933780205246
3.422999999999734, 0.002691294629548975
3.423999999999734, 0.0026901957782328578
3.424999999999734, 0.0026890968229788936
3.4259999999997337, 0.0026879977626955293
3.4269999999997336, 0.0026868985962929096
3.4279999999997335, 0.0026857993226828874
3.4289999999997334, 0.0026846999407790094
3.4299999999997333, 0.002683600449496527
3.430999999999733, 0.0026825008477523817
3.431999999999733, 0.0026814011344651863
3.432999999999733, 0.002680301308555243
3.433999999999733, 0.002679201368944528
3.4349999999997327, 0.0026781013145566754
3.4359999999997326, 0.0026770011443170054
3.4369999999997325, 0.002675900857152466
3.4379999999997324, 0.002674800451991689
3.4389999999997323, 0.002673699927764937
3.439999999999732, 0.00267259928340413
3.440999999999732, 0.0026714985178428203
3.441999999999732, 0.002670397630016194
3.442999999999732, 0.0026692966188610846
3.4439999999997317, 0.0026681954833159293
3.4449999999997316, 0.0026670942223208146
3.4459999999997315, 0.0026659928348174225
3.4469999999997314, 0.002664891319749061
3.4479999999997313, 0.0026637896760606486
3.448999999999731, 0.0026626879026987087
3.449999999999731, 0.0026615859986113552
3.450999999999731, 0.002660483962748319
3.451999999999731, 0.0026593817940609127
3.4529999999997307, 0.002658279491502046
3.4539999999997306, 0.0026571770540262086
3.4549999999997305, 0.0026560744805894793
3.4559999999997304, 0.002654971770149511
3.4569999999997303, 0.002653868921665536
3.45799999999973, 0.002652765934098358
3.45899999999973, 0.0026516628064103508
3.45999999999973, 0.0026505595375654408
3.46099999999973, 0.0026494561265291306
3.4619999999997297, 0.0026483525722684775
3.4629999999997296, 0.0026472488737520955
3.4639999999997295, 0.0026461450299501447
3.4649999999997294, 0.0026450410398343345
3.4659999999997293, 0.002643936902377929
3.466999999999729, 0.0026428326165557235
3.467999999999729, 0.002641728181344061
3.468999999999729, 0.0026406235957208207
3.469999999999729, 0.0026395188586654096
3.4709999999997287, 0.0026384139691587732
3.4719999999997286, 0.00263730892618338
3.4729999999997285, 0.0026362037287232325
3.4739999999997284, 0.002635098375763841
3.4749999999997283, 0.0026339928662922566
3.475999999999728, 0.0026328871992970316
3.476999999999728, 0.002631781373768242
3.477999999999728, 0.002630675388697481
3.478999999999728, 0.00262956924307784
3.4799999999997278, 0.0026284629359039366
3.4809999999997276, 0.002627356466171881
3.4819999999997275, 0.0026262498328792887
3.4829999999997274, 0.0026251430350252864
3.4839999999997273, 0.002624036071610501
3.484999999999727, 0.002622928941637046
3.485999999999727, 0.002621821644108547
3.486999999999727, 0.002620714178030108
3.487999999999727, 0.002619606542408337
3.4889999999997268, 0.002618498736251334
3.4899999999997267, 0.002617390758568684
3.4909999999997265, 0.002616282608371459
3.4919999999997264, 0.0026151742846722194
3.4929999999997263, 0.0026140657864850104
3.493999999999726, 0.0026129571128253575
3.494999999999726, 0.002611848262710283
3.495999999999726, 0.002610739235158268
3.496999999999726, 0.002609630029189279
3.4979999999997258, 0.002608520643824782
3.4989999999997257, 0.0026074110780876856
3.4999999999997256, 0.002606301331002402
3.5009999999997254, 0.002605191401594805
3.5019999999997253, 0.0026040812888922494
3.5029999999997252, 0.0026029709919235455
3.503999999999725, 0.002601860509719008
3.504999999999725, 0.0026007498413103862
3.505999999999725, 0.002599638985730934
3.506999999999725, 0.0025985279420153427
3.5079999999997247, 0.0025974167091998065
3.5089999999997246, 0.00259630528632196
3.5099999999997245, 0.002595193672420913
3.5109999999997243, 0.002594081866537245
3.5119999999997242, 0.0025929698677130165
3.512999999999724, 0.002591857674991734
3.513999999999724, 0.002590745287418373
3.514999999999724, 0.00258963270403939
3.515999999999724, 0.0025885199239026927
3.5169999999997237, 0.0025874069460576597
3.5179999999997236, 0.0025862937695551344
3.5189999999997235, 0.0025851803934474346
3.5199999999997234, 0.002584066816788319
3.5209999999997232, 0.002582953038633042
3.521999999999723, 0.002581839058038309
3.522999999999723, 0.00258072487406229
3.523999999999723, 0.002579610485764619
3.524999999999723, 0.002578495892206401
3.5259999999997227, 0.002577381092450216
3.5269999999997226, 0.0025762660855601057
3.5279999999997225, 0.0025751508706015665
3.5289999999997224, 0.0025740354466415824
3.5299999999997222, 0.002572919812748594
3.530999999999722, 0.002571803967992512
3.531999999999722, 0.0025706879114447212
3.532999999999722, 0.0025695716421780773
3.533999999999722, 0.00256845515926691
3.5349999999997217, 0.002567338461787009
3.5359999999997216, 0.002566221548815649
3.5369999999997215, 0.0025651044194315714
3.5379999999997214, 0.0025639870727150052
3.5389999999997213, 0.0025628695077476397
3.539999999999721, 0.0025617517236126495
3.540999999999721, 0.0025606337193946815
3.541999999999721, 0.0025595154941798755
3.542999999999721, 0.0025583970470558527
3.5439999999997207, 0.002557278377111691
3.5449999999997206, 0.0025561594834379803
3.5459999999997205, 0.0025550403651267723
3.5469999999997204, 0.0025539210212716192
3.5479999999997203, 0.002552801450967565
3.54899999999972, 0.0025516816533111427
3.54999999999972, 0.002550561627400353
3.55099999999972, 0.0025494413723347147
3.55199999999972, 0.0025483208872152394
3.5529999999997197, 0.0025472001711444214
3.5539999999997196, 0.0025460792232262683
3.5549999999997195, 0.002544958042566277
3.5559999999997194, 0.0025438366282714447
3.5569999999997193, 0.0025427149794502806
3.557999999999719, 0.002541593095212795
3.558999999999719, 0.0025404709746705044
3.559999999999719, 0.002539348616936448
3.560999999999719, 0.0025382260211251687
3.5619999999997187, 0.0025371031863527203
3.5629999999997186, 0.002535980111736678
3.5639999999997185, 0.0025348567963961234
3.5649999999997184, 0.002533733239451699
3.5659999999997183, 0.0025326094400255155
3.566999999999718, 0.002531485397241263
3.567999999999718, 0.002530361110224128
3.568999999999718, 0.0025292365781008374
3.569999999999718, 0.0025281117999996524
3.5709999999997177, 0.0025269867750503756
3.5719999999997176, 0.0025258615023843476
3.5729999999997175, 0.00252473598113445
3.5739999999997174, 0.002523610210435108
3.5749999999997173, 0.002522484189422289
3.575999999999717, 0.0025213579172335414
3.576999999999717, 0.0025202313930079365
3.577999999999717, 0.0025191046158861224
3.578999999999717, 0.0025179775850102883
3.5799999999997167, 0.00251685029952422
3.5809999999997166, 0.0025157227585732318
3.5819999999997165, 0.002514594961304218
3.5829999999997164, 0.0025134669068656796
3.5839999999997163, 0.00251233859440766
3.584999999999716, 0.002511210023081793
3.585999999999716, 0.0025100811920412934
3.586999999999716, 0.0025089521004409716
3.587999999999716, 0.002507822747437227
3.5889999999997158, 0.0025066931321880235
3.5899999999997156, 0.002505563253852983
3.5909999999997155, 0.002504433111593286
3.5919999999997154, 0.0025033027045717284
3.5929999999997153, 0.0025021720319527326
3.593999999999715, 0.002501041092902286
3.594999999999715, 0.0024999098865880506
3.595999999999715, 0.0024987784121792865
3.596999999999715, 0.00249764666884687
3.5979999999997148, 0.0024965146557633187
3.5989999999997146, 0.002495382372102749
3.5999999999997145, 0.0024942498170409905
3.6009999999997144, 0.002493116989755453
3.6019999999997143, 0.0024919838894252025
3.602999999999714, 0.0024908505152309622
3.603999999999714, 0.002489716866355157
3.604999999999714, 0.0024885829419817322
3.605999999999714, 0.002487448741296503
3.6069999999997138, 0.002486314263486751
3.6079999999997137, 0.0024851795077414723
3.6089999999997135, 0.0024840444732514917
3.6099999999997134, 0.002482909159209185
3.6109999999997133, 0.0024817735648086565
3.611999999999713, 0.002480637689245837
3.612999999999713, 0.0024795015317171172
3.613999999999713, 0.0024783650914232997
3.614999999999713, 0.0024772283675645315
3.6159999999997128, 0.002476091359343296
3.6169999999997127, 0.00247495406596398
3.6179999999997126, 0.002473816486632629
3.6189999999997124, 0.002472678620557031
3.6199999999997123, 0.002471540466946626
3.6209999999997122, 0.0024704020250126127
3.621999999999712, 0.0024692632939679595
3.622999999999712, 0.002468124273027385
3.623999999999712, 0.002466984961407327
3.624999999999712, 0.0024658453583260172
3.6259999999997117, 0.002464705463003429
3.6269999999997116, 0.002463565274661287
3.6279999999997115, 0.0024624247925231287
3.6289999999997113, 0.0024612840158142303
3.6299999999997112, 0.0024601429437616823
3.630999999999711, 0.0024590015755943267
3.631999999999711, 0.00245785991054284
3.632999999999711, 0.0024567179478396967
3.633999999999711, 0.0024555756867191605
3.6349999999997107, 0.002454433126417308
3.6359999999997106, 0.0024532902661720405
3.6369999999997105, 0.0024521471052230816
3.6379999999997104, 0.0024510036428119796
3.6389999999997102, 0.002449859878182143
3.63999999999971, 0.002448715810578791
3.64099999999971, 0.002447571439249012
3.64199999999971, 0.002446426763441729
3.64299999999971, 0.002445281782407744
3.6439999999997097, 0.002444136495399718
3.6449999999997096, 0.0024429909016721986
3.6459999999997095, 0.002441845000481582
3.6469999999997094, 0.0024406987910861786
3.6479999999997093, 0.0024395522727461687
3.648999999999709, 0.0024384054447236427
3.649999999999709, 0.0024372583062825972
3.650999999999709, 0.0024361108566889346
3.651999999999709, 0.002434963095210476
3.6529999999997087, 0.0024338150211169703
3.6539999999997086, 0.0024326666336800863
3.6549999999997085, 0.0024315179321734355
3.6559999999997084, 0.0024303689158725805
3.6569999999997083, 0.00242921958405504
3.657999999999708, 0.002428069936000255
3.658999999999708, 0.002426919970989672
3.659999999999708, 0.002425769688306696
3.660999999999708, 0.0024246190872366964
3.6619999999997077, 0.002423468167067041
3.6629999999997076, 0.0024223169270870823
3.6639999999997075, 0.002421165366588182
3.6649999999997074, 0.0024200134848636943
3.6659999999997073, 0.0024188612812090023
3.666999999999707, 0.002417708754921496
3.667999999999707, 0.002416555905300601
3.668999999999707, 0.0024154027316477724
3.669999999999707, 0.0024142492332665144
3.6709999999997067, 0.002413095409462368
3.6719999999997066, 0.002411941259542949
3.6729999999997065, 0.0024107867828179175
3.6739999999997064, 0.002409631978599029
3.6749999999997063, 0.0024084768462000923
3.675999999999706, 0.0024073213849370276
3.676999999999706, 0.0024061655941278247
3.677999999999706, 0.002405009473092599
3.678999999999706, 0.0024038530211535638
3.6799999999997057, 0.0024026962376350433
3.6809999999997056, 0.002401539121863499
3.6819999999997055, 0.002400381673167518
3.6829999999997054, 0.0023992238908778257
3.6839999999997053, 0.0023980657743273084
3.684999999999705, 0.002396907322850987
3.685999999999705, 0.002395748535786076
3.686999999999705, 0.0023945894124719324
3.687999999999705, 0.002393429952250113
3.6889999999997047, 0.002392270154464354
3.6899999999997046, 0.0023911100184605904
3.6909999999997045, 0.0023899495435869642
3.6919999999997044, 0.002388788729193823
3.6929999999997043, 0.00238762757463374
3.693999999999704, 0.0023864660792615195
3.694999999999704, 0.0023853042424341908
3.695999999999704, 0.0023841420635110485
3.696999999999704, 0.0023829795418536218
3.6979999999997037, 0.0023818166768257167
3.6989999999997036, 0.0023806534677933986
3.6999999999997035, 0.002379489914125022
3.7009999999997034, 0.0023783260151912255
3.7019999999997033, 0.0023771617703649338
3.702999999999703, 0.002375997179021393
3.703999999999703, 0.0023748322405381475
3.704999999999703, 0.002373666954295076
3.705999999999703, 0.002372501319674382
3.7069999999997028, 0.0023713353360606012
3.7079999999997026, 0.0023701690028406328
3.7089999999997025, 0.00236900231940373
3.7099999999997024, 0.0023678352851414894
3.7109999999997023, 0.0023666678994479075
3.711999999999702, 0.00236550016171936
3.712999999999702, 0.0023643320713546087
3.713999999999702, 0.002363163627754813
3.714999999999702, 0.0023619948303235565
3.7159999999997018, 0.0023608256784668213
3.7169999999997017, 0.0023596561715930396
3.7179999999997015, 0.002358486309113076
3.7189999999997014, 0.002357316090440227
3.7199999999997013, 0.0023561455149902558
3.720999999999701, 0.0023549745821814013
3.721999999999701, 0.002353803291434352
3.722999999999701, 0.002352631642172308
3.723999999999701, 0.0023514596338209317
3.7249999999997008, 0.0023502872658084104
3.7259999999997007, 0.0023491145375654403
3.7269999999997006, 0.0023479414485252322
3.7279999999997004, 0.0023467679981235222
3.7289999999997003, 0.0023455941857986004
3.7299999999997, 0.002344420010991293
3.7309999999997, 0.002343245473144996
3.7319999999997, 0.0023420705717056667
3.7329999999997, 0.0023408953061218414
3.7339999999997, 0.002339719675844649
3.7349999999996997, 0.0023385436803278065
3.7359999999996996, 0.0023373673190276454
3.7369999999996995, 0.0023361905914031085
3.7379999999996993, 0.0023350134969157793
3.7389999999996992, 0.002333836035029854
3.739999999999699, 0.0023326582052121906
3.740999999999699, 0.0023314800069323066
3.741999999999699, 0.002330301439662374
3.742999999999699, 0.0023291225028772397
3.7439999999996987, 0.0023279431960544486
3.7449999999996986, 0.002326763518674235
3.7459999999996985, 0.002325583470219537
3.7469999999996983, 0.0023244030501760023
3.7479999999996982, 0.0023232222580320226
3.748999999999698, 0.002322041093278712
3.749999999999698, 0.002320859555409926
3.750999999999698, 0.0023196776439222914
3.751999999999698, 0.002318495358315191
3.7529999999996977, 0.0023173126980907902
3.7539999999996976, 0.0023161296627540284
3.7549999999996975, 0.0023149462518126623
3.7559999999996974, 0.0023137624647772376
3.7569999999996972, 0.002312578301161125
3.757999999999697, 0.002311393760480528
3.758999999999697, 0.002310208842254479
3.759999999999697, 0.002309023546004861
3.760999999999697, 0.0023078378712564273
3.7619999999996967, 0.0023066518175367877
3.7629999999996966, 0.002305465384376441
3.7639999999996965, 0.00230427857130877
3.7649999999996964, 0.0023030913778700575
3.7659999999996963, 0.00230190380359951
3.766999999999696, 0.0023007158480392413
3.767999999999696, 0.002299527510734309
3.768999999999696, 0.002298338791232712
3.769999999999696, 0.002297149689085413
3.7709999999996957, 0.002295960203846308
3.7719999999996956, 0.002294770335072305
3.7729999999996955, 0.00229358008232328
3.7739999999996954, 0.002292389445162111
3.7749999999996953, 0.0022911984231546736
3.775999999999695, 0.0022900070158698915
3.776999999999695, 0.0022888152228796835
3.777999999999695, 0.002287623043759028
3.778999999999695, 0.002286430478085948
3.7799999999996947, 0.002285237525441544
3.7809999999996946, 0.002284044185409965
3.7819999999996945, 0.0022828504575784633
3.7829999999996944, 0.002281656341537378
3.7839999999996943, 0.0022804618368801634
3.784999999999694, 0.0022792669432033785
3.785999999999694, 0.0022780716601067236
3.786999999999694, 0.0022768759871930307
3.787999999999694, 0.0022756799240682786
3.7889999999996937, 0.002274483470341618
3.7899999999996936, 0.0022732866256253786
3.7909999999996935, 0.002272089389535045
3.7919999999996934, 0.0022708917616893276
3.7929999999996933, 0.002269693741710128
3.793999999999693, 0.0022684953292225756
3.794999999999693, 0.0022672965238550134
3.795999999999693, 0.00226609732523904
3.796999999999693, 0.0022648977330094956
3.7979999999996927, 0.0022636977468044957
3.7989999999996926, 0.0022624973662654095
3.7999999999996925, 0.0022612965910369137
3.8009999999996924, 0.0022600954207669635
3.8019999999996923, 0.002258893855106837
3.802999999999692, 0.0022576918937111273
3.803999999999692, 0.0022564895362377512
3.804999999999692, 0.002255286782347982
3.805999999999692, 0.002254083631706436
3.8069999999996917, 0.002252880083981088
3.8079999999996916, 0.0022516761388433233
3.8089999999996915, 0.002250471795967876
3.8099999999996914, 0.0022492670550328994
3.8109999999996913, 0.00224806191571996
3.811999999999691, 0.0022468563777140434
3.812999999999691, 0.0022456504407035714
3.813999999999691, 0.0022444441043804097
3.814999999999691, 0.002243237368439884
3.8159999999996908, 0.002242030232580788
3.8169999999996906, 0.0022408226965054024
3.8179999999996905, 0.0022396147599194954
3.8189999999996904, 0.002238406422532339
3.8199999999996903, 0.0022371976840567264
3.82099999999969, 0.00223598854420898
3.82199999999969, 0.002234779002708944
3.82299999999969, 0.0022335690592800495
3.82399999999969, 0.0022323587136492532
3.8249999999996898, 0.0022311479655471138
3.8259999999996896, 0.00222993681470776
3.8269999999996895, 0.002228725260868927
3.8279999999996894, 0.0022275133037719624
3.8289999999996893, 0.002226300943161834
3.829999999999689, 0.002225088178787136
3.830999999999689, 0.002223875010400126
3.831999999999689, 0.0022226614377566976
3.832999999999689, 0.002221447460616433
3.8339999999996888, 0.0022202330787425774
3.8349999999996887, 0.0022190182919020933
3.8359999999996885, 0.002217803099865629
3.8369999999996884, 0.002216587502407556
3.8379999999996883, 0.002215371499305977
3.838999999999688, 0.0022141550903427287
3.839999999999688, 0.0022129382753034122
3.840999999999688, 0.002211721053977391
3.841999999999688, 0.002210503426157789
3.8429999999996878, 0.0022092853916415457
3.8439999999996877, 0.002208066950229376
3.8449999999996876, 0.0022068481017258283
3.8459999999996874, 0.0022056288459392616
3.8469999999996873, 0.00220440918268188
3.8479999999996872, 0.002203189111769728
3.848999999999687, 0.002201968633022723
3.849999999999687, 0.002200747746264641
3.850999999999687, 0.0021995264513231666
3.851999999999687, 0.002198304748029846
3.8529999999996867, 0.002197082636220163
3.8539999999996866, 0.002195860115733509
3.8549999999996865, 0.0021946371864132153
3.8559999999996863, 0.0021934138481065546
3.8569999999996862, 0.002192190100664762
3.857999999999686, 0.002190965943943027
3.858999999999686, 0.0021897413778005402
3.859999999999686, 0.0021885164021004707
3.860999999999686, 0.00218729101671
3.8619999999996857, 0.0021860652215003286
3.8629999999996856, 0.00218483901634668
3.8639999999996855, 0.0021836124011283243
3.8649999999996854, 0.002182385375728587
3.8659999999996852, 0.0021811579400348494
3.866999999999685, 0.0021799300939385874
3.867999999999685, 0.0021787018373353494
3.868999999999685, 0.002177473170124794
3.869999999999685, 0.0021762440922107025
3.8709999999996847, 0.0021750146035009656
3.8719999999996846, 0.0021737847039076247
3.8729999999996845, 0.002172554393346868
3.8739999999996844, 0.0021713236717390482
3.8749999999996843, 0.0021700925390086894
3.875999999999684, 0.002168860995084505
3.876999999999684, 0.0021676290398994027
3.877999999999684, 0.002166396673390511
3.878999999999684, 0.002165163895499169
3.8799999999996837, 0.002163930706170967
3.8809999999996836, 0.002162697105355728
3.8819999999996835, 0.0021614630930075368
3.8829999999996834, 0.0021602286690847604
3.8839999999996833, 0.0021589938335500308
3.884999999999683, 0.002157758586370297
3.885999999999683, 0.002156522927516798
3.886999999999683, 0.0021552868569651037
3.887999999999683, 0.002154050374695114
3.8889999999996827, 0.0021528134806910668
3.8899999999996826, 0.0021515761749415535
3.8909999999996825, 0.0021503384574395566
3.8919999999996824, 0.002149100328182409
3.8929999999996823, 0.0021478617871718507
3.893999999999682, 0.0021466228344140235
3.894999999999682, 0.0021453834699194877
3.895999999999682, 0.002144143693703232
3.896999999999682, 0.002142903505784681
3.8979999999996817, 0.0021416629061877072
3.8989999999996816, 0.0021404218949406593
3.8999999999996815, 0.002139180472076359
3.9009999999996814, 0.0021379386376321028
3.9019999999996813, 0.0021366963916497096
3.902999999999681, 0.002135453734175492
3.903999999999681, 0.0021342106652602927
3.904999999999681, 0.0021329671849594964
3.905999999999681, 0.0021317232933330244
3.9069999999996807, 0.002130478990445362
3.9079999999996806, 0.0021292342763655756
3.9089999999996805, 0.002127989151167301
3.9099999999996804, 0.0021267436149287776
3.9109999999996803, 0.00212549766773284
3.91199999999968, 0.002124251309666969
3.91299999999968, 0.0021230045408232464
3.91399999999968, 0.0021217573612984223
3.91499999999968, 0.002120509771193869
3.9159999999996797, 0.002119261770615659
3.9169999999996796, 0.0021180133596745273
3.9179999999996795, 0.0021167645384858997
3.9189999999996794, 0.002115515307169906
3.9199999999996793, 0.0021142656658513803
3.920999999999679, 0.002113015614659895
3.921999999999679, 0.002111765153729753
3.922999999999679, 0.0021105142832000077
3.923999999999679, 0.002109263003214472
3.9249999999996787, 0.002108011313921728
3.9259999999996786, 0.0021067592154751405
3.9269999999996785, 0.002105506708032877
3.9279999999996784, 0.002104253791757904
3.9289999999996783, 0.0021030004668180172
3.929999999999678, 0.0021017467333858215
3.930999999999678, 0.002100492591638785
3.931999999999678, 0.002099238041759219
3.932999999999678, 0.0020979830839343
3.9339999999996778, 0.0020967277183560756
3.9349999999996776, 0.002095471945221484
3.9359999999996775, 0.002094215764732376
3.9369999999996774, 0.0020929591770954895
3.9379999999996773, 0.002091702182522496
3.938999999999677, 0.002090444781229999
3.939999999999677, 0.0020891869734395497
3.940999999999677, 0.0020879287593776464
3.941999999999677, 0.0020866701392757586
3.9429999999996768, 0.002085411113370336
3.9439999999996767, 0.002084151681902814
3.9449999999996765, 0.002082891845119637
3.9459999999996764, 0.002081631603272248
3.9469999999996763, 0.002080370956617124
3.947999999999676, 0.0020791099054157697
3.948999999999676, 0.0020778484499347372
3.949999999999676, 0.0020765865904456325
3.950999999999676, 0.002075324327225138
3.9519999999996758, 0.002074061660555003
3.9529999999996757, 0.002072798590722072
3.9539999999996756, 0.002071535118018291
3.9549999999996754, 0.0020702712427407123
3.9559999999996753, 0.0020690069651915152
3.956999999999675, 0.0020677422856780155
3.957999999999675, 0.0020664772045126604
3.958999999999675, 0.002065211722013065
3.959999999999675, 0.002063945838502001
3.960999999999675, 0.0020626795543074216
3.9619999999996747, 0.002061412869762467
3.9629999999996746, 0.0020601457852054703
3.9639999999996745, 0.002058878300979982
3.9649999999996743, 0.0020576104174347583
3.9659999999996742, 0.002056342134923803
3.966999999999674, 0.002055073453806343
3.967999999999674, 0.0020538043744468657
3.968999999999674, 0.0020525348972151155
3.969999999999674, 0.002051265022486115
3.9709999999996737, 0.002049994750640162
3.9719999999996736, 0.0020487240820628483
3.9729999999996735, 0.0020474530171450634
3.9739999999996733, 0.00204618155628303
3.9749999999996732, 0.002044909699878269
3.975999999999673, 0.0020436374483376496
3.976999999999673, 0.002042364802073384
3.977999999999673, 0.002041091761503036
3.978999999999673, 0.002039818327049529
3.9799999999996727, 0.002038544499141169
3.9809999999996726, 0.0020372702782116402
3.9819999999996725, 0.0020359956647000277
3.9829999999996724, 0.0020347206590508138
3.9839999999996722, 0.002033445261713898
3.984999999999672, 0.0020321694731446024
3.985999999999672, 0.002030893293803683
3.986999999999672, 0.0020296167241573427
3.987999999999672, 0.002028339764677242
3.9889999999996717, 0.00202706241584049
3.9899999999996716, 0.0020257846781296758
3.9909999999996715, 0.002024506552032875
3.9919999999996714, 0.0020232280380436543
3.9929999999996713, 0.0020219491366610734
3.993999999999671, 0.0020206698483897223
3.994999999999671, 0.002019390173739675
3.995999999999671, 0.0020181101132265805
3.996999999999671, 0.0020168296673715893
3.9979999999996707, 0.0020155488367014297
3.9989999999996706, 0.0020142676217483565
3.9999999999996705, 0.0020129860230502263
4.000999999999671, 0.002011704041150439
4.001999999999671, 0.002010421676597999
4.0029999999996715, 0.0020091389299475033
4.003999999999672, 0.002007855801759146
4.004999999999672, 0.002006572292598738
4.0059999999996725, 0.002005288403037702
4.006999999999673, 0.0020040041336531057
4.007999999999673, 0.002002719485027637
4.0089999999996735, 0.00200143445774965
4.009999999999674, 0.002000149052413141
4.010999999999674, 0.0019988632696177743
4.0119999999996745, 0.001997577109968894
4.012999999999675, 0.0019962905740775138
4.013999999999675, 0.001995003662560348
4.0149999999996755, 0.001993716376039803
4.015999999999676, 0.001992428715143995
4.016999999999676, 0.0019911406805067544
4.0179999999996765, 0.0019898522727676347
4.018999999999677, 0.0019885634925719212
4.019999999999677, 0.0019872743405706435
4.0209999999996775, 0.001985984817420568
4.021999999999678, 0.0019846949237842283
4.022999999999678, 0.001983404660329916
4.0239999999996785, 0.001982114027731695
4.024999999999679, 0.0019808230266694046
4.025999999999679, 0.0019795316578286822
4.0269999999996795, 0.001978239921900948
4.02799999999968, 0.001976947819583432
4.02899999999968, 0.0019756553515791722
4.0299999999996805, 0.0019743625185970233
4.030999999999681, 0.0019730693213516693
4.031999999999681, 0.0019717757605636254
4.0329999999996815, 0.001970481836959236
4.033999999999682, 0.001969187551270709
4.034999999999682, 0.0019678929042360946
4.0359999999996825, 0.001966597896599313
4.036999999999683, 0.0019653025291101437
4.037999999999683, 0.00196400680252425
4.0389999999996835, 0.0019627107176031743
4.039999999999684, 0.001961414275114346
4.040999999999684, 0.0019601174758310923
4.0419999999996845, 0.001958820320532653
4.042999999999685, 0.0019575228100041564
4.043999999999685, 0.0019562249450366647
4.0449999999996855, 0.0019549267264271602
4.045999999999686, 0.0019536281549785424
4.046999999999686, 0.0019523292314996574
4.0479999999996865, 0.0019510299568052962
4.048999999999687, 0.001949730331716185
4.049999999999687, 0.0019484303570590194
4.0509999999996875, 0.0019471300336664386
4.051999999999688, 0.001945829362377063
4.052999999999688, 0.001944528344035477
4.0539999999996885, 0.001943226979492247
4.054999999999689, 0.0019419252696039196
4.055999999999689, 0.001940623215233037
4.0569999999996895, 0.0019393208172481318
4.05799999999969, 0.0019380180765237395
4.05899999999969, 0.001936714993940398
4.0599999999996905, 0.0019354115703846646
4.060999999999691, 0.0019341078067491094
4.061999999999691, 0.0019328037039323274
4.0629999999996915, 0.0019314992628389359
4.063999999999692, 0.0019301944843795943
4.064999999999692, 0.001928889369470992
4.0659999999996925, 0.001927583919035865
4.066999999999693, 0.001926278134002992
4.067999999999693, 0.0019249720153072148
4.0689999999996935, 0.0019236655638894234
4.069999999999694, 0.001922358780696573
4.070999999999694, 0.0019210516666816834
4.0719999999996945, 0.0019197442228038467
4.072999999999695, 0.0019184364500282342
4.073999999999695, 0.001917128349326092
4.0749999999996955, 0.0019158199216747504
4.075999999999696, 0.0019145111680576273
4.076999999999696, 0.0019132020894642393
4.0779999999996965, 0.0019118926868901926
4.078999999999697, 0.0019105829613371914
4.079999999999697, 0.0019092729138130528
4.0809999999996975, 0.0019079625453316915
4.081999999999698, 0.001906651856913141
4.082999999999698, 0.001905340849583548
4.0839999999996985, 0.001904029524375173
4.084999999999699, 0.0019027178823263998
4.085999999999699, 0.0019014059244817458
4.0869999999996995, 0.001900093651891842
4.0879999999997, 0.001898781065613461
4.0889999999997, 0.001897468166709504
4.0899999999997005, 0.001896154956249013
4.090999999999701, 0.0018948414353071714
4.091999999999701, 0.001893527604965295
4.0929999999997015, 0.0018922134663108582
4.093999999999702, 0.0018908990204374778
4.094999999999702, 0.0018895842684449188
4.0959999999997025, 0.0018882692114390964
4.096999999999703, 0.001886953850532093
4.097999999999703, 0.0018856381868421366
4.0989999999997035, 0.0018843222214936187
4.099999999999704, 0.0018830059556170903
4.100999999999704, 0.0018816893903492702
4.1019999999997045, 0.0018803725268330353
4.102999999999705, 0.0018790553662174324
4.103999999999705, 0.0018777379096576814
4.1049999999997056, 0.0018764201583151667
4.105999999999706, 0.0018751021133574398
4.106999999999706, 0.0018737837759582364
4.1079999999997066, 0.001872465147297458
4.108999999999707, 0.001871146228561176
4.109999999999707, 0.0018698270209416522
4.1109999999997076, 0.0018685075256373138
4.111999999999708, 0.00186718774385277
4.112999999999708, 0.0018658676767988075
4.113999999999709, 0.0018645473256923915
4.114999999999709, 0.0018632266917566682
4.115999999999709, 0.0018619057762209628
4.11699999999971, 0.0018605845803207801
4.11799999999971, 0.0018592631052978064
4.11899999999971, 0.0018579413523999084
4.119999999999711, 0.0018566193228811336
4.120999999999711, 0.0018552970180017107
4.121999999999711, 0.001853974439028045
4.122999999999712, 0.0018526515872327259
4.123999999999712, 0.0018513284638945228
4.124999999999712, 0.001850005070298379
4.125999999999713, 0.0018486814077354247
4.126999999999713, 0.0018473574775029534
4.127999999999713, 0.0018460332809044555
4.128999999999714, 0.0018447088192495805
4.129999999999714, 0.0018433840938541612
4.130999999999714, 0.0018420591060401995
4.131999999999715, 0.0018407338571358744
4.132999999999715, 0.0018394083484755302
4.133999999999715, 0.0018380825813996912
4.134999999999716, 0.001836756557255032
4.135999999999716, 0.0018354302773944129
4.136999999999716, 0.0018341037431768442
4.137999999999717, 0.0018327769559675058
4.138999999999717, 0.001831449917137737
4.139999999999717, 0.001830122628065036
4.140999999999718, 0.001828795090133054
4.141999999999718, 0.001827467304731598
4.142999999999718, 0.001826139273256626
4.143999999999719, 0.0018248109971102406
4.144999999999719, 0.001823482477700702
4.145999999999719, 0.0018221537164423986
4.14699999999972, 0.001820824714755866
4.14799999999972, 0.0018194954740677791
4.14899999999972, 0.0018181659958109411
4.149999999999721, 0.0018168362814242923
4.150999999999721, 0.0018155063323528928
4.151999999999721, 0.0018141761500479288
4.152999999999722, 0.0018128457359667073
4.153999999999722, 0.0018115150915726534
4.154999999999722, 0.001810184218335301
4.155999999999723, 0.0018088531177302921
4.156999999999723, 0.0018075217912393784
4.157999999999723, 0.001806190240350401
4.158999999999724, 0.001804858466557309
4.159999999999724, 0.0018035264713601323
4.160999999999724, 0.0018021942562649928
4.161999999999725, 0.0018008618227840912
4.162999999999725, 0.0017995291724357092
4.163999999999725, 0.0017981963067441962
4.164999999999726, 0.001796863227239968
4.165999999999726, 0.0017955299354595056
4.166999999999726, 0.001794196432945345
4.167999999999727, 0.0017928627212460751
4.168999999999727, 0.001791528801916323
4.169999999999727, 0.0017901946765167649
4.170999999999728, 0.0017888603466141033
4.171999999999728, 0.0017875258137810698
4.172999999999728, 0.001786191079596426
4.173999999999729, 0.0017848561456449373
4.174999999999729, 0.0017835210135173844
4.175999999999729, 0.001782185684810551
4.17699999999973, 0.001780850161127216
4.17799999999973, 0.0017795144440761485
4.17899999999973, 0.0017781785352720993
4.179999999999731, 0.001776842436335796
4.180999999999731, 0.0017755061488939387
4.181999999999731, 0.001774169674579178
4.182999999999732, 0.0017728330150301333
4.183999999999732, 0.0017714961718913592
4.184999999999732, 0.0017701591468133545
4.185999999999733, 0.0017688219414525527
4.186999999999733, 0.001767484557471305
4.187999999999733, 0.001766146996537881
4.188999999999734, 0.001764809260326457
4.189999999999734, 0.001763471350517109
4.190999999999734, 0.0017621332687958098
4.191999999999735, 0.001760795016854404
4.192999999999735, 0.0017594565963906165
4.193999999999735, 0.0017581180091080424
4.194999999999736, 0.001756779256716124
4.195999999999736, 0.0017554403409301546
4.196999999999736, 0.0017541012634712688
4.197999999999737, 0.0017527620260664276
4.198999999999737, 0.0017514226304484086
4.199999999999737, 0.001750083078355808
4.200999999999738, 0.001748743371533011
4.201999999999738, 0.0017474035117302045
4.202999999999738, 0.0017460635007033503
4.203999999999739, 0.0017447233402141812
4.204999999999739, 0.001743383032030195
4.205999999999739, 0.001742042577924631
4.20699999999974, 0.0017407019796764759
4.20799999999974, 0.0017393612390704442
4.20899999999974, 0.0017380203578969678
4.209999999999741, 0.0017366793379521846
4.210999999999741, 0.0017353381810379363
4.211999999999741, 0.0017339968889617376
4.212999999999742, 0.001732655463536788
4.213999999999742, 0.0017313139065819457
4.214999999999742, 0.0017299722199217253
4.215999999999743, 0.0017286304053862707
4.216999999999743, 0.0017272884648113643
4.217999999999743, 0.001725946400038399
4.218999999999744, 0.0017246042129143724
4.219999999999744, 0.0017232619052918762
4.220999999999744, 0.0017219194790290746
4.221999999999745, 0.0017205769359897073
4.222999999999745, 0.001719234278043066
4.223999999999745, 0.0017178915070639787
4.224999999999746, 0.001716548624932808
4.225999999999746, 0.0017152056335354288
4.226999999999746, 0.0017138625347632211
4.227999999999747, 0.0017125193305130527
4.228999999999747, 0.0017111760226872685
4.229999999999747, 0.00170983261319367
4.230999999999748, 0.0017084891039455118
4.231999999999748, 0.00170714549686149
4.232999999999748, 0.001705801793865704
4.233999999999749, 0.0017044579968876785
4.234999999999749, 0.0017031141078623154
4.235999999999749, 0.0017017701287299022
4.23699999999975, 0.0017004260614360933
4.23799999999975, 0.001699081907931883
4.23899999999975, 0.0016977376701736036
4.239999999999751, 0.0016963933501229068
4.240999999999751, 0.0016950489497467467
4.241999999999751, 0.0016937044710173686
4.242999999999752, 0.0016923599159122875
4.243999999999752, 0.0016910152864142768
4.244999999999752, 0.0016896705845113565
4.245999999999753, 0.0016883258121967667
4.246999999999753, 0.0016869809714689624
4.247999999999753, 0.0016856360643315886
4.248999999999754, 0.0016842910927934742
4.249999999999754, 0.001682946058868608
4.250999999999754, 0.0016816009645761157
4.251999999999755, 0.0016802558119402668
4.252999999999755, 0.0016789106029904295
4.253999999999755, 0.0016775653397610739
4.254999999999756, 0.0016762200242917474
4.255999999999756, 0.001674874658627058
4.256999999999756, 0.0016735292448166567
4.257999999999757, 0.0016721837849152186
4.258999999999757, 0.0016708382809824294
4.259999999999757, 0.001669492735082967
4.260999999999758, 0.0016681471492864797
4.261999999999758, 0.0016668015256675725
4.262999999999758, 0.001665455866305783
4.263999999999759, 0.001664110173285577
4.264999999999759, 0.001662764448696308
4.265999999999759, 0.0016614186946322185
4.26699999999976, 0.0016600729131924122
4.26799999999976, 0.001658727106480837
4.26899999999976, 0.001657381276606264
4.269999999999761, 0.0016560354256822739
4.270999999999761, 0.001654689555827227
4.271999999999761, 0.0016533436691642566
4.272999999999762, 0.0016519977678212455
4.273999999999762, 0.0016506518539307995
4.274999999999762, 0.0016493059296302328
4.275999999999763, 0.0016479599970615477
4.276999999999763, 0.0016466140583714169
4.277999999999763, 0.0016452681157111619
4.278999999999764, 0.001643922171236727
4.279999999999764, 0.0016425762271086687
4.280999999999764, 0.0016412302854921256
4.281999999999765, 0.0016398843485568024
4.282999999999765, 0.0016385384184769477
4.283999999999765, 0.00163719249743134
4.284999999999766, 0.0016358465876032517
4.285999999999766, 0.0016345006911804441
4.286999999999766, 0.001633154810355127
4.287999999999767, 0.0016318089473239595
4.288999999999767, 0.0016304631042880111
4.289999999999767, 0.001629117283452746
4.290999999999768, 0.0016277714870280026
4.291999999999768, 0.0016264257172279642
4.292999999999768, 0.0016250799762711505
4.293999999999769, 0.00162373426638038
4.294999999999769, 0.0016223885897827548
4.295999999999769, 0.0016210429487096385
4.29699999999977, 0.0016196973453966336
4.29799999999977, 0.00161835178208355
4.29899999999977, 0.0016170062610143968
4.299999999999771, 0.0016156607844373492
4.300999999999771, 0.0016143153546047183
4.301999999999771, 0.0016129699737729476
4.302999999999772, 0.0016116246442025757
4.303999999999772, 0.0016102793681582119
4.304999999999772, 0.0016089341479085114
4.305999999999773, 0.0016075889857261653
4.306999999999773, 0.001606243883887856
4.307999999999773, 0.0016048988446742494
4.308999999999774, 0.0016035538703699588
4.309999999999774, 0.0016022089632635312
4.310999999999774, 0.001600864125647419
4.311999999999775, 0.0015995193598179365
4.312999999999775, 0.0015981746680752728
4.313999999999775, 0.0015968300527234335
4.314999999999776, 0.0015954855160702308
4.315999999999776, 0.0015941410604272488
4.316999999999776, 0.0015927966881098359
4.317999999999777, 0.0015914524014370554
4.318999999999777, 0.0015901082027316746
4.319999999999777, 0.00158876409432014
4.320999999999778, 0.0015874200785325418
4.321999999999778, 0.0015860761577026004
4.322999999999778, 0.0015847323341676208
4.323999999999779, 0.0015833886102684862
4.324999999999779, 0.001582044988349623
4.325999999999779, 0.0015807014707589744
4.32699999999978, 0.0015793580598479704
4.32799999999978, 0.0015780147579715076
4.32899999999978, 0.0015766715674879151
4.329999999999781, 0.0015753284907589313
4.330999999999781, 0.0015739855301496852
4.331999999999781, 0.0015726426880286449
4.332999999999782, 0.001571299966767618
4.333999999999782, 0.0015699573687417007
4.334999999999782, 0.0015686148963292693
4.335999999999783, 0.0015672725519119348
4.336999999999783, 0.0015659303378745327
4.337999999999783, 0.0015645882566050814
4.338999999999784, 0.0015632463104947507
4.339999999999784, 0.0015619045019378503
4.340999999999784, 0.0015605628333317894
4.341999999999785, 0.0015592213070770452
4.342999999999785, 0.0015578799255771467
4.343999999999785, 0.0015565386912386344
4.344999999999786, 0.0015551976064710315
4.345999999999786, 0.001553856673686823
4.346999999999786, 0.0015525158953014252
4.347999999999787, 0.0015511752737331413
4.348999999999787, 0.001549834811403154
4.349999999999787, 0.001548494510735483
4.350999999999788, 0.0015471543741569546
4.351999999999788, 0.0015458144040971754
4.352999999999788, 0.0015444746029885075
4.353999999999789, 0.0015431349732660238
4.354999999999789, 0.0015417955173674914
4.355999999999789, 0.0015404562377333434
4.35699999999979, 0.0015391171368066227
4.35799999999979, 0.0015377782170329908
4.35899999999979, 0.0015364394808606674
4.359999999999791, 0.001535100930740409
4.360999999999791, 0.001533762569125476
4.361999999999791, 0.0015324243984716113
4.362999999999792, 0.0015310864212369952
4.363999999999792, 0.001529748639882219
4.364999999999792, 0.001528411056870266
4.365999999999793, 0.0015270736746664513
4.366999999999793, 0.0015257364957384288
4.367999999999793, 0.0015243995225561232
4.368999999999794, 0.0015230627575917226
4.369999999999794, 0.0015217262033196352
4.370999999999794, 0.0015203898622164597
4.371999999999795, 0.0015190537367609541
4.372999999999795, 0.0015177178294340063
4.373999999999795, 0.0015163821427185945
4.374999999999796, 0.00151504667909976
4.375999999999796, 0.0015137114410645753
4.376999999999796, 0.0015123764311021084
4.377999999999797, 0.001511041651703391
4.378999999999797, 0.0015097071053613938
4.379999999999797, 0.001508372794570969
4.380999999999798, 0.0015070387218288602
4.381999999999798, 0.0015057048896336145
4.382999999999798, 0.0015043713004856013
4.383999999999799, 0.0015030379568869456
4.384999999999799, 0.0015017048613415014
4.385999999999799, 0.0015003720163548368
4.3869999999998, 0.0014990394244341681
4.3879999999998, 0.0014977070880883602
4.3889999999998, 0.0014963750098278582
4.389999999999801, 0.0014950431921646864
4.390999999999801, 0.0014937116376123934
4.391999999999801, 0.0014923803486860225
4.392999999999802, 0.001491049327902086
4.393999999999802, 0.0014897185777785144
4.394999999999802, 0.0014883881008346388
4.395999999999803, 0.0014870578995911476
4.396999999999803, 0.0014857279765700538
4.397999999999803, 0.0014843983342946632
4.398999999999804, 0.00148306897528953
4.399999999999804, 0.0014817399020804387
4.400999999999804, 0.0014804111171943485
4.401999999999805, 0.0014790826231593818
4.402999999999805, 0.001477754422504767
4.403999999999805, 0.0014764265177608206
4.404999999999806, 0.0014750989114588988
4.405999999999806, 0.0014737716061313695
4.406999999999806, 0.0014724446043115791
4.407999999999807, 0.0014711179085338138
4.408999999999807, 0.001469791521333255
4.409999999999807, 0.001468465445245963
4.410999999999808, 0.001467139682808829
4.411999999999808, 0.0014658142365595393
4.412999999999808, 0.0014644891090365383
4.413999999999809, 0.0014631643027790046
4.414999999999809, 0.0014618398203267982
4.415999999999809, 0.0014605156642204355
4.41699999999981, 0.0014591918370010525
4.41799999999981, 0.001457868341210367
4.41899999999981, 0.0014565451793906328
4.419999999999811, 0.0014552223540846272
4.420999999999811, 0.0014538998678355838
4.421999999999811, 0.001452577723187187
4.422999999999812, 0.0014512559226835117
4.423999999999812, 0.0014499344688689957
4.424999999999812, 0.0014486133642884064
4.425999999999813, 0.0014472926114867995
4.426999999999813, 0.0014459722130094835
4.427999999999813, 0.0014446521714019816
4.428999999999814, 0.0014433324892099953
4.429999999999814, 0.001442013168979376
4.430999999999814, 0.0014406942132560632
4.431999999999815, 0.0014393756245860863
4.432999999999815, 0.0014380574055154868
4.433999999999815, 0.0014367395585903103
4.434999999999816, 0.0014354220863565513
4.435999999999816, 0.0014341049913601347
4.436999999999816, 0.0014327882761468514
4.437999999999817, 0.001431471943262353
4.438999999999817, 0.0014301559952520865
4.439999999999817, 0.0014288404346612723
4.440999999999818, 0.0014275252640348634
4.441999999999818, 0.0014262104859175042
4.442999999999818, 0.001424896102853499
4.443999999999819, 0.0014235821173867657
4.444999999999819, 0.001422268532060813
4.445999999999819, 0.001420955349418679
4.44699999999982, 0.0014196425720029203
4.44799999999982, 0.0014183302023555511
4.44899999999982, 0.0014170182430180242
4.449999999999821, 0.0014157066965311777
4.450999999999821, 0.0014143955654352027
4.451999999999821, 0.0014130848522696097
4.452999999999822, 0.0014117745595731855
4.453999999999822, 0.0014104646898839535
4.454999999999822, 0.0014091552457391491
4.455999999999823, 0.0014078462296751508
4.456999999999823, 0.0014065376442274815
4.457999999999823, 0.0014052294919307375
4.458999999999824, 0.0014039217753185685
4.459999999999824, 0.0014026144969236413
4.460999999999824, 0.0014013076592775788
4.461999999999825, 0.0014000012649109455
4.462999999999825, 0.0013986953163532018
4.463999999999825, 0.0013973898161326655
4.464999999999826, 0.001396084766776466
4.465999999999826, 0.0013947801708105133
4.466999999999826, 0.0013934760307594645
4.467999999999827, 0.0013921723491466726
4.468999999999827, 0.0013908691284941575
4.4699999999998274, 0.0013895663713225613
4.470999999999828, 0.0013882640801511172
4.471999999999828, 0.0013869622574975992
4.4729999999998284, 0.0013856609058782996
4.473999999999829, 0.0013843600278079715
4.474999999999829, 0.0013830596257998103
4.4759999999998294, 0.0013817597023653935
4.47699999999983, 0.001380460260014664
4.47799999999983, 0.0013791613012558697
4.4789999999998305, 0.001377862828595547
4.479999999999831, 0.0013765648445384594
4.480999999999831, 0.0013752673515875795
4.4819999999998315, 0.0013739703522440364
4.482999999999832, 0.0013726738490070793
4.483999999999832, 0.0013713778443740444
4.4849999999998325, 0.0013700823408403105
4.485999999999833, 0.0013687873408992641
4.486999999999833, 0.0013674928470422563
4.4879999999998335, 0.0013661988617585693
4.488999999999834, 0.0013649053875353688
4.489999999999834, 0.0013636124268576787
4.4909999999998345, 0.0013623199822083354
4.491999999999835, 0.001361028056067937
4.492999999999835, 0.0013597366509148295
4.4939999999998355, 0.0013584457692250491
4.494999999999836, 0.0013571554134722858
4.495999999999836, 0.0013558655861278508
4.4969999999998365, 0.001354576289660636
4.497999999999837, 0.0013532875265370736
4.498999999999837, 0.0013519992992210934
4.4999999999998375, 0.001350711610174097
4.500999999999838, 0.0013494244618549008
4.501999999999838, 0.0013481378567197168
4.5029999999998385, 0.0013468517972220942
4.503999999999839, 0.0013455662858128995
4.504999999999839, 0.0013442813249402673
4.5059999999998395, 0.001342996917049559
4.50699999999984, 0.001341713064583335
4.50799999999984, 0.0013404297699813042
4.5089999999998405, 0.0013391470356802976
4.509999999999841, 0.001337864864114217
4.510999999999841, 0.0013365832577140076
4.5119999999998415, 0.0013353022189076125
4.512999999999842, 0.00133402175011994
4.513999999999842, 0.0013327418537728167
4.5149999999998425, 0.0013314625322849581
4.515999999999843, 0.0013301837880719247
4.516999999999843, 0.0013289056235460887
4.5179999999998435, 0.0013276280411165864
4.518999999999844, 0.001326351043189293
4.519999999999844, 0.00132507463216677
4.5209999999998445, 0.001323798810448241
4.521999999999845, 0.0013225235804295442
4.522999999999845, 0.0013212489445030963
4.5239999999998455, 0.001319974905057856
4.524999999999846, 0.0013187014644792838
4.525999999999846, 0.001317428625149312
4.5269999999998465, 0.0013161563894462925
4.527999999999847, 0.0013148847597449676
4.528999999999847, 0.0013136137384164317
4.5299999999998475, 0.0013123433278280966
4.530999999999848, 0.0013110735303436534
4.531999999999848, 0.0013098043483230138
4.5329999999998485, 0.0013085357841223096
4.533999999999849, 0.0013072678400938265
4.534999999999849, 0.0013060005185859772
4.5359999999998495, 0.0013047338219432636
4.53699999999985, 0.001303467752506237
4.53799999999985, 0.0013022023126114616
4.5389999999998505, 0.001300937504591478
4.539999999999851, 0.0012996733307747658
4.540999999999851, 0.0012984097934857068
4.5419999999998515, 0.0012971468950445455
4.542999999999852, 0.001295884637767354
4.543999999999852, 0.001294623023965995
4.5449999999998525, 0.001293362055948084
4.545999999999853, 0.0012921017360169524
4.546999999999853, 0.001290842066471615
4.5479999999998535, 0.0012895830496067239
4.548999999999854, 0.0012883246877125386
4.549999999999854, 0.0012870669830748907
4.5509999999998545, 0.0012858099379751422
4.551999999999855, 0.0012845535546901522
4.552999999999855, 0.0012832978354922412
4.5539999999998555, 0.0012820427826491525
4.554999999999856, 0.0012807883984240153
4.555999999999856, 0.0012795346850753126
4.5569999999998565, 0.001278281644856839
4.557999999999857, 0.0012770292800176747
4.558999999999857, 0.0012757775928021364
4.5599999999998575, 0.0012745265854497516
4.560999999999858, 0.0012732762601952183
4.561999999999858, 0.001272026619268373
4.5629999999998585, 0.0012707776648941465
4.563999999999859, 0.0012695293992925419
4.564999999999859, 0.0012682818246785858
4.5659999999998595, 0.0012670349432623003
4.56699999999986, 0.0012657887572486682
4.56799999999986, 0.0012645432688375973
4.5689999999998605, 0.0012632984802238758
4.569999999999861, 0.0012620543935971554
4.570999999999861, 0.0012608110111419005
4.5719999999998615, 0.0012595683350373585
4.572999999999862, 0.0012583263674575292
4.573999999999862, 0.0012570851105711282
4.5749999999998625, 0.001255844566541548
4.575999999999863, 0.001254604737526825
4.576999999999863, 0.001253365625679612
4.5779999999998635, 0.0012521272331471349
4.578999999999864, 0.0012508895620711624
4.579999999999864, 0.0012496526145879784
4.5809999999998645, 0.0012484163928283307
4.581999999999865, 0.0012471808989174202
4.582999999999865, 0.00124594613497485
4.5839999999998655, 0.0012447121031145937
4.584999999999866, 0.0012434788054449726
4.585999999999866, 0.0012422462440686117
4.5869999999998665, 0.0012410144210824078
4.587999999999867, 0.0012397833385775006
4.588999999999867, 0.0012385529986392394
4.5899999999998675, 0.0012373234033471493
4.590999999999868, 0.0012360945547748884
4.591999999999868, 0.001234866454990236
4.5929999999998685, 0.0012336391060550394
4.593999999999869, 0.0012324125100251983
4.594999999999869, 0.0012311866689506158
4.5959999999998695, 0.0012299615848751799
4.59699999999987, 0.0012287372598367276
4.59799999999987, 0.0012275136958670087
4.5989999999998705, 0.0012262908949916562
4.599999999999871, 0.001225068859230159
4.600999999999871, 0.001223847590595825
4.6019999999998715, 0.001222627091095752
4.602999999999872, 0.0012214073627307923
4.603999999999872, 0.0012201884074955268
4.6049999999998725, 0.001218970227378235
4.605999999999873, 0.0012177528243608562
4.606999999999873, 0.0012165362004189686
4.6079999999998735, 0.0012153203575217498
4.608999999999874, 0.0012141052976319486
4.609999999999874, 0.0012128910227058602
4.6109999999998745, 0.0012116775346932892
4.611999999999875, 0.001210464835537524
4.612999999999875, 0.0012092529271752982
4.6139999999998755, 0.0012080418115367779
4.614999999999876, 0.0012068314905455105
4.615999999999876, 0.0012056219661184138
4.6169999999998765, 0.001204413240165733
4.617999999999877, 0.0012032053145910233
4.618999999999877, 0.0012019981912911072
4.6199999999998775, 0.0012007918721560558
4.620999999999878, 0.0011995863590691608
4.621999999999878, 0.0011983816539068942
4.6229999999998785, 0.0011971777585388906
4.623999999999879, 0.00119597467482792
4.624999999999879, 0.0011947724046298485
4.6259999999998795, 0.0011935709497936176
4.62699999999988, 0.0011923703121612156
4.62799999999988, 0.0011911704935676554
4.6289999999998805, 0.001189971495840929
4.629999999999881, 0.0011887733208020028
4.630999999999881, 0.0011875759702647713
4.6319999999998815, 0.00118637944603604
4.632999999999882, 0.0011851837499154984
4.633999999999882, 0.001183988883695687
4.6349999999998825, 0.001182794849161976
4.635999999999883, 0.001181601648092536
4.636999999999883, 0.0011804092822583132
4.6379999999998835, 0.0011792177534230034
4.638999999999884, 0.0011780270633430187
4.639999999999884, 0.0011768372137674777
4.6409999999998846, 0.0011756482064381561
4.641999999999885, 0.001174460043089486
4.642999999999885, 0.0011732727254485159
4.6439999999998856, 0.0011720862552348828
4.644999999999886, 0.0011709006341607976
4.645999999999886, 0.001169715863931017
4.6469999999998866, 0.0011685319462428118
4.647999999999887, 0.0011673488827859458
4.648999999999887, 0.0011661666752426606
4.649999999999888, 0.001164985325287635
4.650999999999888, 0.0011638048345879721
4.651999999999888, 0.0011626252048031731
4.652999999999889, 0.0011614464375851122
4.653999999999889, 0.0011602685345780124
4.654999999999889, 0.0011590914974184247
4.65599999999989, 0.001157915327735199
4.65699999999989, 0.001156740027149474
4.65799999999989, 0.0011555655972746335
4.658999999999891, 0.0011543920397163031
4.659999999999891, 0.001153219356072318
4.660999999999891, 0.0011520475479327
4.661999999999892, 0.001150876616879643
4.662999999999892, 0.0011497065644874805
4.663999999999892, 0.0011485373923226705
4.664999999999893, 0.0011473691019437745
4.665999999999893, 0.0011462016949014278
4.666999999999893, 0.0011450351727383282
4.667999999999894, 0.0011438695369892086
4.668999999999894, 0.0011427047891808205
4.669999999999894, 0.0011415409308319054
4.670999999999895, 0.001140377963453184
4.671999999999895, 0.001139215888547326
4.672999999999895, 0.001138054707608941
4.673999999999896, 0.0011368944221245459
4.674999999999896, 0.0011357350335725557
4.675999999999896, 0.0011345765434232565
4.676999999999897, 0.0011334189531387912
4.677999999999897, 0.0011322622641731356
4.678999999999897, 0.001131106477972079
4.679999999999898, 0.0011299515959732154
4.680999999999898, 0.0011287976196059067
4.681999999999898, 0.0011276445502912812
4.682999999999899, 0.0011264923894422094
4.683999999999899, 0.0011253411384632762
4.684999999999899, 0.0011241907987507788
4.6859999999999, 0.0011230413716926998
4.6869999999999, 0.001121892858668685
4.6879999999999, 0.0011207452610500432
4.688999999999901, 0.0011195985801997071
4.689999999999901, 0.0011184528174722343
4.690999999999901, 0.0011173079742137725
4.691999999999902, 0.0011161640517620658
4.692999999999902, 0.0011150210514464186
4.693999999999902, 0.0011138789745876855
4.694999999999903, 0.0011127378224982587
4.695999999999903, 0.0011115975964820486
4.696999999999903, 0.0011104582978344667
4.697999999999904, 0.001109319927842413
4.698999999999904, 0.0011081824877842647
4.699999999999904, 0.0011070459789298479
4.700999999999905, 0.0011059104025404338
4.701999999999905, 0.0011047757598687238
4.702999999999905, 0.0011036420521588278
4.703999999999906, 0.00110250928064626
4.704999999999906, 0.0011013774465579121
4.705999999999906, 0.0011002465511120506
4.706999999999907, 0.0010991165955182966
4.707999999999907, 0.0010979875809776162
4.708999999999907, 0.001096859508682301
4.709999999999908, 0.0010957323798159637
4.710999999999908, 0.0010946061955535195
4.711999999999908, 0.0010934809570611733
4.712999999999909, 0.0010923566654964052
4.713999999999909, 0.0010912333220079672
4.714999999999909, 0.0010901109277358606
4.71599999999991, 0.0010889894838113316
4.71699999999991, 0.0010878689913568526
4.71799999999991, 0.0010867494514861166
4.718999999999911, 0.0010856308653040224
4.719999999999911, 0.0010845132339066664
4.720999999999911, 0.001083396558381328
4.721999999999912, 0.0010822808398064613
4.722999999999912, 0.0010811660792516844
4.723999999999912, 0.0010800522777777695
4.724999999999913, 0.0010789394364366283
4.725999999999913, 0.0010778275562713074
4.726999999999913, 0.0010767166383159798
4.727999999999914, 0.0010756066835959303
4.728999999999914, 0.0010744976931275458
4.729999999999914, 0.001073389667918309
4.730999999999915, 0.0010722826089667944
4.731999999999915, 0.0010711765172626484
4.732999999999915, 0.0010700713937865885
4.733999999999916, 0.0010689672395103927
4.734999999999916, 0.0010678640553968936
4.735999999999916, 0.001066761842399965
4.736999999999917, 0.0010656606014645225
4.737999999999917, 0.0010645603335265054
4.738999999999917, 0.0010634610395128846
4.739999999999918, 0.0010623627203416358
4.740999999999918, 0.0010612653769217517
4.741999999999918, 0.00106016901015322
4.742999999999919, 0.0010590736209270283
4.743999999999919, 0.0010579792101251498
4.744999999999919, 0.0010568857786205442
4.74599999999992, 0.0010557933272771474
4.74699999999992, 0.0010547018569498615
4.74799999999992, 0.0010536113684845635
4.748999999999921, 0.001052521862718083
4.749999999999921, 0.0010514333404782114
4.750999999999921, 0.0010503458025836864
4.751999999999922, 0.0010492592498441938
4.752999999999922, 0.0010481736830603619
4.753999999999922, 0.0010470891030237542
4.754999999999923, 0.0010460055105168712
4.755999999999923, 0.001044922906313141
4.756999999999923, 0.0010438412911769172
4.757999999999924, 0.0010427606658634774
4.758999999999924, 0.0010416810311190171
4.759999999999924, 0.0010406023876806513
4.760999999999925, 0.001039524736276405
4.761999999999925, 0.001038448077625219
4.762999999999925, 0.0010373724124369344
4.763999999999926, 0.0010362977414123092
4.764999999999926, 0.0010352240652430037
4.765999999999926, 0.0010341513846115708
4.766999999999927, 0.0010330797001914776
4.767999999999927, 0.0010320090126470852
4.768999999999927, 0.0010309393226336535
4.769999999999928, 0.0010298706307973401
4.770999999999928, 0.0010288029377752007
4.771999999999928, 0.0010277362441951867
4.772999999999929, 0.0010266705506761465
4.773999999999929, 0.0010256058578278213
4.774999999999929, 0.0010245421662508514
4.77599999999993, 0.0010234794765367748
4.77699999999993, 0.0010224177892680197
4.77799999999993, 0.001021357105017916
4.778999999999931, 0.0010202974243506946
4.779999999999931, 0.0010192387478214794
4.780999999999931, 0.0010181810759762972
4.781999999999932, 0.0010171244093520782
4.782999999999932, 0.0010160687484766528
4.783999999999932, 0.001015014093868761
4.784999999999933, 0.001013960446038048
4.785999999999933, 0.001012907805485067
4.786999999999933, 0.0010118561727012851
4.787999999999934, 0.0010108055481690842
4.788999999999934, 0.0010097559323617644
4.789999999999934, 0.0010087073257435423
4.790999999999935, 0.001007659728769567
4.791999999999935, 0.0010066131418859042
4.792999999999935, 0.0010055675655295559
4.793999999999936, 0.0010045230001284617
4.794999999999936, 0.001003479446101494
4.795999999999936, 0.001002436903858471
4.796999999999937, 0.0010013953738001583
4.797999999999937, 0.0010003548563182732
4.798999999999937, 0.00099931535179549
4.799999999999938, 0.0009982768606054428
4.800999999999938, 0.000997239383112735
4.801999999999938, 0.0009962029196729418
4.802999999999939, 0.000995167470632615
4.803999999999939, 0.000994133036329289
4.804999999999939, 0.0009930996170914926
4.80599999999994, 0.0009920672132387454
4.80699999999994, 0.00099103582508157
4.80799999999994, 0.0009900054529214978
4.808999999999941, 0.0009889760970510774
4.809999999999941, 0.0009879477577538773
4.810999999999941, 0.0009869204353044943
4.811999999999942, 0.0009858941299685621
4.812999999999942, 0.0009848688420027642
4.813999999999942, 0.0009838445716548253
4.814999999999943, 0.0009828213191635379
4.815999999999943, 0.0009817990847587575
4.816999999999943, 0.000980777868661417
4.817999999999944, 0.0009797576710835326
4.818999999999944, 0.0009787384922282129
4.819999999999944, 0.0009777203322896715
4.820999999999945, 0.0009767031914532248
4.821999999999945, 0.0009756870698953161
4.822999999999945, 0.000974671967783514
4.823999999999946, 0.0009736578852765236
4.824999999999946, 0.000972644822524202
4.825999999999946, 0.0009716327796675598
4.826999999999947, 0.0009706217568387795
4.827999999999947, 0.0009696117541612196
4.828999999999947, 0.000968602771749425
4.829999999999948, 0.000967594809709143
4.830999999999948, 0.0009665878681373296
4.831999999999948, 0.0009655819471221591
4.832999999999949, 0.0009645770467430411
4.833999999999949, 0.0009635731670706246
4.834999999999949, 0.0009625703081668151
4.83599999999995, 0.0009615684700847852
4.83699999999995, 0.0009605676528689824
4.83799999999995, 0.0009595678565551466
4.838999999999951, 0.0009585690811703184
4.839999999999951, 0.0009575713267328519
4.840999999999951, 0.0009565745932524318
4.841999999999952, 0.0009555788807300747
4.842999999999952, 0.0009545841891581574
4.843999999999952, 0.0009535905185204184
4.844999999999953, 0.0009525978687919747
4.845999999999953, 0.0009516062399393346
4.846999999999953, 0.0009506156319204113
4.847999999999954, 0.0009496260446845395
4.848999999999954, 0.0009486374781724849
4.849999999999954, 0.000947649932316459
4.850999999999955, 0.0009466634070401349
4.851999999999955, 0.0009456779022586633
4.852999999999955, 0.0009446934178786788
4.853999999999956, 0.0009437099537983279
4.854999999999956, 0.000942727509907269
4.855999999999956, 0.0009417460860867006
4.856999999999957, 0.0009407656822093663
4.857999999999957, 0.0009397862981395758
4.858999999999957, 0.0009388079337332187
4.859999999999958, 0.0009378305888377818
4.860999999999958, 0.0009368542632923596
4.861999999999958, 0.0009358789569276771
4.862999999999959, 0.0009349046695661019
4.863999999999959, 0.0009339314010216583
4.864999999999959, 0.0009329591511000525
4.86599999999996, 0.0009319879195986787
4.86699999999996, 0.0009310177063066409
4.86799999999996, 0.0009300485110047695
4.868999999999961, 0.0009290803334656393
4.869999999999961, 0.0009281131734535818
4.870999999999961, 0.0009271470307247095
4.871999999999962, 0.0009261819050269295
4.872999999999962, 0.0009252177960999592
4.873999999999962, 0.0009242547036753473
4.874999999999963, 0.0009232926274764906
4.875999999999963, 0.0009223315672186515
4.876999999999963, 0.0009213715226089787
4.877999999999964, 0.0009204124933465205
4.878999999999964, 0.0009194544791222484
4.879999999999964, 0.0009184974796190722
4.880999999999965, 0.0009175414945118614
4.881999999999965, 0.0009165865234674628
4.882999999999965, 0.0009156325661447179
4.883999999999966, 0.0009146796221944824
4.884999999999966, 0.0009137276912596513
4.885999999999966, 0.0009127767729751711
4.886999999999967, 0.0009118268669680592
4.887999999999967, 0.0009108779728574315
4.888999999999967, 0.0009099300902545133
4.889999999999968, 0.0009089832187626673
4.890999999999968, 0.0009080373579774024
4.891999999999968, 0.0009070925074864088
4.892999999999969, 0.0009061486668695651
4.893999999999969, 0.0009052058356989659
4.894999999999969, 0.0009042640135389422
4.89599999999997, 0.0009033231999460779
4.89699999999997, 0.0009023833944692354
4.89799999999997, 0.000901444596649576
4.898999999999971, 0.0009005068060205763
4.899999999999971, 0.0008995700221080527
4.900999999999971, 0.0008986342444301876
4.901999999999972, 0.0008976994724975424
4.902999999999972, 0.0008967657058130838
4.903999999999972, 0.0008958329438722032
4.904999999999973, 0.0008949011861627426
4.905999999999973, 0.0008939704321650119
4.906999999999973, 0.0008930406813518137
4.907999999999974, 0.0008921119331884662
4.908999999999974, 0.0008911841871328212
4.909999999999974, 0.0008902574426352923
4.910999999999975, 0.000889331699138874
4.911999999999975, 0.0008884069560791634
4.912999999999975, 0.0008874832128843867
4.913999999999976, 0.0008865604689754183
4.914999999999976, 0.000885638723765807
4.915999999999976, 0.0008847179766617975
4.916999999999977, 0.0008837982270623513
4.917999999999977, 0.0008828794743591758
4.918999999999977, 0.000881961717936744
4.919999999999978, 0.0008810449571723143
4.920999999999978, 0.0008801291914359635
4.921999999999978, 0.0008792144200906028
4.922999999999979, 0.0008783006424920046
4.923999999999979, 0.000877387857988824
4.924999999999979, 0.0008764760659226292
4.92599999999998, 0.0008755652656279188
4.92699999999998, 0.0008746554564321464
4.92799999999998, 0.0008737466376557516
4.928999999999981, 0.000872838808612177
4.929999999999981, 0.0008719319686078984
4.930999999999981, 0.0008710261169424413
4.931999999999982, 0.0008701212529084171
4.932999999999982, 0.0008692173757915383
4.933999999999982, 0.0008683144848706512
4.934999999999983, 0.0008674125794177514
4.935999999999983, 0.0008665116586980167
4.936999999999983, 0.0008656117219698303
4.937999999999984, 0.0008647127684848073
4.938999999999984, 0.0008638147974878134
4.939999999999984, 0.0008629178082170007
4.940999999999985, 0.0008620217999038238
4.941999999999985, 0.000861126771773074
4.942999999999985, 0.0008602327230428954
4.943999999999986, 0.0008593396529248201
4.944999999999986, 0.0008584475606237877
4.945999999999986, 0.0008575564453381754
4.946999999999987, 0.0008566663062598185
4.947999999999987, 0.0008557771425740429
4.948999999999987, 0.0008548889534596892
4.949999999999988, 0.0008540017380891345
4.950999999999988, 0.0008531154956283267
4.951999999999988, 0.000852230225236804
4.952999999999989, 0.000851345926067725
4.953999999999989, 0.0008504625972678955
4.954999999999989, 0.0008495802379777916
4.95599999999999, 0.0008486988473315919
4.95699999999999, 0.0008478184244571983
4.95799999999999, 0.0008469389684762672
4.958999999999991, 0.0008460604785042345
4.959999999999991, 0.0008451829536503448
4.960999999999991, 0.0008443063930176764
4.961999999999992, 0.0008434307957031665
4.962999999999992, 0.0008425561607976437
4.963999999999992, 0.0008416824873858505
4.964999999999993, 0.0008408097745464722
4.965999999999993, 0.0008399380213521668
4.966999999999993, 0.0008390672268695871
4.967999999999994, 0.0008381973901594146
4.968999999999994, 0.0008373285102763801
4.969999999999994, 0.0008364605862692984
4.970999999999995, 0.0008355936171810903
4.971999999999995, 0.000834727602048812
4.972999999999995, 0.0008338625399036876
4.973999999999996, 0.0008329984297711285
4.974999999999996, 0.0008321352706707659
4.975999999999996, 0.0008312730616164811
4.976999999999997, 0.0008304118016164289
4.977999999999997, 0.0008295514896730688
4.978999999999997, 0.0008286921247831907
4.979999999999998, 0.0008278337059379464
4.980999999999998, 0.0008269762321228725
4.981999999999998, 0.0008261197023179251
4.982999999999999, 0.0008252641154975031
4.983999999999999, 0.0008244094706304787
4.984999999999999, 0.0008235557666802254
4.986, 0.000822703002604647
4.987, 0.0008218511773562029
4.988, 0.000821000289881944
4.989000000000001, 0.0008201503391235342
4.990000000000001, 0.0008193013240172779
4.991000000000001, 0.0008184532434941575
4.992000000000002, 0.0008176060964798533
4.993000000000002, 0.0008167598818947774
4.994000000000002, 0.0008159145986540976
4.995000000000003, 0.0008150702456677735
4.996000000000003, 0.0008142268218405773
4.997000000000003, 0.0008133843260721271
4.998000000000004, 0.0008125427572569173
4.999000000000004, 0.0008117021142843421
5.000000000000004, 0.0008108623960387289


==> data/ac/energy.DG.deg2.dt.0.01.csv <==
t,E
0.0, 15.601949078894801
0.01, 8.907221396655581
0.02, 5.947312712839982
0.03, 4.305424165681764
0.04, 3.2801195875394433
0.05, 2.589828005560165
0.060000000000000005, 2.099930878032166
0.07, 1.7383281369193249
0.08, 1.463150086633898
0.09, 1.248552162211168
0.09999999999999999, 1.077798704202044
0.10999999999999999, 0.9396247097507677
0.11999999999999998, 0.8262008984657142
0.12999999999999998, 0.7319372131736174
0.13999999999999999, 0.6527494153156478
0.15, 0.5855934156194044
0.16, 0.5281605161603927
0.17, 0.4786726459382936
0.18000000000000002, 0.4357415677733156
0.19000000000000003, 0.39827007259132774
0.20000000000000004, 0.3653813629418462
0.21000000000000005, 0.33636775059450336
0.22000000000000006, 0.3106528303135025
0.23000000000000007, 0.2877632128363327
0.24000000000000007, 0.26730714096124214
0.25000000000000006, 0.2489581301120914
0.26000000000000006, 0.23244232295271983
0.2700000000000001, 0.21752862129652487
0.2800000000000001, 0.20402091710782505
0.2900000000000001, 0.19175192577474817
0.3000000000000001, 0.18057825371683528
0.3100000000000001, 0.17037642506242884
0.3200000000000001, 0.16103965950503246
0.3300000000000001, 0.15247524293712428
0.34000000000000014, 0.14460236916416838
0.35000000000000014, 0.13735035847059865
0.36000000000000015, 0.13065717954243172
0.37000000000000016, 0.1244682170253
0.38000000000000017, 0.11873523908890882
0.3900000000000002, 0.11341552870487226
0.4000000000000002, 0.10847114960159368
0.4100000000000002, 0.10386832353653105
0.4200000000000002, 0.09957689999386506
0.4300000000000002, 0.09556990295209829
0.4400000000000002, 0.09182314218090813
0.45000000000000023, 0.08831487877868709
0.46000000000000024, 0.08502553647315442
0.47000000000000025, 0.0819374516705079
0.48000000000000026, 0.07903465642612527
0.49000000000000027, 0.07630268947781878
0.5000000000000002, 0.07372843127507071
0.5100000000000002, 0.0712999595889252
0.5200000000000002, 0.06900642282452023
0.5300000000000002, 0.06683792860317987
0.5400000000000003, 0.06478544555074268
0.5500000000000003, 0.06284071653712722
0.5600000000000003, 0.06099618187009708
0.5700000000000003, 0.0592449111626711
0.5800000000000003, 0.05758054277588304
0.5900000000000003, 0.05599722989247636
0.6000000000000003, 0.05448959240740665
0.6100000000000003, 0.05305267393166105
0.6200000000000003, 0.0516819033000721
0.6300000000000003, 0.05037306005419197
0.6400000000000003, 0.04912224344006393
0.6500000000000004, 0.04792584451971407
0.6600000000000004, 0.0467805210458982
0.6700000000000004, 0.045683174793327765
0.6800000000000004, 0.04463093107732415
0.6900000000000004, 0.043621120223501154
0.7000000000000004, 0.04265126078037622
0.7100000000000004, 0.04171904429140865
0.7200000000000004, 0.04082232146437007
0.7300000000000004, 0.03995908959462255
0.7400000000000004, 0.03912748111519672
0.7500000000000004, 0.03832575316083398
0.7600000000000005, 0.037552278045685464
0.7700000000000005, 0.03680553456534624
0.7800000000000005, 0.03608410004358332
0.7900000000000005, 0.0353866430526309
0.8000000000000005, 0.03471191674345558
0.8100000000000005, 0.034058752729030715
0.8200000000000005, 0.033426055469551616
0.8300000000000005, 0.032812797113732535
0.8400000000000005, 0.03221801275495583
0.8500000000000005, 0.03164079606516148
0.8600000000000005, 0.03108029527302386
0.8700000000000006, 0.03053570945623029
0.8800000000000006, 0.0300062851205871
0.8900000000000006, 0.02949131304128412
0.9000000000000006, 0.028990125343978445
0.9100000000000006, 0.028502092805443566
0.9200000000000006, 0.028026622355405508
0.9300000000000006, 0.027563154762866734
0.9400000000000006, 0.02711116249173284
0.9500000000000006, 0.02667014771191674
0.9600000000000006, 0.026239640453324713
0.9700000000000006, 0.025819196891234672
0.9800000000000006, 0.025408397752578294
0.9900000000000007, 0.02500684683354434
1.0000000000000007, 0.02461416961974106
1.0100000000000007, 0.02423001200089697
1.0200000000000007, 0.02385403907275599
1.0300000000000007, 0.02348593401943613
1.0400000000000007, 0.02312539707007658
1.0500000000000007, 0.022772144524109084
1.0600000000000007, 0.02242590783994917
1.0700000000000007, 0.02208643278232888
1.0800000000000007, 0.02175347862387545
1.0900000000000007, 0.021426817396895365
1.1000000000000008, 0.021106233191645125
1.1100000000000008, 0.020791521497666998
1.1200000000000008, 0.020482488585037935
1.1300000000000008, 0.02017895092263004
1.1400000000000008, 0.019880734630708472
1.1500000000000008, 0.019587674965404582
1.1600000000000008, 0.019299615832792185
1.1700000000000008, 0.019016409330476686
1.1800000000000008, 0.018737915314766408
1.1900000000000008, 0.018464000991650388
1.2000000000000008, 0.018194540529942387
1.2100000000000009, 0.01792941469508118
1.2200000000000009, 0.017668510502195197
1.2300000000000009, 0.017411720887148516
1.2400000000000009, 0.01715894439438498
1.2500000000000009, 0.016910084880482516
1.260000000000001, 0.016665051232413047
1.270000000000001, 0.016423757099583696
1.280000000000001, 0.016186120638808754
1.290000000000001, 0.01595206427142746
1.300000000000001, 0.015721514451847128
1.310000000000001, 0.015494401446845656
1.320000000000001, 0.015270659125023713
1.330000000000001, 0.015050224755841812
1.340000000000001, 0.014833038817725689
1.350000000000001, 0.014619044814761627
1.360000000000001, 0.014408189101543458
1.370000000000001, 0.014200420715766014
1.380000000000001, 0.013995691218192814
1.390000000000001, 0.013793954539653264
1.400000000000001, 0.01359516683475361
1.410000000000001, 0.013399286342007691
1.420000000000001, 0.013206273250116828
1.430000000000001, 0.013016089570148947
1.440000000000001, 0.01282869901338315
1.450000000000001, 0.012644066874605045
1.460000000000001, 0.012462159920650726
1.470000000000001, 0.012282946284012542
1.480000000000001, 0.012106395361330319
1.490000000000001, 0.011932477716603903
1.500000000000001, 0.011761164988971342
1.5100000000000011, 0.01159242980490666
1.5200000000000011, 0.011426245694697551
1.5300000000000011, 0.011262587013071545
1.5400000000000011, 0.011101428863843733
1.5500000000000012, 0.0109427470284654
1.5600000000000012, 0.01078651789835619
1.5700000000000012, 0.010632718410908546
1.5800000000000012, 0.010481325989053157
1.5900000000000012, 0.01033231848428106
1.6000000000000012, 0.010185674123017375
1.6100000000000012, 0.010041371456245314
1.6200000000000012, 0.009899389312280925
1.6300000000000012, 0.009759706752599965
1.6400000000000012, 0.00962230303062055
1.6500000000000012, 0.009487157553345435
1.6600000000000013, 0.009354249845769866
1.6700000000000013, 0.009223559517960937
1.6800000000000013, 0.009095066234715897
1.6900000000000013, 0.008968749687707498
1.7000000000000013, 0.008844589570025001
1.7100000000000013, 0.008722565553020629
1.7200000000000013, 0.008602657265372009
1.7300000000000013, 0.008484844274271638
1.7400000000000013, 0.008369106068655692
1.7500000000000013, 0.00825542204438548
1.7600000000000013, 0.008143771491295302
1.7700000000000014, 0.008034133582022757
1.7800000000000014, 0.007926487362537113
1.7900000000000014, 0.007820811744284294
1.8000000000000014, 0.007717085497867355
1.8100000000000014, 0.007615287248183026
1.8200000000000014, 0.007515395470936905
1.8300000000000014, 0.007417388490460748
1.8400000000000014, 0.007321244478758004
1.8500000000000014, 0.007226941455704263
1.8600000000000014, 0.0071344572903328
1.8700000000000014, 0.007043769703135702
1.8800000000000014, 0.006954856269314108
1.8900000000000015, 0.006867694422912719
1.9000000000000015, 0.006782261461775756
1.9100000000000015, 0.006698534553263974
1.9200000000000015, 0.006616490740673621
1.9300000000000015, 0.0065361069503014685
1.9400000000000015, 0.006457359999101121
1.9500000000000015, 0.006380226602878374
1.9600000000000015, 0.0063046833849753105
1.9700000000000015, 0.006230706885395012
1.9800000000000015, 0.006158273570320396
1.9900000000000015, 0.00608735984198302
2.0000000000000013, 0.006017942048839365
2.010000000000001, 0.005949996496013897
2.020000000000001, 0.005883499455970291
2.0300000000000007, 0.005818427179373562
2.0400000000000005, 0.005754755906107781
2.0500000000000003, 0.005692461876415571
2.06, 0.005631521342127048
2.07, 0.005571910577947605
2.0799999999999996, 0.005513605892774883
2.0899999999999994, 0.0054565836410173495
2.099999999999999, 0.005400820233887414
2.109999999999999, 0.005346292150643917
2.1199999999999988, 0.005292975949759691
2.1299999999999986, 0.0052408482799911615
2.1399999999999983, 0.0051898858913278995
2.149999999999998, 0.005140065645801529
2.159999999999998, 0.005091364528133909
2.1699999999999977, 0.005043759656205932
2.1799999999999975, 0.004997228291328891
2.1899999999999973, 0.004951747848301869
2.199999999999997, 0.004907295905238778
2.209999999999997, 0.00486385021315037
2.2199999999999966, 0.004821388705266867
2.2299999999999964, 0.004779889506088124
2.239999999999996, 0.004739330940148803
2.249999999999996, 0.0046996915404872806
2.259999999999996, 0.004660950056807497
2.2699999999999956, 0.00462308546332425
2.2799999999999954, 0.004586076966282795
2.289999999999995, 0.004549904011145
2.299999999999995, 0.004514546289434807
2.3099999999999947, 0.004479983745236764
2.3199999999999945, 0.004446196581342223
2.3299999999999943, 0.004413165265038689
2.339999999999994, 0.0043808705335385755
2.349999999999994, 0.004349293399044556
2.3599999999999937, 0.004318415153449551
2.3699999999999934, 0.004288217372670115
2.3799999999999932, 0.004258681920612877
2.389999999999993, 0.0042297909527746055
2.399999999999993, 0.0042015269194769795
2.4099999999999926, 0.004173872568738258
2.4199999999999924, 0.0041468109487844945
2.429999999999992, 0.004120325410203958
2.439999999999992, 0.004094399607748798
2.4499999999999917, 0.004069017501789021
2.4599999999999915, 0.00404416335942433
2.4699999999999913, 0.004019821755259816
2.479999999999991, 0.0039959775718525535
2.489999999999991, 0.003972615999836218
2.4999999999999907, 0.003949722537731656
2.5099999999999905, 0.003927282991451714
2.5199999999999902, 0.003905283473509188
2.52999999999999, 0.0038837104019369315
2.53999999999999, 0.003862550498929847
2.5499999999999896, 0.003841790789218555
2.5599999999999894, 0.003821418598184915
2.569999999999989, 0.003801421549729929
2.579999999999989, 0.0037817875639045463
2.5899999999999888, 0.003762504854314334
2.5999999999999885, 0.0037435619253088355
2.6099999999999883, 0.0037249475689667866
2.619999999999988, 0.0037066508618882237
2.629999999999988, 0.0036886611618047343
2.6399999999999877, 0.003670968104018876
2.6499999999999875, 0.0036535615976839666
2.6599999999999873, 0.003636431821935252
2.669999999999987, 0.003619569221883348
2.679999999999987, 0.003602964504480828
2.6899999999999866, 0.0035866086342726086
2.6999999999999864, 0.0035704928290405625
2.709999999999986, 0.0035546085553527346
2.719999999999986, 0.0035389475240271157
2.7299999999999858, 0.0035235016855199165
2.7399999999999856, 0.0035082632252478032
2.7499999999999853, 0.0034932245588535724
2.759999999999985, 0.0034783783274240144
2.769999999999985, 0.003463717392668995
2.7799999999999847, 0.0034492348320699566
2.7899999999999845, 0.003434923934006101
2.7999999999999843, 0.003420778192865904
2.809999999999984, 0.0034067913041516363
2.819999999999984, 0.00339295715958379
2.8299999999999836, 0.0033792698422124754
2.8399999999999834, 0.003365723621542132
2.849999999999983, 0.0033523129486757236
2.859999999999983, 0.003339032451484382
2.869999999999983, 0.0033258769298078203
2.8799999999999826, 0.003312841350690914
2.8899999999999824, 0.0032999208436612372
2.899999999999982, 0.0032871106960520647
2.909999999999982, 0.003274406348375317
2.9199999999999817, 0.003261803389748201
2.9299999999999815, 0.003249297553377419
2.9399999999999813, 0.0032368847121042772
2.949999999999981, 0.0032245608740138197
2.959999999999981, 0.0032123221781109926
2.9699999999999807, 0.003200164890066326
2.9799999999999804, 0.0031880853980336362
2.9899999999999802, 0.0031760802085418747
2.99999999999998, 0.003164145942463049
3.00999999999998, 0.003152279331057954
3.0199999999999796, 0.0031404772121012806
3.0299999999999794, 0.0031287365260873356
3.039999999999979, 0.00311705431251767
3.049999999999979, 0.003105427706271452
3.0599999999999787, 0.0030938539340594987
3.0699999999999785, 0.00308233031096258
3.0799999999999783, 0.003070854237054559
3.089999999999978, 0.003059423194110686
3.099999999999978, 0.003048034742401416
3.1099999999999777, 0.0030366865175717544
3.1199999999999775, 0.003025376227606313
3.1299999999999772, 0.0030141016498798634
3.139999999999977, 0.003002860628293349
3.149999999999977, 0.0029916510704950786
3.1599999999999766, 0.002980470945186692
3.1699999999999764, 0.0029693182795136525
3.179999999999976, 0.0029581911565396994
3.189999999999976, 0.0029470877128047585
3.1999999999999758, 0.002936006135965787
3.2099999999999755, 0.0029249446625198763
3.2199999999999753, 0.002913901575608994
3.229999999999975, 0.0029028752029056594
3.239999999999975, 0.002891863914578791
3.2499999999999747, 0.002880866121339029
3.2599999999999745, 0.00286988027256268
3.2699999999999743, 0.0028589048544935443
3.279999999999974, 0.002847938388521787
3.289999999999974, 0.0028369794295389776
3.2999999999999736, 0.0028260265643685204
3.3099999999999734, 0.002815078410270585
3.319999999999973, 0.0028041336135206903
3.329999999999973, 0.0027931908480610984
3.3399999999999728, 0.0027822488142240876
3.3499999999999726, 0.0027713062375263535
3.3599999999999723, 0.0027603618675335934
3.369999999999972, 0.0027494144767944233
3.379999999999972, 0.0027384628598428164
3.3899999999999717, 0.002727505832268215
3.3999999999999715, 0.0027165422298523856
3.4099999999999713, 0.002705570907772311
3.419999999999971, 0.002694590739868208
3.429999999999971, 0.00268360061797584
3.4399999999999706, 0.00267259945132237
3.4499999999999704, 0.002661586165984914
3.45999999999997, 0.0026505597044109504
3.46999999999997, 0.002639519024999865
3.47999999999997, 0.002628463101744774
3.4899999999999696, 0.002617390923933879
3.4999999999999694, 0.0026063014959105406
3.509999999999969, 0.0025951938368912937
3.519999999999969, 0.0025840669808410524
3.5299999999999687, 0.0025729199764046406
3.5399999999999685, 0.002561751886893954
3.5499999999999683, 0.0025505617903299064
3.559999999999968, 0.002539348779538357
3.569999999999968, 0.0025281119622992576
3.5799999999999677, 0.0025168504615481493
3.5899999999999674, 0.002505563415629184
3.5999999999999672, 0.0024942499785988903
3.609999999999967, 0.0024829093205796923
3.619999999999967, 0.002471540628162429
3.6299999999999666, 0.0024601431048568473
3.6399999999999664, 0.0024487159715892008
3.649999999999966, 0.002437258467245949
3.659999999999966, 0.0024257698492625595
3.6699999999999657, 0.002414249394256335
3.6799999999999655, 0.0024026963987022884
3.6899999999999653, 0.0023911101796507328
3.699999999999965, 0.0023794900754856175
3.709999999999965, 0.0023678354467222286
3.7199999999999647, 0.002356145676843011
3.7299999999999645, 0.0023444201731701634
3.7399999999999642, 0.002332658367773541
3.749999999999964, 0.002320859718412403
3.759999999999964, 0.0023090237095094493
3.7699999999999636, 0.0022971498531554526
3.7799999999999634, 0.002285237690142757
3.789999999999963, 0.0022732867910258917
3.799999999999963, 0.0022612967572072564
3.8099999999999627, 0.0022492672220460245
3.8199999999999625, 0.0022371978519880047
3.8299999999999623, 0.002225088347714364
3.839999999999962, 0.0022129384453068003
3.849999999999962, 0.002200747917426794
3.8599999999999617, 0.0021885165745063593
3.8699999999999615, 0.0021762442659476644
3.8799999999999613, 0.0021639308813286443
3.889999999999961, 0.002151576351611868
3.899999999999961, 0.0021391806503534474
3.9099999999999606, 0.0021267437949089563
3.9199999999999604, 0.002114265847633069
3.92999999999996, 0.002101746917069469
3.93999999999996, 0.0020891871591275494
3.9499999999999598, 0.00207658677824225
3.9599999999999596, 0.002063946028513268
3.9699999999999593, 0.002051265214819711
3.979999999999959, 0.002038544693906325
3.989999999999959, 0.002025784875437031
3.9999999999999587, 0.0020129862230117046
4.009999999999959, 0.0020001492551418114
4.019999999999959, 0.001987274546180551
4.0299999999999585, 0.0019743627272030403
4.039999999999958, 0.0019614144868319795
4.049999999999958, 0.0019484305720042549
4.059999999999958, 0.0019354117886737547
4.069999999999958, 0.0019223590024458324
4.079999999999957, 0.0019092731391386613
4.089999999999957, 0.0018961551852667872
4.099999999999957, 0.0018830061884422466
4.109999999999957, 0.0018698272576885698
4.119999999999957, 0.0018566195636631172
4.129999999999956, 0.0018433843387831708
4.139999999999956, 0.0018301228772514284
4.149999999999956, 0.00181683653497655
4.159999999999956, 0.0018035267293845829
4.1699999999999555, 0.0017901949391172913
4.179999999999955, 0.0017768427036135564
4.189999999999955, 0.0017634716225702278
4.199999999999955, 0.0017500833552790795
4.209999999999955, 0.00173667961983678
4.2199999999999545, 0.0017232621922250138
4.229999999999954, 0.0017098329052583285
4.239999999999954, 0.0016963936473975007
4.249999999999954, 0.0016829463614266833
4.259999999999954, 0.0016694930429928948
4.269999999999953, 0.0016560357390069398
4.279999999999953, 0.0016425765459051772
4.289999999999953, 0.0016291176077721156
4.299999999999953, 0.001615661114324217
4.3099999999999525, 0.0016022092987558873
4.319999999999952, 0.001588764435449025
4.329999999999952, 0.0015753288375481946
4.339999999999952, 0.0015619048544038708
4.349999999999952, 0.0015484948688869514
4.3599999999999515, 0.0015351012945780803
4.369999999999951, 0.0015217265728361224
4.379999999999951, 0.0015083731697505467
4.389999999999951, 0.0014950435729831001
4.399999999999951, 0.001481740288504757
4.40999999999995, 0.0014684658372344365
4.41999999999995, 0.0014552227515865581
4.42999999999995, 0.0014420135719350328
4.43999999999995, 0.001428840843001809
4.4499999999999496, 0.001415707110178582
4.459999999999949, 0.0014026149157907177
4.469999999999949, 0.0013895667953129317
4.479999999999949, 0.0013765652735465773
4.489999999999949, 0.001363612860768906
4.4999999999999485, 0.0013507120488647655
4.509999999999948, 0.001337865307451756
4.519999999999948, 0.0013250750800098334
4.529999999999948, 0.0013123437800267354
4.539999999999948, 0.0012996737871706068
4.549999999999947, 0.0012870674435013817
4.559999999999947, 0.0012745270497323943
4.569999999999947, 0.0012620548615537856
4.579999999999947, 0.0012496530860290629
4.589999999999947, 0.0012373238780761242
4.599999999999946, 0.0012250693370437704
4.609999999999946, 0.001212891503394537
4.619999999999946, 0.0012007923555043154
4.629999999999946, 0.001188773806588863
4.6399999999999455, 0.0011768377017668937
4.649999999999945, 0.001164985815268956
4.659999999999945, 0.001153219847800754
4.669999999999945, 0.001141541424069015
4.679999999999945, 0.0011299520904774008
4.689999999999944, 0.001118453312999251
4.699999999999944, 0.001107046475233322
4.709999999999944, 0.0010957328766479095
4.719999999999944, 0.0010845137310180224
4.729999999999944, 0.001073390165059465
4.739999999999943, 0.0010623632172629602
4.749999999999943, 0.0010514338369305846
4.759999999999943, 0.0010406028834159928
4.769999999999943, 0.0010298711255691234
4.7799999999999425, 0.0010192392413852502
4.789999999999942, 0.0010087078178574191
4.799999999999942, 0.0009982773510306042
4.809999999999942, 0.0009879482462550467
4.819999999999942, 0.0009777208186355797
4.8299999999999415, 0.0009675952936729712
4.839999999999941, 0.0009575718080926618
4.849999999999941, 0.0009476504108556036
4.859999999999941, 0.0009378310643452956
4.869999999999941, 0.0009281136457245458
4.87999999999994, 0.0009184979484549578
4.88999999999994, 0.0009089836839716566
4.89999999999994, 0.0008995704835053374
4.90999999999994, 0.0008902579000433422
4.9199999999999395, 0.0008810454104211229
4.929999999999939, 0.0008719324175352032
4.939999999999939, 0.0008629182526684797
4.949999999999939, 0.0008540021779185684
4.959999999999939, 0.0008451833887197624
4.9699999999999385, 0.0008364610164490899
4.979999999999938, 0.0008278341311069569
4.989999999999938, 0.0008193017440628694
4.999999999999938, 0.0008108628108568226


==> data/ac/energy.DG.deg2.dt.0.1.csv <==
t,E
0.0, 15.601949078894801
0.1, 1.0759047653895712
0.2, 0.3650782026583969
0.30000000000000004, 0.18048676887585685
0.4, 0.10843473892206776
0.5, 0.07371158724241145
0.6, 0.054481061622179104
0.7, 0.042646687553329156
0.7999999999999999, 0.03470937758104714
0.8999999999999999, 0.028988689255450856
0.9999999999999999, 0.024613355414764167
1.0999999999999999, 0.021105779907039702
1.2, 0.01819430135420033
1.3, 0.015721404232053718
1.4000000000000001, 0.01359513470781963
1.5000000000000002, 0.01176117958713512
1.6000000000000003, 0.01018571542073476
1.7000000000000004, 0.008844644373683177
1.8000000000000005, 0.007717144960679845
1.9000000000000006, 0.006782319706691047
2.0000000000000004, 0.0060179953708623495
2.1000000000000005, 0.005400866583071009
2.2000000000000006, 0.004907334490766253
2.3000000000000007, 0.004514577231389176
2.400000000000001, 0.004201550929218161
2.500000000000001, 0.003949740637918376
2.600000000000001, 0.0037435752288242567
2.700000000000001, 0.003570502388113344
2.800000000000001, 0.0034207849155625364
2.9000000000000012, 0.003287115316149271
3.0000000000000013, 0.0031641490244200773
3.1000000000000014, 0.0030480367047833307
3.2000000000000015, 0.0029360072812201804
3.3000000000000016, 0.002826027107705804
3.4000000000000017, 0.0027165423237635383
3.5000000000000018, 0.002606301249273368
3.600000000000002, 0.002494249470616364
3.700000000000002, 0.0023794893652497144
3.800000000000002, 0.0022612958898169445
3.900000000000002, 0.0021391796604598185
4.000000000000002, 0.002012985136550623
4.100000000000001, 0.0018830050232180374
4.200000000000001, 0.0017500821210093332
4.300000000000001, 0.0016156598127291474
4.4, 0.0014817389139639705
4.5, 0.0013507105899860175
4.6, 0.0012250677791487254
4.699999999999999, 0.0011070448033388498
4.799999999999999, 0.000998275552596039
4.899999999999999, 0.0008995685502417494
4.999999999999998, 0.0008108607392877457


==> data/ac/energy.cPG.deg1.dt.0.001.csv <==
t,E
0.0, 15.601949078894801
0.001, 14.575467577279333
0.002, 13.664635049915779
0.003, 12.85039831221991
0.004, 12.117857036478487
0.005, 11.455145141793286
0.006, 10.852666909561828
0.007, 10.302559985857213
0.008, 9.798308448630575
0.009000000000000001, 9.334458020726611
0.010000000000000002, 8.906402560360709
0.011000000000000003, 8.510221379194927
0.012000000000000004, 8.142553503134327
0.013000000000000005, 7.800499241504414
0.014000000000000005, 7.4815422493412935
0.015000000000000006, 7.183487177788793
0.016000000000000007, 6.904409327208025
0.017000000000000008, 6.642613645167851
0.01800000000000001, 6.396601073813527
0.01900000000000001, 6.165040730869194
0.02000000000000001, 5.946746760618869
0.02100000000000001, 5.740658952723303
0.022000000000000013, 5.545826423124283
0.023000000000000013, 5.361393800289481
0.024000000000000014, 5.186589474170726
0.025000000000000015, 5.0207155534203505
0.026000000000000016, 4.863139245096705
0.027000000000000017, 4.713285425002758
0.028000000000000018, 4.570630209426449
0.02900000000000002, 4.434695372974865
0.03000000000000002, 4.305043484365628
0.03100000000000002, 4.181273653930776
0.03200000000000002, 4.063017804325448
0.03300000000000002, 3.9499373903821917
0.03400000000000002, 3.8417205058789783
0.035000000000000024, 3.738079324718284
0.036000000000000025, 3.6387478320530273
0.037000000000000026, 3.5434798075664853
0.03800000000000003, 3.452047028671613
0.03900000000000003, 3.364237666045515
0.04000000000000003, 3.279854847818743
0.04100000000000003, 3.198715372029408
0.04200000000000003, 3.1206485497339984
0.04300000000000003, 3.0454951635264886
0.04400000000000003, 2.9731065282256335
0.04500000000000003, 2.903343642204912
0.046000000000000034, 2.8360764193064183
0.047000000000000035, 2.7711829925399916
0.048000000000000036, 2.70854908185319
0.04900000000000004, 2.648067419193157
0.05000000000000004, 2.589637224890916
0.05100000000000004, 2.5331637301007945
0.05200000000000004, 2.4785577406375845
0.05300000000000004, 2.4257352380857133
0.05400000000000004, 2.3746170145187335
0.05500000000000004, 2.3251283375734926
0.05600000000000004, 2.277198642979133
0.057000000000000044, 2.2307612519539957
0.058000000000000045, 2.1857531111582893
0.059000000000000045, 2.142114553133225
0.060000000000000046, 2.0997890753716164
0.06100000000000005, 2.0587231363543084
0.06200000000000005, 2.018865967055095
0.06300000000000004, 1.9801693965657694
0.06400000000000004, 1.94258769062568
0.06500000000000004, 1.906077401958292
0.06600000000000004, 1.8705972316097172
0.06700000000000005, 1.8361078994364113
0.06800000000000005, 1.8025720248772863
0.06900000000000005, 1.7699540152810291
0.07000000000000005, 1.7382199621348045
0.07100000000000005, 1.7073375443764363
0.07200000000000005, 1.6772759382342284
0.07300000000000005, 1.6480057330882318
0.07400000000000005, 1.619498852890855
0.07500000000000005, 1.5917284827248748
0.07600000000000005, 1.564669000112832
0.07700000000000005, 1.538295910724861
0.07800000000000006, 1.5125857881612153
0.07900000000000006, 1.4875162175129832
0.08000000000000006, 1.4630657424285873
0.08100000000000006, 1.4392138154359826
0.08200000000000006, 1.4159407512904845
0.08300000000000006, 1.3932276831366694
0.08400000000000006, 1.3710565212892543
0.08500000000000006, 1.349409914453345
0.08600000000000006, 1.328271213218195
0.08700000000000006, 1.3076244356714661
0.08800000000000006, 1.287454234992453
0.08900000000000007, 1.2677458688935261
0.09000000000000007, 1.248485170788745
0.09100000000000007, 1.2296585225775398
0.09200000000000007, 1.2112528289395494
0.09300000000000007, 1.1932554930443018
0.09400000000000007, 1.1756543935862986
0.09500000000000007, 1.1584378630624923
0.09600000000000007, 1.1415946672149275
0.09700000000000007, 1.1251139855668626
0.09800000000000007, 1.1089853929855413
0.09900000000000007, 1.0931988422094867
0.10000000000000007, 1.077744647282329
0.10100000000000008, 1.0626134678392596
0.10200000000000008, 1.0477962941956396
0.10300000000000008, 1.0332844331908517
0.10400000000000008, 1.0190694947434025
0.10500000000000008, 1.0051433790763178
0.10600000000000008, 0.9914982645744341
0.10700000000000008, 0.978126596237738
0.10800000000000008, 0.9650210746971515
0.10900000000000008, 0.9521746457613287
0.11000000000000008, 0.9395804904650017
0.11100000000000008, 0.92723201559127
0.11200000000000009, 0.9151228446418694
0.11300000000000009, 0.9032468092312484
0.11400000000000009, 0.8915979408814658
0.11500000000000009, 0.880170463196604
0.11600000000000009, 0.8689587843965316
0.11700000000000009, 0.8579574901910301
0.11800000000000009, 0.8471613369765477
0.11900000000000009, 0.8365652453387755
0.12000000000000009, 0.8261642938452897
0.1210000000000001, 0.8159537131134056
0.1220000000000001, 0.8059288801392317
0.1230000000000001, 0.7960853128747397
0.1240000000000001, 0.7864186650404076
0.12500000000000008, 0.776924721161667
0.12600000000000008, 0.7675993918181532
0.12700000000000009, 0.7584387090951766
0.12800000000000009, 0.7494388222276531
0.1290000000000001, 0.7405959934271006
0.1300000000000001, 0.7319065938828412
0.1310000000000001, 0.7233670999291685
0.1320000000000001, 0.714974089370459
0.1330000000000001, 0.706724237956872
0.1340000000000001, 0.6986143160034686
0.1350000000000001, 0.6906411851461325
0.1360000000000001, 0.6828017952278814
0.1370000000000001, 0.6750931813096097
0.1380000000000001, 0.6675124607995109
0.1390000000000001, 0.6600568306958385
0.1400000000000001, 0.6527235649377979
0.1410000000000001, 0.6455100118597769
0.1420000000000001, 0.6384135917442391
0.1430000000000001, 0.6314317944689448
0.1440000000000001, 0.6245621772442642
0.1450000000000001, 0.6178023624367094
0.1460000000000001, 0.6111500354748515
0.1470000000000001, 0.604602942834068
0.1480000000000001, 0.598158890096744
0.1490000000000001, 0.5918157400846329
0.1500000000000001, 0.5855714110603711
0.1510000000000001, 0.5794238749951394
0.1520000000000001, 0.573371155899731
0.1530000000000001, 0.5674113282163502
0.1540000000000001, 0.5615425152685943
0.1550000000000001, 0.5557628877672431
0.1560000000000001, 0.5500706623695046
0.1570000000000001, 0.5444641002895595
0.1580000000000001, 0.5389415059583077
0.1590000000000001, 0.5335012257302946
0.16000000000000011, 0.5281416466359554
0.16100000000000012, 0.5228611951773027
0.16200000000000012, 0.5176583361653864
0.16300000000000012, 0.512531571597812
0.16400000000000012, 0.5074794395747614
0.16500000000000012, 0.5025005132519985
0.16600000000000012, 0.4975933998294178
0.16700000000000012, 0.4927567395737427
0.16800000000000012, 0.4879892048740511
0.16900000000000012, 0.48328949932889104
0.17000000000000012, 0.47865635686373575
0.17100000000000012, 0.4740885408776471
0.17200000000000013, 0.46958484341805623
0.17300000000000013, 0.4651440843825416
0.17400000000000013, 0.46076511074666393
0.17500000000000013, 0.45644679581683456
0.17600000000000013, 0.45218803850729855
0.17700000000000013, 0.4479877626403592
0.17800000000000013, 0.44384491626895456
0.17900000000000013, 0.4397584710208031
0.18000000000000013, 0.4357274214633075
0.18100000000000013, 0.4317507844884735
0.18200000000000013, 0.42782759871712
0.18300000000000013, 0.42395692392168266
0.18400000000000014, 0.42013784046695946
0.18500000000000014, 0.4163694487681424
0.18600000000000014, 0.41265086876553386
0.18700000000000014, 0.4089812394153589
0.18800000000000014, 0.4053597181960997
0.18900000000000014, 0.40178548062983016
0.19000000000000014, 0.39825771981799696
0.19100000000000014, 0.39477564599117976
0.19200000000000014, 0.39133848607233246
0.19300000000000014, 0.3879454832530416
0.19400000000000014, 0.3845958965823615
0.19500000000000015, 0.38128900056780446
0.19600000000000015, 0.37802408478806043
0.19700000000000015, 0.37480045351706687
0.19800000000000015, 0.37161742535903325
0.19900000000000015, 0.3684743328940714
0.20000000000000015, 0.3653705223340572
0.20100000000000015, 0.36230535318840745
0.20200000000000015, 0.3592781979394266
0.20300000000000015, 0.3562884417269314
0.20400000000000015, 0.35333548204181364
0.20500000000000015, 0.3504187284282958
0.20600000000000016, 0.3475376021945637
0.20700000000000016, 0.34469153613151854
0.20800000000000016, 0.34187997423938454
0.20900000000000016, 0.3391023714619319
0.21000000000000016, 0.336358193428052
0.21100000000000016, 0.333646916200471
0.21200000000000016, 0.33096802603136505
0.21300000000000016, 0.32832101912466133
0.21400000000000016, 0.3257054014048246
0.21500000000000016, 0.32312068829191154
0.21600000000000016, 0.3205664044827128
0.21700000000000016, 0.31804208373778337
0.21800000000000017, 0.31554726867418714
0.21900000000000017, 0.31308151056377564
0.22000000000000017, 0.31064436913683857
0.22100000000000017, 0.30823541239094826
0.22200000000000017, 0.3058542164048545
0.22300000000000017, 0.30350036515728346
0.22400000000000017, 0.3011734503504577
0.22500000000000017, 0.29887307123824347
0.22600000000000017, 0.2965988344587523
0.22700000000000017, 0.2943503538712766
0.22800000000000017, 0.2921272503974351
0.22900000000000018, 0.28992915186639384
0.23000000000000018, 0.28775569286405045
0.23100000000000018, 0.285606514586064
0.23200000000000018, 0.2834812646946137
0.23300000000000018, 0.2813795971787899
0.23400000000000018, 0.27930117221849365
0.23500000000000018, 0.27724565605176227
0.23600000000000018, 0.27521272084541354
0.23700000000000018, 0.27320204456890895
0.23800000000000018, 0.27121331087135325
0.23900000000000018, 0.2692462089615442
0.24000000000000019, 0.2673004334909622
0.2410000000000002, 0.26537568443965365
0.2420000000000002, 0.2634716670048947
0.2430000000000002, 0.2615880914925756
0.2440000000000002, 0.2597246732112177
0.2450000000000002, 0.25788113236856913
0.2460000000000002, 0.2560571939706805
0.2470000000000002, 0.25425258772341536
0.2480000000000002, 0.25246704793631913
0.2490000000000002, 0.2507003134287796
0.25000000000000017, 0.2489521274384223
0.25100000000000017, 0.24722223753167477
0.25200000000000017, 0.24551039551644413
0.25300000000000017, 0.24381635735685106
0.25400000000000017, 0.2421398830899615
0.25500000000000017, 0.2404807367444692
0.25600000000000017, 0.2388386862612611
0.2570000000000002, 0.23721350341584418
0.2580000000000002, 0.2356049637425514
0.2590000000000002, 0.234012846460501
0.2600000000000002, 0.2324369344012617
0.2610000000000002, 0.2308770139381649
0.2620000000000002, 0.22933287491723578
0.2630000000000002, 0.2278043105896993
0.2640000000000002, 0.226291117546005
0.2650000000000002, 0.22479309565135358
0.2660000000000002, 0.2233100479826688
0.2670000000000002, 0.22184178076698763
0.2680000000000002, 0.2203881033212291
0.2690000000000002, 0.21894882799329843
0.2700000000000002, 0.21752377010451213
0.2710000000000002, 0.21611274789328835
0.2720000000000002, 0.21471558246008768
0.2730000000000002, 0.21333209771355913
0.2740000000000002, 0.2119621203178753
0.2750000000000002, 0.21060547964121173
0.2760000000000002, 0.20926200770535272
0.2770000000000002, 0.20793153913639384
0.2780000000000002, 0.206613911116509
0.2790000000000002, 0.20530896333675838
0.2800000000000002, 0.20401653795091684
0.2810000000000002, 0.20273647953028565
0.2820000000000002, 0.2014686350194802
0.2830000000000002, 0.20021285369314915
0.2840000000000002, 0.19896898711362074
0.2850000000000002, 0.1977368890894478
0.2860000000000002, 0.19651641563481959
0.2870000000000002, 0.19530742492983827
0.2880000000000002, 0.19410977728162457
0.2890000000000002, 0.192923335086235
0.2900000000000002, 0.19174796279137754
0.2910000000000002, 0.19058352685990373
0.2920000000000002, 0.1894298957340507
0.2930000000000002, 0.18828693980043187
0.2940000000000002, 0.18715453135574228
0.2950000000000002, 0.18603254457317214
0.2960000000000002, 0.18492085546950604
0.2970000000000002, 0.18381934187289578
0.2980000000000002, 0.18272788339129098
0.2990000000000002, 0.18164636138150697
0.3000000000000002, 0.1805746589189207
0.3010000000000002, 0.17951266076777858
0.3020000000000002, 0.1784602533521053
0.3030000000000002, 0.17741732472718674
0.3040000000000002, 0.17638376455163463
0.3050000000000002, 0.17535946406000094
0.3060000000000002, 0.17434431603593964
0.3070000000000002, 0.173338214785904
0.3080000000000002, 0.17234105611335462
0.3090000000000002, 0.17135273729348743
0.3100000000000002, 0.17037315704845138
0.3110000000000002, 0.16940221552305454
0.3120000000000002, 0.16843981426094298
0.3130000000000002, 0.1674858561812505
0.3140000000000002, 0.16654024555568905
0.3150000000000002, 0.16560288798610232
0.3160000000000002, 0.16467369038243446
0.3170000000000002, 0.16375256094113452
0.3180000000000002, 0.16283940912397443
0.31900000000000023, 0.1619341456372707
0.32000000000000023, 0.16103668241150368
0.32100000000000023, 0.1601469325813272
0.32200000000000023, 0.15926481046595617
0.32300000000000023, 0.15839023154992893
0.32400000000000023, 0.1575231124642272
0.32500000000000023, 0.15666337096776153
0.32600000000000023, 0.15581092592919388
0.32700000000000023, 0.1549656973091112
0.32800000000000024, 0.15412760614252363
0.32900000000000024, 0.15329657452169734
0.33000000000000024, 0.15247252557929883
0.33100000000000024, 0.15165538347185706
0.33200000000000024, 0.15084507336352967
0.33300000000000024, 0.1500415214101708
0.33400000000000024, 0.1492446547436875
0.33500000000000024, 0.14845440145668723
0.33600000000000024, 0.14767069058740517
0.33700000000000024, 0.14689345210490734
0.33800000000000024, 0.14612261689456052
0.33900000000000025, 0.14535811674377047
0.34000000000000025, 0.14459988432797216
0.34100000000000025, 0.14384785319687993
0.34200000000000025, 0.14310195776098206
0.34300000000000025, 0.1423621332782749
0.34400000000000025, 0.14162831584124283
0.34500000000000025, 0.14090044236406077
0.34600000000000025, 0.14017845057003434
0.34700000000000025, 0.13946227897925756
0.34800000000000025, 0.13875186689649058
0.34900000000000025, 0.13804715439925463
0.35000000000000026, 0.13734808232613088
0.35100000000000026, 0.13665459226527418
0.35200000000000026, 0.13596662654311972
0.35300000000000026, 0.1352841282132935
0.35400000000000026, 0.1346070410457127
0.35500000000000026, 0.13393530951587942
0.35600000000000026, 0.13326887879435662
0.35700000000000026, 0.13260769473643083
0.35800000000000026, 0.13195170387195027
0.35900000000000026, 0.13130085339533779
0.36000000000000026, 0.13065509115578158
0.36100000000000027, 0.13001436564758517
0.36200000000000027, 0.12937862600069086
0.36300000000000027, 0.12874782197136098
0.36400000000000027, 0.12812190393301698
0.36500000000000027, 0.12750082286723732
0.36600000000000027, 0.12688453035490743
0.36700000000000027, 0.12627297856751676
0.36800000000000027, 0.12566612025860427
0.36900000000000027, 0.1250639087553496
0.3700000000000003, 0.1244662979503038
0.3710000000000003, 0.12387324229325658
0.3720000000000003, 0.12328469678324404
0.3730000000000003, 0.1227006169606857
0.3740000000000003, 0.12212095889965507
0.3750000000000003, 0.12154567920027515
0.3760000000000003, 0.12097473498124399
0.3770000000000003, 0.12040808387248013
0.3780000000000003, 0.11984568400789088
0.3790000000000003, 0.11928749401825989
0.3800000000000003, 0.11873347302424918
0.3810000000000003, 0.11818358062951836
0.3820000000000003, 0.1176377769139544
0.3830000000000003, 0.11709602242701121
0.3840000000000003, 0.11655827818116048
0.3850000000000003, 0.11602450564544312
0.3860000000000003, 0.11549466673913128
0.3870000000000003, 0.11496872382548799
0.3880000000000003, 0.11444663970562932
0.3890000000000003, 0.11392837761248464
0.3900000000000003, 0.11341390120485285
0.3910000000000003, 0.11290317456155596
0.3920000000000003, 0.11239616217568155
0.3930000000000003, 0.11189282894892269
0.3940000000000003, 0.11139314018600267
0.3950000000000003, 0.11089706158918942
0.3960000000000003, 0.11040455925289941
0.3970000000000003, 0.10991559965838194
0.3980000000000003, 0.10943014966849034
0.3990000000000003, 0.10894817652253463
0.4000000000000003, 0.108469647831214
0.4010000000000003, 0.10799453157162953
0.4020000000000003, 0.10752279608237313
0.4030000000000003, 0.1070544100586944
0.4040000000000003, 0.10658934254774197
0.4050000000000003, 0.10612756294387837
0.4060000000000003, 0.10566904098406715
0.4070000000000003, 0.1052137467433317
0.4080000000000003, 0.10476165063028355
0.4090000000000003, 0.10431272338271926
0.4100000000000003, 0.10386693606328481
0.4110000000000003, 0.10342426005520611
0.4120000000000003, 0.10298466705808561
0.4130000000000003, 0.10254812908376104
0.4140000000000003, 0.10211461845222886
0.4150000000000003, 0.10168410778762803
0.4160000000000003, 0.10125657001428542
0.4170000000000003, 0.10083197835282097
0.4180000000000003, 0.10041030631630986
0.4190000000000003, 0.09999152770650571
0.4200000000000003, 0.09957561661011527
0.4210000000000003, 0.09916254739513594
0.4220000000000003, 0.09875229470723895
0.4230000000000003, 0.0983448334662151
0.4240000000000003, 0.09794013886246737
0.4250000000000003, 0.09753818635355936
0.4260000000000003, 0.09713895166081167
0.4270000000000003, 0.09674241076594997
0.4280000000000003, 0.09634853990780468
0.4290000000000003, 0.0959573155790536
0.4300000000000003, 0.09556871452301847
0.4310000000000003, 0.09518271373050546
0.43200000000000033, 0.09479929043668993
0.43300000000000033, 0.09441842211805176
0.43400000000000033, 0.09404008648934996
0.43500000000000033, 0.09366426150064477
0.43600000000000033, 0.09329092533436233
0.43700000000000033, 0.09292005640239852
0.43800000000000033, 0.09255163334327149
0.43900000000000033, 0.09218563501930653
0.44000000000000034, 0.09182204051386937
0.44100000000000034, 0.09146082912863379
0.44200000000000034, 0.09110198038089118
0.44300000000000034, 0.09074547400089755
0.44400000000000034, 0.09039128992925735
0.44500000000000034, 0.09003940831434722
0.44600000000000034, 0.08968980950977339
0.44700000000000034, 0.08934247407186723
0.44800000000000034, 0.08899738275721536
0.44900000000000034, 0.08865451652022484
0.45000000000000034, 0.08831385651072168
0.45100000000000035, 0.08797538407158409
0.45200000000000035, 0.08763908073641101
0.45300000000000035, 0.08730492822721797
0.45400000000000035, 0.08697290845216991
0.45500000000000035, 0.08664300350334457
0.45600000000000035, 0.08631519565452452
0.45700000000000035, 0.08598946735902369
0.45800000000000035, 0.0856658012475416
0.45900000000000035, 0.0853441801260468
0.46000000000000035, 0.08502458697369292
0.46100000000000035, 0.08470700494075799
0.46200000000000035, 0.08439141734661786
0.46300000000000036, 0.08407780767774342
0.46400000000000036, 0.08376615958572793
0.46500000000000036, 0.08345645688533805
0.46600000000000036, 0.08314868355259576
0.46700000000000036, 0.0828428237228829
0.46800000000000036, 0.08253886168907262
0.46900000000000036, 0.08223678189968721
0.47000000000000036, 0.08193656895707904
0.47100000000000036, 0.08163820761563842
0.47200000000000036, 0.08134168278002266
0.47300000000000036, 0.08104697950341147
0.47400000000000037, 0.08075408298578549
0.47500000000000037, 0.08046297857222623
0.47600000000000037, 0.08017365175124119
0.47700000000000037, 0.07988608815310894
0.47800000000000037, 0.07960027354824865
0.47900000000000037, 0.07931619384560924
0.48000000000000037, 0.07903383509108151
0.48100000000000037, 0.07875318346593028
0.4820000000000004, 0.07847422528524811
0.4830000000000004, 0.07819694699642903
0.4840000000000004, 0.07792133517766155
0.4850000000000004, 0.07764737653644417
0.4860000000000004, 0.0773750579081173
0.4870000000000004, 0.07710436625441647
0.4880000000000004, 0.07683528866204331
0.4890000000000004, 0.07656781234125624
0.4900000000000004, 0.0763019246244788
0.4910000000000004, 0.07603761296492648
0.4920000000000004, 0.07577486493525114
0.4930000000000004, 0.07551366822620298
0.4940000000000004, 0.07525401064531122
0.4950000000000004, 0.07499588011557874
0.4960000000000004, 0.07473926467419721
0.4970000000000004, 0.07448415247127607
0.4980000000000004, 0.07423053176858893
0.4990000000000004, 0.07397839093833689
0.5000000000000003, 0.07372771846192532
0.5010000000000003, 0.07347850292875861
0.5020000000000003, 0.07323073303504998
0.5030000000000003, 0.07298439758264502
0.5040000000000003, 0.07273948547786113
0.5050000000000003, 0.07249598573034276
0.5060000000000003, 0.07225388745192841
0.5070000000000003, 0.07201317985553603
0.5080000000000003, 0.07177385225405718
0.5090000000000003, 0.07153589405927087
0.5100000000000003, 0.07129929478076628
0.5110000000000003, 0.07106404402488253
0.5120000000000003, 0.07083013149365908
0.5130000000000003, 0.07059754698380082
0.5140000000000003, 0.07036628038565637
0.5150000000000003, 0.07013632168220774
0.5160000000000003, 0.06990766094807313
0.5170000000000003, 0.06968028834852372
0.5180000000000003, 0.0694541941385094
0.5190000000000003, 0.06922936866169967
0.5200000000000004, 0.06900580234953527
0.5210000000000004, 0.06878348572029007
0.5220000000000004, 0.06856240937814803
0.5230000000000004, 0.06834256401228751
0.5240000000000004, 0.06812394039597941
0.5250000000000004, 0.06790652938569608
0.5260000000000004, 0.06769032192023006
0.5270000000000004, 0.06747530901982438
0.5280000000000004, 0.0672614817853141
0.5290000000000004, 0.06704883139727631
0.5300000000000004, 0.06683734911519294
0.5310000000000004, 0.06662702627662138
0.5320000000000004, 0.06641785429637728
0.5330000000000004, 0.06620982466572581
0.5340000000000004, 0.06600292895158308
0.5350000000000004, 0.06579715879572721
0.5360000000000004, 0.06559250591401937
0.5370000000000004, 0.0653889620956328
0.5380000000000004, 0.06518651920229342
0.5390000000000004, 0.06498516916752665
0.5400000000000004, 0.06478490399591572
0.5410000000000004, 0.06458571576236734
0.5420000000000004, 0.06438759661138714
0.5430000000000004, 0.06419053875636253
0.5440000000000004, 0.06399453447885557
0.5450000000000004, 0.06379957612790248
0.5460000000000004, 0.06360565611932291
0.5470000000000004, 0.06341276693503746
0.5480000000000004, 0.06322090112239097
0.5490000000000004, 0.06303005129348782
0.5500000000000004, 0.06284021012452996
0.5510000000000004, 0.06265137035516787
0.5520000000000004, 0.06246352478785531
0.5530000000000004, 0.06227666628721344
0.5540000000000004, 0.06209078777940184
0.5550000000000004, 0.06190588225149712
0.5560000000000004, 0.06172194275087877
0.5570000000000004, 0.06153896238462134
0.5580000000000004, 0.06135693431889536
0.5590000000000004, 0.06117585177837303
0.5600000000000004, 0.060995708045643034
0.5610000000000004, 0.060816496460630504
0.5620000000000004, 0.06063821042002422
0.5630000000000004, 0.060460843376710614
0.5640000000000004, 0.06028438883921342
0.5650000000000004, 0.06010884037114151
0.5660000000000004, 0.05993419159064105
0.5670000000000004, 0.05976043616985511
0.5680000000000004, 0.05958756783438939
0.5690000000000004, 0.05941558036278348
0.5700000000000004, 0.0592444675859886
0.5710000000000004, 0.05907422338685151
0.5720000000000004, 0.05890484169960327
0.5730000000000004, 0.05873631650935491
0.5740000000000004, 0.058568641851599
0.5750000000000004, 0.05840181181171425
0.5760000000000004, 0.05823582052447997
0.5770000000000004, 0.05807066217359251
0.5780000000000004, 0.05790633099118826
0.5790000000000004, 0.057742821257372484
0.5800000000000004, 0.05758012729975271
0.5810000000000004, 0.057418243492978464
0.5820000000000004, 0.057257164258283956
0.5830000000000004, 0.057096884063038617
0.5840000000000004, 0.056937397420300635
0.5850000000000004, 0.05677869888837594
0.5860000000000004, 0.056620783070383165
0.5870000000000004, 0.05646364461382184
0.5880000000000004, 0.056307278210145535
0.5890000000000004, 0.05615167859434223
0.5900000000000004, 0.0559968405445151
0.5910000000000004, 0.055842758881471596
0.5920000000000004, 0.055689428468315094
0.5930000000000004, 0.05553684421004148
0.5940000000000004, 0.055385001053141196
0.5950000000000004, 0.05523389398520349
0.5960000000000004, 0.055083518034526664
0.5970000000000004, 0.05493386826973239
0.5980000000000004, 0.05478493979938406
0.5990000000000004, 0.05463672777160897
0.6000000000000004, 0.05448922737372418
0.6010000000000004, 0.05434243383186864
0.6020000000000004, 0.05419634241063681
0.6030000000000004, 0.05405094841271711
0.6040000000000004, 0.05390624717853505
0.6050000000000004, 0.05376223408589877
0.6060000000000004, 0.053618904549650064
0.6070000000000004, 0.0534762540213177
0.6080000000000004, 0.05333427798877546
0.6090000000000004, 0.05319297197590284
0.6100000000000004, 0.05305233154225056
0.6110000000000004, 0.05291235228270922
0.6120000000000004, 0.05277302982718068
0.6130000000000004, 0.05263435984025421
0.6140000000000004, 0.052496338020885304
0.6150000000000004, 0.05235896010207856
0.6160000000000004, 0.05222222185057265
0.6170000000000004, 0.052086119066530205
0.6180000000000004, 0.05195064758323019
0.6190000000000004, 0.05181580326676303
0.6200000000000004, 0.05168158201573042
0.6210000000000004, 0.051547979760947035
0.6220000000000004, 0.05141499246514527
0.6230000000000004, 0.051282616122683984
0.6240000000000004, 0.05115084675926102
0.6250000000000004, 0.051019680431624984
0.6260000000000004, 0.050889113227295446
0.6270000000000004, 0.05075914126428151
0.6280000000000004, 0.050629760690805894
0.6290000000000004, 0.050500967685031435
0.6300000000000004, 0.05037275845478905
0.6310000000000004, 0.05024512923731009
0.6320000000000005, 0.05011807629896176
0.6330000000000005, 0.04999159593498318
0.6340000000000005, 0.04986568446922647
0.6350000000000005, 0.04974033825389936
0.6360000000000005, 0.04961555366931043
0.6370000000000005, 0.049491327123616924
0.6380000000000005, 0.04936765505257678
0.6390000000000005, 0.04924453391929978
0.6400000000000005, 0.04912196021400503
0.6410000000000005, 0.04899993045377913
0.6420000000000005, 0.04887844118233529
0.6430000000000005, 0.04875748896977859
0.6440000000000005, 0.048637070412370934
0.6450000000000005, 0.04851718213229791
0.6460000000000005, 0.048397820777441224
0.6470000000000005, 0.04827898302114953
0.6480000000000005, 0.048160665562014586
0.6490000000000005, 0.04804286512364821
0.6500000000000005, 0.04792557845446176
0.6510000000000005, 0.04780880232744814
0.6520000000000005, 0.04769253353996566
0.6530000000000005, 0.04757676891352415
0.6540000000000005, 0.047461505293573354
0.6550000000000005, 0.04734673954929352
0.6560000000000005, 0.04723246857338773
0.6570000000000005, 0.04711868928187704
0.6580000000000005, 0.047005398613896375
0.6590000000000005, 0.04689259353149388
0.6600000000000005, 0.046780271019431545
0.6610000000000005, 0.04666842808498777
0.6620000000000005, 0.04655706175776273
0.6630000000000005, 0.04644616908948345
0.6640000000000005, 0.046335747153814534
0.6650000000000005, 0.04622579304616719
0.6660000000000005, 0.046116303883511414
0.6670000000000005, 0.0460072768041913
0.6680000000000005, 0.045898708967740516
0.6690000000000005, 0.04579059755469965
0.6700000000000005, 0.04568293976643699
0.6710000000000005, 0.04557573282496882
0.6720000000000005, 0.045468973972783384
0.6730000000000005, 0.045362660472665635
0.6740000000000005, 0.045256789607523905
0.6750000000000005, 0.04515135868021763
0.6760000000000005, 0.045046365013388365
0.6770000000000005, 0.04494180594929101
0.6780000000000005, 0.044837678849626986
0.6790000000000005, 0.04473398109537927
0.6800000000000005, 0.044630710086649136
0.6810000000000005, 0.04452786324249433
0.6820000000000005, 0.04442543800076847
0.6830000000000005, 0.04432343181796254
0.6840000000000005, 0.0442218421690475
0.6850000000000005, 0.044120666547318985
0.6860000000000005, 0.04401990246424311
0.6870000000000005, 0.04391954744930306
0.6880000000000005, 0.04381959904984891
0.6890000000000005, 0.0437200548309472
0.6900000000000005, 0.04362091237523301
0.6910000000000005, 0.04352216928276249
0.6920000000000005, 0.04342382317086806
0.6930000000000005, 0.043325871674014055
0.6940000000000005, 0.04322831244365385
0.6950000000000005, 0.043131143148088774
0.6960000000000005, 0.04303436147232762
0.6970000000000005, 0.04293796511794886
0.6980000000000005, 0.04284195180296245
0.6990000000000005, 0.04274631926167419
0.7000000000000005, 0.042651065244550826
0.7010000000000005, 0.042556187518086604
0.7020000000000005, 0.042461683864671314
0.7030000000000005, 0.042367552082459035
0.7040000000000005, 0.04227378998523817
0.7050000000000005, 0.04218039540230346
0.7060000000000005, 0.04208736617832868
0.7070000000000005, 0.041994700173240154
0.7080000000000005, 0.04190239526209177
0.7090000000000005, 0.041810449334942226
0.7100000000000005, 0.041718860296730914
0.7110000000000005, 0.041627626067157676
0.7120000000000005, 0.04153674458056243
0.7130000000000005, 0.041446213785804945
0.7140000000000005, 0.041356031646148275
0.7150000000000005, 0.041266196139140815
0.7160000000000005, 0.04117670525650041
0.7170000000000005, 0.041087557004000234
0.7180000000000005, 0.040998749401354284
0.7190000000000005, 0.0409102804821055
0.7200000000000005, 0.040822148293512786
0.7210000000000005, 0.040734350896442575
0.7220000000000005, 0.040646886365256985
0.7230000000000005, 0.04055975278770671
0.7240000000000005, 0.04047294826482289
0.7250000000000005, 0.04038647091081045
0.7260000000000005, 0.040300318852943176
0.7270000000000005, 0.04021449023145787
0.7280000000000005, 0.040128983199452004
0.7290000000000005, 0.040043795922780095
0.7300000000000005, 0.03995892657995232
0.7310000000000005, 0.039874373362033505
0.7320000000000005, 0.03979013447254323
0.7330000000000005, 0.03970620812735701
0.7340000000000005, 0.03962259255460764
0.7350000000000005, 0.03953928599458862
0.7360000000000005, 0.039456286699657526
0.7370000000000005, 0.03937359293414029
0.7380000000000005, 0.03929120297423718
0.7390000000000005, 0.03920911510792813
0.7400000000000005, 0.039127327634881075
0.7410000000000005, 0.03904583886635878
0.7420000000000005, 0.03896464712512821
0.7430000000000005, 0.0388837507453699
0.7440000000000005, 0.03880314807258857
0.7450000000000006, 0.03872283746352397
0.7460000000000006, 0.03864281728606337
0.7470000000000006, 0.03856308591915383
0.7480000000000006, 0.03848364175271622
0.7490000000000006, 0.0384044831875593
0.7500000000000006, 0.03832560863529478
0.7510000000000006, 0.03824701651825367
0.7520000000000006, 0.03816870526940237
0.7530000000000006, 0.03809067333225999
0.7540000000000006, 0.03801291916081742
0.7550000000000006, 0.03793544121945449
0.7560000000000006, 0.03785823798286106
0.7570000000000006, 0.03778130793595659
0.7580000000000006, 0.037704649573811255
0.7590000000000006, 0.037628261401567296
0.7600000000000006, 0.037552141934361995
0.7610000000000006, 0.03747628969724988
0.7620000000000006, 0.03740070322512737
0.7630000000000006, 0.03732538106265673
0.7640000000000006, 0.03725032176419089
0.7650000000000006, 0.037175523893699366
0.7660000000000006, 0.037100986024695116
0.7670000000000006, 0.03702670674016062
0.7680000000000006, 0.0369526846324762
0.7690000000000006, 0.036878918303348336
0.7700000000000006, 0.036805406363737955
0.7710000000000006, 0.03673214743379078
0.7720000000000006, 0.03665914014276692
0.7730000000000006, 0.03658638312897184
0.7740000000000006, 0.03651387503968768
0.7750000000000006, 0.03644161453110508
0.7760000000000006, 0.036369600268255906
0.7770000000000006, 0.036297830924946595
0.7780000000000006, 0.03622630518369123
0.7790000000000006, 0.036155021735646456
0.7800000000000006, 0.03608397928054577
0.7810000000000006, 0.036013176526635625
0.7820000000000006, 0.0359426121906108
0.7830000000000006, 0.03587228499755104
0.7840000000000006, 0.03580219368085827
0.7850000000000006, 0.035732336982194544
0.7860000000000006, 0.0356627136514191
0.7870000000000006, 0.03559332244652838
0.7880000000000006, 0.0355241621335943
0.7890000000000006, 0.03545523148670412
0.7900000000000006, 0.03538652928790118
0.7910000000000006, 0.035318054327125
0.7920000000000006, 0.035249805402152966
0.7930000000000006, 0.035181781318542035
0.7940000000000006, 0.03511398088957052
0.7950000000000006, 0.035046402936181845
0.7960000000000006, 0.03497904628692621
0.7970000000000006, 0.034911909777906217
0.7980000000000006, 0.03484499225271951
0.7990000000000006, 0.03477829256240388
0.8000000000000006, 0.03471180956538287
0.8010000000000006, 0.034645542127410694
0.8020000000000006, 0.03457948912151867
0.8030000000000006, 0.03451364942796195
0.8040000000000006, 0.034448021934165615
0.8050000000000006, 0.03438260553467303
0.8060000000000006, 0.03431739913109315
0.8070000000000006, 0.03425240163204891
0.8080000000000006, 0.03418761195312604
0.8090000000000006, 0.03412302901682208
0.8100000000000006, 0.03405865175249597
0.8110000000000006, 0.03399447909631821
0.8120000000000006, 0.033930509991221165
0.8130000000000006, 0.0338667433868497
0.8140000000000006, 0.03380317823951258
0.8150000000000006, 0.03373981351213426
0.8160000000000006, 0.033676648174206854
0.8170000000000006, 0.03361368120174212
0.8180000000000006, 0.033550911577225055
0.8190000000000006, 0.03348833828956659
0.8200000000000006, 0.03342596033405751
0.8210000000000006, 0.03336377671232205
0.8220000000000006, 0.033301786432272565
0.8230000000000006, 0.03323998850806453
0.8240000000000006, 0.033178381960051136
0.8250000000000006, 0.03311696581473916
0.8260000000000006, 0.03305573910474451
0.8270000000000006, 0.03299470086874895
0.8280000000000006, 0.032933850151456195
0.8290000000000006, 0.032873186003549125
0.8300000000000006, 0.03281270748164692
0.8310000000000006, 0.03275241364826304
0.8320000000000006, 0.03269230357176266
0.8330000000000006, 0.03263237632632175
0.8340000000000006, 0.032572630991884725
0.8350000000000006, 0.032513066654124574
0.8360000000000006, 0.03245368240440167
0.8370000000000006, 0.03239447733972321
0.8380000000000006, 0.032335450562703656
0.8390000000000006, 0.03227660118152496
0.8400000000000006, 0.03221792830989703
0.8410000000000006, 0.032159431067019024
0.8420000000000006, 0.032101108577540255
0.8430000000000006, 0.03204295997152217
0.8440000000000006, 0.03198498438440011
0.8450000000000006, 0.03192718095694538
0.8460000000000006, 0.03186954883522783
0.8470000000000006, 0.03181208717057935
0.8480000000000006, 0.031754795119555576
0.8490000000000006, 0.03169767184390076
0.8500000000000006, 0.03164071651051078
0.8510000000000006, 0.031583928291397105
0.8520000000000006, 0.031527306363651364
0.8530000000000006, 0.03147084990940989
0.8540000000000006, 0.03141455811581829
0.8550000000000006, 0.03135843017499715
0.8560000000000006, 0.03130246528400692
0.8570000000000007, 0.03124666264481385
0.8580000000000007, 0.03119102146425601
0.8590000000000007, 0.031135540954009586
0.8600000000000007, 0.031080220330555186
0.8610000000000007, 0.031025058815144693
0.8620000000000007, 0.030970055633768433
0.8630000000000007, 0.030915210017122583
0.8640000000000007, 0.03086052120057628
0.8650000000000007, 0.03080598842413991
0.8660000000000007, 0.03075161093243307
0.8670000000000007, 0.03069738797465279
0.8680000000000007, 0.03064331880454212
0.8690000000000007, 0.03058940268035918
0.8700000000000007, 0.030535638864845945
0.8710000000000007, 0.030482026625197747
0.8720000000000007, 0.030428565233032803
0.8730000000000007, 0.03037525396436214
0.8740000000000007, 0.030322092099559276
0.8750000000000007, 0.03026907892333093
0.8760000000000007, 0.030216213724687142
0.8770000000000007, 0.030163495796912302
0.8780000000000007, 0.030110924437535984
0.8790000000000007, 0.03005849894830421
0.8800000000000007, 0.03000621863515087
0.8810000000000007, 0.029954082808168962
0.8820000000000007, 0.029902090781583426
0.8830000000000007, 0.029850241873722105
0.8840000000000007, 0.029798535406988718
0.8850000000000007, 0.029746970707835378
0.8860000000000007, 0.029695547106734742
0.8870000000000007, 0.029644263938153823
0.8880000000000007, 0.02959312054052647
0.8890000000000007, 0.029542116256226734
0.8900000000000007, 0.029491250431543124
0.8910000000000007, 0.02944052241665139
0.8920000000000007, 0.02938993156558927
0.8930000000000007, 0.029339477236230278
0.8940000000000007, 0.029289158790258233
0.8950000000000007, 0.029238975593141665
0.8960000000000007, 0.029188927014108884
0.8970000000000007, 0.029139012426122404
0.8980000000000007, 0.029089231205854795
0.8990000000000007, 0.029039582733663392
0.9000000000000007, 0.028990066393566112
0.9010000000000007, 0.02894068157321725
0.9020000000000007, 0.028891427663883248
0.9030000000000007, 0.02884230406041873
0.9040000000000007, 0.028793310161242876
0.9050000000000007, 0.028744445368315913
0.9060000000000007, 0.02869570908711546
0.9070000000000007, 0.028647100726613757
0.9080000000000007, 0.028598619699254462
0.9090000000000007, 0.028550265420929612
0.9100000000000007, 0.028502037310957185
0.9110000000000007, 0.02845393479205858
0.9120000000000007, 0.028405957290336244
0.9130000000000007, 0.028358104235251605
0.9140000000000007, 0.02831037505960282
0.9150000000000007, 0.028262769199503223
0.9160000000000007, 0.028215286094359682
0.9170000000000007, 0.028167925186850813
0.9180000000000007, 0.028120685922905952
0.9190000000000007, 0.028073567751683855
0.9200000000000007, 0.02802657012555166
0.9210000000000007, 0.027979692500064022
0.9220000000000007, 0.027932934333942547
0.9230000000000007, 0.027886295089054977
0.9240000000000007, 0.027839774230395263
0.9250000000000007, 0.027793371226062843
0.9260000000000007, 0.027747085547242693
0.9270000000000007, 0.02770091666818554
0.9280000000000007, 0.027654864066187976
0.9290000000000007, 0.027608927221572845
0.9300000000000007, 0.027563105617669614
0.9310000000000007, 0.02751739874079538
0.9320000000000007, 0.02747180608023501
0.9330000000000007, 0.02742632712822294
0.9340000000000007, 0.02738096137992349
0.9350000000000007, 0.027335708333412465
0.9360000000000007, 0.027290567489658562
0.9370000000000007, 0.027245538352504473
0.9380000000000007, 0.027200620428649156
0.9390000000000007, 0.02715581322762888
0.9400000000000007, 0.02711111626179974
0.9410000000000007, 0.027066529046319378
0.9420000000000007, 0.0270220510991289
0.9430000000000007, 0.026977681940935975
0.9440000000000007, 0.026933421095196492
0.9450000000000007, 0.026889268088097426
0.9460000000000007, 0.026845222448539544
0.9470000000000007, 0.026801283708120113
0.9480000000000007, 0.02675745140111591
0.9490000000000007, 0.02671372506446627
0.9500000000000007, 0.026670104237756388
0.9510000000000007, 0.026626588463200217
0.9520000000000007, 0.026583177285624468
0.9530000000000007, 0.026539870252451914
0.9540000000000007, 0.026496666913684786
0.9550000000000007, 0.02645356682188908
0.9560000000000007, 0.026410569532178036
0.9570000000000007, 0.026367674602196377
0.9580000000000007, 0.026324881592104374
0.9590000000000007, 0.026282190064562127
0.9600000000000007, 0.026239599584713974
0.9610000000000007, 0.026197109720172918
0.9620000000000007, 0.026154720041005382
0.9630000000000007, 0.02611243011971542
0.9640000000000007, 0.026070239531230336
0.9650000000000007, 0.026028147852884567
0.9660000000000007, 0.025986154664405993
0.9670000000000007, 0.025944259547899837
0.9680000000000007, 0.025902462087834775
0.9690000000000007, 0.025860761871027888
0.9700000000000008, 0.02581915848663017
0.9710000000000008, 0.0257776515261122
0.9720000000000008, 0.025736240583249706
0.9730000000000008, 0.025694925254109467
0.9740000000000008, 0.025653705137034855
0.9750000000000008, 0.025612579832632328
0.9760000000000008, 0.02557154894375688
0.9770000000000008, 0.02553061207549888
0.9780000000000008, 0.025489768835169794
0.9790000000000008, 0.025449018832288676
0.9800000000000008, 0.025408361678568955
0.9810000000000008, 0.025367796987904596
0.9820000000000008, 0.025327324376356816
0.9830000000000008, 0.02528694346214111
0.9840000000000008, 0.02524665386561374
0.9850000000000008, 0.025206455209258953
0.9860000000000008, 0.025166347117675732
0.9870000000000008, 0.02512632921756514
0.9880000000000008, 0.025086401137717616
0.9890000000000008, 0.02504656250899964
0.9900000000000008, 0.025006812964342175
0.9910000000000008, 0.024967152138727144
0.9920000000000008, 0.024927579669175453
0.9930000000000008, 0.024888095194734748
0.9940000000000008, 0.024848698356466848
0.9950000000000008, 0.024809388797435807
0.9960000000000008, 0.02477016616269566
0.9970000000000008, 0.024731030099278455
0.9980000000000008, 0.024691980256182477
0.9990000000000008, 0.024653016284360105
1.0000000000000007, 0.024614137836706403
1.0010000000000006, 0.024575344568047188
1.0020000000000004, 0.024536636135127417
1.0030000000000003, 0.024498012196599948
1.0040000000000002, 0.024459472413013744
1.0050000000000001, 0.02442101644680289
1.006, 0.02438264396227494
1.007, 0.024344354625599893
1.0079999999999998, 0.024306148104799176
1.0089999999999997, 0.024268024069734398
1.0099999999999996, 0.024229982192096464
1.0109999999999995, 0.024192022145394777
1.0119999999999993, 0.02415414360494614
1.0129999999999992, 0.024116346247864347
1.0139999999999991, 0.024078629753049148
1.014999999999999, 0.024040993801176202
1.015999999999999, 0.024003438074685725
1.0169999999999988, 0.023965962257772862
1.0179999999999987, 0.02392856603637669
1.0189999999999986, 0.023891249098170385
1.0199999999999985, 0.023854011132550552
1.0209999999999984, 0.023816851830627258
1.0219999999999982, 0.023779770885214078
1.0229999999999981, 0.023742767990817603
1.023999999999998, 0.023705842843628033
1.024999999999998, 0.023668995141508758
1.0259999999999978, 0.023632224583986956
1.0269999999999977, 0.02359553087224344
1.0279999999999976, 0.023558913709103242
1.0289999999999975, 0.023522372799026005
1.0299999999999974, 0.023485907848095924
1.0309999999999973, 0.02344951856401288
1.0319999999999971, 0.023413204656082712
1.032999999999997, 0.023376965835207642
1.033999999999997, 0.023340801813877248
1.0349999999999968, 0.023304712306159096
1.0359999999999967, 0.02326869702768953
1.0369999999999966, 0.023232755695664548
1.0379999999999965, 0.02319688802883077
1.0389999999999964, 0.02316109374747643
1.0399999999999963, 0.023125372573422436
1.0409999999999962, 0.02308972423001318
1.041999999999996, 0.0230541484421082
1.042999999999996, 0.023018644936072995
1.0439999999999958, 0.022983213439770715
1.0449999999999957, 0.022947853682552914
1.0459999999999956, 0.022912565395251574
1.0469999999999955, 0.0228773483101702
1.0479999999999954, 0.022842202161075336
1.0489999999999953, 0.022807126683188274
1.0499999999999952, 0.022772121613176596
1.050999999999995, 0.022737186689145865
1.051999999999995, 0.022702321650631258
1.0529999999999948, 0.022667526238589635
1.0539999999999947, 0.02263280019539104
1.0549999999999946, 0.022598143264810768
1.0559999999999945, 0.022563555192021318
1.0569999999999944, 0.022529035723584296
1.0579999999999943, 0.022494584607442695
1.0589999999999942, 0.022460201592912576
1.059999999999994, 0.022425886430675716
1.060999999999994, 0.02239163887277139
1.0619999999999938, 0.022357458672588964
1.0629999999999937, 0.022323345584859898
1.0639999999999936, 0.02228929936565031
1.0649999999999935, 0.022255319772353437
1.0659999999999934, 0.02222140656368165
1.0669999999999933, 0.02218755949965962
1.0679999999999932, 0.02215377834161636
1.068999999999993, 0.022120062852177956
1.069999999999993, 0.022086412795260305
1.0709999999999928, 0.022052827936061694
1.0719999999999927, 0.022019308041055594
1.0729999999999926, 0.021985852877983443
1.0739999999999925, 0.021952462215847516
1.0749999999999924, 0.02191913582490372
1.0759999999999923, 0.02188587347665452
1.0769999999999922, 0.021852674943841976
1.077999999999992, 0.021819540000440764
1.078999999999992, 0.021786468421651082
1.0799999999999919, 0.021753459983892005
1.0809999999999917, 0.021720514464794328
1.0819999999999916, 0.02168763164319402
1.0829999999999915, 0.021654811299125228
1.0839999999999914, 0.021622053213813816
1.0849999999999913, 0.02158935716967046
1.0859999999999912, 0.02155672295028397
1.086999999999991, 0.021524150340414924
1.087999999999991, 0.0214916391259889
1.0889999999999909, 0.021459189094090184
1.0899999999999908, 0.021426800032954982
1.0909999999999906, 0.021394471731965167
1.0919999999999905, 0.021362203981641917
1.0929999999999904, 0.02132999657363917
1.0939999999999903, 0.021297849300737682
1.0949999999999902, 0.021265761956838377
1.09599999999999, 0.02123373433695616
1.09699999999999, 0.02120176623721386
1.0979999999999899, 0.02116985745483589
1.0989999999999898, 0.021138007788142517
1.0999999999999897, 0.0211062170365432
1.1009999999999895, 0.02107448500053103
1.1019999999999894, 0.021042811481676346
1.1029999999999893, 0.021011196282621047
1.1039999999999892, 0.020979639207072503
1.104999999999989, 0.020948140059797678
1.105999999999989, 0.02091669864661742
1.1069999999999889, 0.020885314774400306
1.1079999999999888, 0.020853988251057016
1.1089999999999887, 0.020822718885534875
1.1099999999999886, 0.02079150648781136
1.1109999999999884, 0.02076035086888952
1.1119999999999883, 0.020729251840791073
1.1129999999999882, 0.02069820921655187
1.113999999999988, 0.020667222810215578
1.114999999999988, 0.02063629243682857
1.115999999999988, 0.02060541791243413
1.1169999999999878, 0.020574599054067114
1.1179999999999877, 0.02054383567974846
1.1189999999999876, 0.020513127608479762
1.1199999999999875, 0.02048247466023778
1.1209999999999873, 0.0204518766559695
1.1219999999999872, 0.02042133341758616
1.1229999999999871, 0.02039084476795838
1.123999999999987, 0.020360410530911078
1.124999999999987, 0.0203300305312176
1.1259999999999868, 0.020299704594595253
1.1269999999999867, 0.020269432547699525
1.1279999999999866, 0.020239214218119514
1.1289999999999865, 0.020209049434372208
1.1299999999999863, 0.020178938025898055
1.1309999999999862, 0.020148879823055358
1.1319999999999861, 0.020118874657115607
1.132999999999986, 0.020088922360258357
1.133999999999986, 0.02005902276556628
1.1349999999999858, 0.02002917570702038
1.1359999999999857, 0.019999381019494885
1.1369999999999856, 0.01996963853875241
1.1379999999999855, 0.019939948101439238
1.1389999999999854, 0.019910309545080614
1.1399999999999852, 0.019880722708075477
1.1409999999999851, 0.019851187429692153
1.141999999999985, 0.019821703550063657
1.142999999999985, 0.01979227091018251
1.1439999999999848, 0.019762889351896688
1.1449999999999847, 0.019733558717904453
1.1459999999999846, 0.019704278851750134
1.1469999999999845, 0.019675049597819128
1.1479999999999844, 0.019645870801333728
1.1489999999999843, 0.019616742308348385
1.1499999999999841, 0.019587663965745176
1.150999999999984, 0.01955863562122932
1.151999999999984, 0.01952965712332478
1.1529999999999838, 0.019500728321369985
1.1539999999999837, 0.019471849065512872
1.1549999999999836, 0.019443019206707168
1.1559999999999835, 0.019414238596707545
1.1569999999999834, 0.019385507088065478
1.1579999999999833, 0.019356824534125096
1.1589999999999832, 0.019328190789018443
1.159999999999983, 0.019299605707661593
1.160999999999983, 0.019271069145750302
1.1619999999999828, 0.01924258095975588
1.1629999999999827, 0.019214141006920746
1.1639999999999826, 0.019185749145254494
1.1649999999999825, 0.019157405233529712
1.1659999999999824, 0.01912910913127779
1.1669999999999823, 0.019100860698784843
1.1679999999999822, 0.019072659797087735
1.168999999999982, 0.01904450628796974
1.169999999999982, 0.01901640003395696
1.1709999999999818, 0.018988340898314044
1.1719999999999817, 0.018960328745039962
1.1729999999999816, 0.018932363438864622
1.1739999999999815, 0.018904444845244343
1.1749999999999814, 0.018876572830358537
1.1759999999999813, 0.0188487472611052
1.1769999999999812, 0.01882096800509747
1.177999999999981, 0.018793234930659576
1.178999999999981, 0.01876554790682303
1.1799999999999808, 0.018737906803322872
1.1809999999999807, 0.018710311490593785
1.1819999999999806, 0.01868276183976651
1.1829999999999805, 0.01865525772266383
1.1839999999999804, 0.018627799011796963
1.1849999999999803, 0.018600385580362113
1.1859999999999802, 0.018573017302236153
1.18699999999998, 0.018545694051973642
1.18799999999998, 0.018518415704802792
1.1889999999999799, 0.01849118213662187
1.1899999999999797, 0.018463993223995598
1.1909999999999796, 0.018436848844151824
1.1919999999999795, 0.018409748874977375
1.1929999999999794, 0.018382693195015214
1.1939999999999793, 0.018355681683460374
1.1949999999999792, 0.01832871422015656
1.195999999999979, 0.01830179068559281
1.196999999999979, 0.018274910960900097
1.1979999999999789, 0.01824807492784733
1.1989999999999787, 0.018221282468838536
1.1999999999999786, 0.018194533466909205
1.2009999999999785, 0.018167827805722712
1.2019999999999784, 0.01814116536956722
1.2029999999999783, 0.018114546043352144
1.2039999999999782, 0.018087969712604866
1.204999999999978, 0.018061436263467356
1.205999999999978, 0.018034945582692898
1.2069999999999779, 0.01800849755764279
1.2079999999999778, 0.017982092076283065
1.2089999999999776, 0.017955729027181268
1.2099999999999775, 0.017929408299503027
1.2109999999999774, 0.017903129783009036
1.2119999999999773, 0.01787689336805188
1.2129999999999772, 0.017850698945572573
1.213999999999977, 0.017824546407097665
1.214999999999977, 0.01779843564473585
1.2159999999999769, 0.017772366551175037
1.2169999999999768, 0.017746339019679144
1.2179999999999767, 0.017720352944084798
1.2189999999999765, 0.01769440821879859
1.2199999999999764, 0.017668504738793687
1.2209999999999763, 0.017642642399606914
1.2219999999999762, 0.017616821097335776
1.222999999999976, 0.017591040728635158
1.223999999999976, 0.017565301190714748
1.2249999999999759, 0.017539602381335458
1.2259999999999758, 0.017513944198806985
1.2269999999999757, 0.01748832654198459
1.2279999999999756, 0.017462749310266017
1.2289999999999754, 0.017437212403588878
1.2299999999999753, 0.017411715722427477
1.2309999999999752, 0.017386259167789953
1.2319999999999751, 0.01736084264121541
1.232999999999975, 0.017335466044771076
1.233999999999975, 0.017310129281049375
1.2349999999999748, 0.017284832253165096
1.2359999999999747, 0.017259574864752505
1.2369999999999746, 0.017234357019962617
1.2379999999999745, 0.01720917862346041
1.2389999999999743, 0.017184039580421823
1.2399999999999742, 0.01715893979653126
1.2409999999999741, 0.01713387917797851
1.241999999999974, 0.01710885763145638
1.242999999999974, 0.017083875064157567
1.2439999999999738, 0.017058931383772204
1.2449999999999737, 0.017034026498485007
1.2459999999999736, 0.017009160316972614
1.2469999999999735, 0.016984332748400936
1.2479999999999734, 0.01695954370242249
1.2489999999999732, 0.01693479308917362
1.2499999999999731, 0.01691008081927204
1.250999999999973, 0.016885406803813993
1.251999999999973, 0.01686077095437189
1.2529999999999728, 0.016836173182991476
1.2539999999999727, 0.016811613402189257
1.2549999999999726, 0.016787091524950035
1.2559999999999725, 0.016762607464724417
1.2569999999999724, 0.016738161135425898
1.2579999999999723, 0.01671375245142875
1.2589999999999721, 0.016689381327565145
1.259999999999972, 0.0166650476791229
1.260999999999972, 0.01664075142184277
1.2619999999999718, 0.01661649247191618
1.2629999999999717, 0.01659227074598236
1.2639999999999716, 0.01656808616112637
1.2649999999999715, 0.0165439386348763
1.2659999999999714, 0.016519828085200892
1.2669999999999713, 0.016495754430507166
1.2679999999999712, 0.016471717589637978
1.268999999999971, 0.0164477174818696
1.269999999999971, 0.016423754026909262
1.2709999999999708, 0.01639982714489292
1.2719999999999707, 0.016375936756382697
1.2729999999999706, 0.016352082782364715
1.2739999999999705, 0.01632826514424649
1.2749999999999704, 0.016304483763854936
1.2759999999999703, 0.01628073856343363
1.2769999999999702, 0.016257029465640817
1.27799999999997, 0.01623335639354707
1.27899999999997, 0.01620971927063257
1.2799999999999698, 0.01618611802078564
1.2809999999999697, 0.01616255256829953
1.2819999999999696, 0.01613902283787098
1.2829999999999695, 0.0161155287545974
1.2839999999999694, 0.016092070243974785
1.2849999999999693, 0.016068647231895692
1.2859999999999692, 0.01604525964464682
1.286999999999969, 0.01602190740890665
1.287999999999969, 0.01599859045174359
1.2889999999999688, 0.01597530870061367
1.2899999999999687, 0.015952062083358146
1.2909999999999686, 0.015928850528201578
1.2919999999999685, 0.015905673963749627
1.2929999999999684, 0.015882532318986776
1.2939999999999683, 0.01585942552327437
1.2949999999999682, 0.015836353506348388
1.295999999999968, 0.015813316198317277
1.296999999999968, 0.015790313529659924
1.2979999999999678, 0.015767345431223583
1.2989999999999677, 0.015744411834221678
1.2999999999999676, 0.01572151267023181
1.3009999999999675, 0.015698647871193676
1.3019999999999674, 0.01567581736940693
1.3029999999999673, 0.015653021097529286
1.3039999999999672, 0.015630258988574255
1.304999999999967, 0.015607530975909405
1.305999999999967, 0.015584836993253979
1.3069999999999669, 0.015562176974677306
1.3079999999999667, 0.015539550854596353
1.3089999999999666, 0.01551695856777412
1.3099999999999665, 0.015494400049317349
1.3109999999999664, 0.015471875234674732
1.3119999999999663, 0.015449384059634924
1.3129999999999662, 0.015426926460324482
1.313999999999966, 0.01540450237320611
1.314999999999966, 0.015382111735076422
1.3159999999999659, 0.015359754483064328
1.3169999999999658, 0.015337430554628875
1.3179999999999656, 0.015315139887557524
1.3189999999999655, 0.01529288241996404
1.3199999999999654, 0.015270658090286776
1.3209999999999653, 0.015248466837286702
1.3219999999999652, 0.015226308600045486
1.322999999999965, 0.015204183317963757
1.323999999999965, 0.015182090930759083
1.3249999999999649, 0.015160031378464257
1.3259999999999648, 0.015138004601425378
1.3269999999999647, 0.015116010540300012
1.3279999999999645, 0.015094049136055372
1.3289999999999644, 0.015072120329966538
1.3299999999999643, 0.015050224063614597
1.3309999999999642, 0.01502836027888485
1.331999999999964, 0.015006528917965067
1.332999999999964, 0.014984729923343586
1.3339999999999639, 0.014962963237807648
1.3349999999999638, 0.014941228804441615
1.3359999999999637, 0.01491952656662512
1.3369999999999636, 0.014897856468031411
1.3379999999999634, 0.01487621845262551
1.3389999999999633, 0.014854612464662574
1.3399999999999632, 0.014833038448686093
1.340999999999963, 0.014811496349526262
1.341999999999963, 0.014789986112298077
1.342999999999963, 0.0147685076823998
1.3439999999999628, 0.014747061005511248
1.3449999999999627, 0.01472564602759196
1.3459999999999626, 0.014704262694879648
1.3469999999999624, 0.01468291095388861
1.3479999999999623, 0.014661590751407714
1.3489999999999622, 0.014640302034499043
1.3499999999999621, 0.014619044750496227
1.350999999999962, 0.014597818847002609
1.351999999999962, 0.01457662427188984
1.3529999999999618, 0.014555460973295922
1.3539999999999617, 0.01453432889962398
1.3549999999999616, 0.014513227999540397
1.3559999999999615, 0.014492158221973191
1.3569999999999613, 0.014471119516110537
1.3579999999999612, 0.014450111831399057
1.3589999999999611, 0.014429135117542369
1.359999999999961, 0.014408189324499325
1.360999999999961, 0.014387274402482608
1.3619999999999608, 0.014366390301956987
1.3629999999999607, 0.014345536973638006
1.3639999999999606, 0.01432471436849016
1.3649999999999605, 0.014303922437725504
1.3659999999999604, 0.014283161132802077
1.3669999999999602, 0.0142624304054224
1.3679999999999601, 0.014241730207531876
1.36899999999996, 0.014221060491317385
1.36999999999996, 0.014200421209205652
1.3709999999999598, 0.014179812313861728
1.3719999999999597, 0.014159233758187673
1.3729999999999596, 0.014138685495320946
1.3739999999999595, 0.014118167478632813
1.3749999999999594, 0.014097679661727078
1.3759999999999593, 0.014077221998438454
1.3769999999999591, 0.014056794442831123
1.377999999999959, 0.014036396949197451
1.378999999999959, 0.014016029472056175
1.3799999999999588, 0.01399569196615136
1.3809999999999587, 0.013975384386450672
1.3819999999999586, 0.013955106688144104
1.3829999999999585, 0.01393485882664245
1.3839999999999584, 0.013914640757575862
1.3849999999999583, 0.013894452436792692
1.3859999999999582, 0.013874293820357694
1.386999999999958, 0.013854164864550877
1.387999999999958, 0.013834065525866133
1.3889999999999578, 0.013813995761009674
1.3899999999999577, 0.013793955526898813
1.3909999999999576, 0.013773944780660448
1.3919999999999575, 0.013753963479629835
1.3929999999999574, 0.013734011581349063
1.3939999999999573, 0.01371408904356587
1.3949999999999572, 0.01369419582423223
1.395999999999957, 0.013674331881502806
1.396999999999957, 0.013654497173734048
1.3979999999999568, 0.013634691659482395
1.3989999999999567, 0.013614915297503192
1.3999999999999566, 0.013595168046749373
1.4009999999999565, 0.013575449866370137
1.4019999999999564, 0.013555760715709438
1.4029999999999563, 0.013536100554305036
1.4039999999999562, 0.013516469341886904
1.404999999999956, 0.013496867038376064
1.405999999999956, 0.013477293603883242
1.4069999999999558, 0.013457748998707655
1.4079999999999557, 0.013438233183335712
1.4089999999999556, 0.013418746118439705
1.4099999999999555, 0.013399287764876588
1.4109999999999554, 0.013379858083686712
1.4119999999999553, 0.01336045703609257
1.4129999999999552, 0.013341084583497507
1.413999999999955, 0.013321740687484625
1.414999999999955, 0.013302425309815314
1.4159999999999549, 0.013283138412428239
1.4169999999999547, 0.013263879957438012
1.4179999999999546, 0.013244649907133962
1.4189999999999545, 0.013225448223978984
1.4199999999999544, 0.013206274870608296
1.4209999999999543, 0.013187129809828233
1.4219999999999542, 0.013168013004615054
1.422999999999954, 0.013148924418113755
1.423999999999954, 0.013129864013636904
1.4249999999999539, 0.013110831754663418
1.4259999999999537, 0.013091827604837467
1.4269999999999536, 0.013072851527967114
1.4279999999999535, 0.013053903488023422
1.4289999999999534, 0.013034983449139144
1.4299999999999533, 0.013016091375607471
1.4309999999999532, 0.012997227231881164
1.431999999999953, 0.012978390982571133
1.432999999999953, 0.01295958259244538
1.4339999999999529, 0.012940802026428052
1.4349999999999528, 0.012922049249598003
1.4359999999999526, 0.012903324227187924
1.4369999999999525, 0.012884626924583103
1.4379999999999524, 0.012865957307320344
1.4389999999999523, 0.012847315341086787
1.4399999999999522, 0.012828700991719039
1.440999999999952, 0.012810114225201794
1.441999999999952, 0.012791555007666836
1.4429999999999519, 0.012773023305392114
1.4439999999999518, 0.012754519084800449
1.4449999999999517, 0.012736042312458517
1.4459999999999515, 0.012717592955075876
1.4469999999999514, 0.012699170979503705
1.4479999999999513, 0.012680776352733963
1.4489999999999512, 0.012662409041898184
1.449999999999951, 0.012644069014266535
1.450999999999951, 0.012625756237246577
1.4519999999999509, 0.012607470678382499
1.4529999999999508, 0.012589212305353795
1.4539999999999507, 0.012570981085974585
1.4549999999999506, 0.012552776988192096
1.4559999999999504, 0.01253459998008615
1.4569999999999503, 0.01251645002986778
1.4579999999999502, 0.01249832710587843
1.4589999999999501, 0.012480231176588882
1.45999999999995, 0.01246216221059817
1.46099999999995, 0.012444120176632698
1.4619999999999498, 0.012426105043545225
1.4629999999999497, 0.012408116780313852
1.4639999999999496, 0.012390155356041009
1.4649999999999495, 0.01237222073995248
1.4659999999999493, 0.012354312901396587
1.4669999999999492, 0.012336431809842948
1.4679999999999491, 0.012318577434881739
1.468999999999949, 0.012300749746222608
1.469999999999949, 0.012282948713693786
1.4709999999999488, 0.012265174307241122
1.4719999999999487, 0.012247426496927064
1.4729999999999486, 0.012229705252929808
1.4739999999999485, 0.01221201054554234
1.4749999999999484, 0.01219434234517151
1.4759999999999482, 0.012176700622337017
1.4769999999999481, 0.012159085347670646
1.477999999999948, 0.012141496491915158
1.478999999999948, 0.012123934025923532
1.4799999999999478, 0.012106397920658006
1.4809999999999477, 0.012088888147189062
1.4819999999999476, 0.01207140467669476
1.4829999999999475, 0.0120539474804596
1.4839999999999474, 0.012036516529873796
1.4849999999999473, 0.012019111796432213
1.4859999999999471, 0.01200173325173373
1.486999999999947, 0.011984380867480169
1.487999999999947, 0.011967054615475481
1.4889999999999468, 0.011949754467624701
1.4899999999999467, 0.01193248039593359
1.4909999999999466, 0.011915232372507061
1.4919999999999465, 0.011898010369549001
1.4929999999999464, 0.011880814359360855
1.4939999999999463, 0.01186364431434116
1.4949999999999461, 0.01184650020698454
1.495999999999946, 0.011829382009880887
1.496999999999946, 0.011812289695714554
1.4979999999999458, 0.011795223237263393
1.4989999999999457, 0.011778182607398179
1.4999999999999456, 0.011761167779081495
1.5009999999999455, 0.011744178725367135
1.5019999999999454, 0.011727215419399195
1.5029999999999453, 0.011710277834411231
1.5039999999999452, 0.011693365943725522
1.504999999999945, 0.011676479720752263
1.505999999999945, 0.011659619138988636
1.5069999999999448, 0.011642784172018219
1.5079999999999447, 0.011625974793510067
1.5089999999999446, 0.011609190977217923
1.5099999999999445, 0.01159243269697944
1.5109999999999444, 0.011575699926715546
1.5119999999999443, 0.011558992640429342
1.5129999999999442, 0.011542310812205728
1.513999999999944, 0.011525654416210309
1.514999999999944, 0.011509023426688856
1.5159999999999438, 0.011492417817966344
1.5169999999999437, 0.011475837564446454
1.5179999999999436, 0.011459282640610595
1.5189999999999435, 0.011442753021017204
1.5199999999999434, 0.011426248680301085
1.5209999999999433, 0.011409769593172622
1.5219999999999432, 0.011393315734416976
1.522999999999943, 0.011376887078893581
1.523999999999943, 0.011360483601535026
1.5249999999999428, 0.01134410527734676
1.5259999999999427, 0.011327752081406054
1.5269999999999426, 0.01131142398886146
1.5279999999999425, 0.011295120974931993
1.5289999999999424, 0.011278843014906512
1.5299999999999423, 0.011262590084142963
1.5309999999999422, 0.01124636215806766
1.531999999999942, 0.011230159212174684
1.532999999999942, 0.011213981222025046
1.5339999999999419, 0.011197828163246123
1.5349999999999417, 0.011181700011530887
1.5359999999999416, 0.011165596742637297
1.5369999999999415, 0.011149518332387556
1.5379999999999414, 0.011133464756667513
1.5389999999999413, 0.011117435991425796
1.5399999999999412, 0.011101432012673515
1.540999999999941, 0.011085452796483227
1.541999999999941, 0.01106949831898838
1.5429999999999409, 0.011053568556382874
1.5439999999999408, 0.011037663484920072
1.5449999999999406, 0.011021783080912414
1.5459999999999405, 0.011005927320730597
1.5469999999999404, 0.010990096180803054
1.5479999999999403, 0.010974289637615302
1.5489999999999402, 0.010958507667709201
1.54999999999994, 0.010942750247682466
1.55099999999994, 0.01092701735418795
1.5519999999999399, 0.010911308963932968
1.5529999999999398, 0.010895625053678904
1.5539999999999397, 0.010879965600240337
1.5549999999999395, 0.01086433058048455
1.5559999999999394, 0.010848719971330889
1.5569999999999393, 0.010833133749750253
1.5579999999999392, 0.010817571892764282
1.558999999999939, 0.010802034377445017
1.559999999999939, 0.01078652118091407
1.5609999999999389, 0.010771032280342223
1.5619999999999388, 0.010755567652948703
1.5629999999999387, 0.010740127276000653
1.5639999999999386, 0.010724711126812525
1.5649999999999384, 0.010709319182745623
1.5659999999999383, 0.010693951421207281
1.5669999999999382, 0.010678607819650502
1.567999999999938, 0.010663288355573407
1.568999999999938, 0.010647993006518447
1.569999999999938, 0.010632721750072096
1.5709999999999378, 0.010617474563864084
1.5719999999999377, 0.010602251425567057
1.5729999999999376, 0.010587052312895837
1.5739999999999374, 0.010571877203606955
1.5749999999999373, 0.010556726075498069
1.5759999999999372, 0.01054159890640755
1.5769999999999371, 0.010526495674213715
1.577999999999937, 0.01051141635683453
1.578999999999937, 0.010496360932226922
1.5799999999999368, 0.010481329378386323
1.5809999999999367, 0.010466321673346116
1.5819999999999366, 0.010451337795177127
1.5829999999999365, 0.010436377721987114
1.5839999999999363, 0.010421441431920196
1.5849999999999362, 0.01040652890315644
1.5859999999999361, 0.010391640113911284
1.586999999999936, 0.010376775042434996
1.587999999999936, 0.010361933667012308
1.5889999999999358, 0.01034711596596177
1.5899999999999357, 0.010332321917635352
1.5909999999999356, 0.010317551500417889
1.5919999999999355, 0.010302804692726649
1.5929999999999354, 0.010288081473010755
1.5939999999999352, 0.010273381819750854
1.5949999999999351, 0.010258705711458488
1.595999999999935, 0.010244053126675647
1.596999999999935, 0.010229424043974422
1.5979999999999348, 0.010214818441956364
1.5989999999999347, 0.010200236299252062
1.5999999999999346, 0.01018567759452083
1.6009999999999345, 0.01017114230644998
1.6019999999999344, 0.010156630413754598
1.6029999999999343, 0.010142141895176962
1.6039999999999341, 0.01012767672948613
1.604999999999934, 0.010113234895477455
1.605999999999934, 0.010098816371972246
1.6069999999999338, 0.010084421137817195
1.6079999999999337, 0.010070049171883977
1.6089999999999336, 0.01005570045306888
1.6099999999999335, 0.010041374960292247
1.6109999999999334, 0.01002707267249818
1.6119999999999333, 0.010012793568654027
1.6129999999999332, 0.009998537627749956
1.613999999999933, 0.00998430482879857
1.614999999999933, 0.0099700951508345
1.6159999999999328, 0.009955908572913856
1.6169999999999327, 0.009941745074114081
1.6179999999999326, 0.009927604633533248
1.6189999999999325, 0.009913487230289808
1.6199999999999324, 0.009899392843522219
1.6209999999999323, 0.009885321452388402
1.6219999999999322, 0.009871273036065463
1.622999999999932, 0.009857247573749298
1.623999999999932, 0.009843245044654085
1.6249999999999318, 0.009829265428011982
1.6259999999999317, 0.009815308703072807
1.6269999999999316, 0.00980137484910345
1.6279999999999315, 0.009787463845387702
1.6289999999999314, 0.009773575671225762
1.6299999999999313, 0.009759710305933889
1.6309999999999312, 0.009745867728843978
1.631999999999931, 0.009732047919303316
1.632999999999931, 0.009718250856674073
1.6339999999999308, 0.009704476520333034
1.6349999999999307, 0.00969072488967116
1.6359999999999306, 0.009676995944093323
1.6369999999999305, 0.009663289663017858
1.6379999999999304, 0.009649606025876225
1.6389999999999303, 0.009635945012112715
1.6399999999999302, 0.009622306601184065
1.64099999999993, 0.009608690772559108
1.64199999999993, 0.009595097505718377
1.6429999999999298, 0.009581526780153903
1.6439999999999297, 0.009567978575368733
1.6449999999999296, 0.009554452870876654
1.6459999999999295, 0.009540949646201898
1.6469999999999294, 0.009527468880878765
1.6479999999999293, 0.009514010554451252
1.6489999999999292, 0.00950057464647286
1.649999999999929, 0.009487161136506123
1.650999999999929, 0.009473770004122396
1.6519999999999289, 0.00946040122890145
1.6529999999999287, 0.009447054790431288
1.6539999999999286, 0.0094337306683077
1.6549999999999285, 0.009420428842133942
1.6559999999999284, 0.009407149291520632
1.6569999999999283, 0.009393891996085176
1.6579999999999282, 0.009380656935451651
1.658999999999928, 0.009367444089250483
1.659999999999928, 0.00935425343711802
1.6609999999999279, 0.00934108495869639
1.6619999999999278, 0.009327938633633187
1.6629999999999276, 0.009314814441581082
1.6639999999999275, 0.009301712362197635
1.6649999999999274, 0.009288632375144972
1.6659999999999273, 0.009275574460089468
1.6669999999999272, 0.009262538596701618
1.667999999999927, 0.009249524764655516
1.668999999999927, 0.009236532943628783
1.6699999999999269, 0.009223563113302226
1.6709999999999268, 0.009210615253359533
1.6719999999999267, 0.009197689343487083
1.6729999999999265, 0.009184785363373603
1.6739999999999264, 0.00917190329270994
1.6749999999999263, 0.009159043111188831
1.6759999999999262, 0.009146204798504575
1.676999999999926, 0.009133388334352864
1.677999999999926, 0.009120593698430416
1.6789999999999259, 0.009107820870434867
1.6799999999999258, 0.009095069830064398
1.6809999999999257, 0.009082340557017532
1.6819999999999256, 0.009069633030992936
1.6829999999999254, 0.00905694723168907
1.6839999999999253, 0.009044283138804104
1.6849999999999252, 0.00903164073203554
1.6859999999999251, 0.009019019991080004
1.686999999999925, 0.009006420895633128
1.687999999999925, 0.00899384342538912
1.6889999999999248, 0.008981287560040754
1.6899999999999247, 0.008968753279278962
1.6909999999999246, 0.008956240562792732
1.6919999999999245, 0.008943749390268785
1.6929999999999243, 0.008931279741391494
1.6939999999999242, 0.008918831595842521
1.6949999999999241, 0.0089064049333007
1.695999999999924, 0.008893999733441746
1.696999999999924, 0.008881615975938166
1.6979999999999238, 0.00886925364045889
1.6989999999999237, 0.008856912706669202
1.6999999999999236, 0.008844593154230496
1.7009999999999235, 0.008832294962799997
1.7019999999999234, 0.008820018112030708
1.7029999999999232, 0.008807762581571059
1.7039999999999231, 0.008795528351064844
1.704999999999923, 0.008783315400150937
1.705999999999923, 0.008771123708463118
1.7069999999999228, 0.008758953255629923
1.7079999999999227, 0.008746804021274427
1.7089999999999226, 0.00873467598501408
1.7099999999999225, 0.008722569126460468
1.7109999999999224, 0.008710483425219195
1.7119999999999223, 0.008698418860889701
1.7129999999999221, 0.008686375413065033
1.713999999999922, 0.008674353061331748
1.714999999999922, 0.008662351785269636
1.7159999999999218, 0.008650371564451653
1.7169999999999217, 0.008638412378443702
1.7179999999999216, 0.008626474206804466
1.7189999999999215, 0.008614557029085278
1.7199999999999214, 0.008602660824829899
1.7209999999999213, 0.008590785573574376
1.7219999999999211, 0.008578931254846949
1.722999999999921, 0.008567097848167811
1.723999999999921, 0.00855528533304899
1.7249999999999208, 0.008543493688994219
1.7259999999999207, 0.00853172289549869
1.7269999999999206, 0.008519972932049032
1.7279999999999205, 0.008508243778123105
1.7289999999999204, 0.008496535413189807
1.7299999999999203, 0.00848484781670904
1.7309999999999202, 0.008473180968131412
1.73199999999992, 0.008461534846898308
1.73299999999992, 0.008449909432441576
1.7339999999999198, 0.008438304704183452
1.7349999999999197, 0.008426720641536422
1.7359999999999196, 0.008415157223903102
1.7369999999999195, 0.008403614430676123
1.7379999999999194, 0.008392092241237947
1.7389999999999193, 0.008380590634960784
1.7399999999999192, 0.008369109591206451
1.740999999999919, 0.00835764908932624
1.741999999999919, 0.008346209108660865
1.7429999999999188, 0.008334789628540198
1.7439999999999187, 0.00832339062828336
1.7449999999999186, 0.00831201208719836
1.7459999999999185, 0.00830065398458221
1.7469999999999184, 0.008289316299720668
1.7479999999999183, 0.008277999011888117
1.7489999999999182, 0.008266702100347596
1.749999999999918, 0.008255425544350558
1.750999999999918, 0.008244169323136857
1.7519999999999178, 0.008232933415934514
1.7529999999999177, 0.008221717801959773
1.7539999999999176, 0.008210522460416935
1.7549999999999175, 0.008199347370498157
1.7559999999999174, 0.008188192511383566
1.7569999999999173, 0.008177057862240966
1.7579999999999172, 0.008165943402225869
1.758999999999917, 0.008154849110481328
1.759999999999917, 0.008143774966137917
1.7609999999999169, 0.00813272094831356
1.7619999999999167, 0.008121687036113516
1.7629999999999166, 0.008110673208630256
1.7639999999999165, 0.008099679444943384
1.7649999999999164, 0.00808870572411957
1.7659999999999163, 0.008077752025212468
1.7669999999999162, 0.00806681832726255
1.767999999999916, 0.00805590460929722
1.768999999999916, 0.008045010850330532
1.7699999999999159, 0.008034137029363248
1.7709999999999158, 0.00802328312538272
1.7719999999999156, 0.008012449117362817
1.7729999999999155, 0.008001634984263848
1.7739999999999154, 0.00799084070503252
1.7749999999999153, 0.007980066258601865
1.7759999999999152, 0.007969311623891142
1.776999999999915, 0.007958576779805833
1.777999999999915, 0.007947861705237478
1.7789999999999149, 0.007937166379063774
1.7799999999999148, 0.007926490780148362
1.7809999999999147, 0.007915834887340857
1.7819999999999145, 0.007905198679476717
1.7829999999999144, 0.007894582135377312
1.7839999999999143, 0.00788398523384972
1.7849999999999142, 0.00787340795368683
1.785999999999914, 0.007862850273667154
1.786999999999914, 0.007852312172554828
1.7879999999999139, 0.007841793629099616
1.7889999999999138, 0.007831294622036767
1.7899999999999137, 0.007820815130087064
1.7909999999999136, 0.007810355131956733
1.7919999999999134, 0.007799914606337377
1.7929999999999133, 0.007789493531905991
1.7939999999999132, 0.007779091887324899
1.794999999999913, 0.007768709651241686
1.795999999999913, 0.007758346802289243
1.796999999999913, 0.007748003319085587
1.7979999999999128, 0.00773767918023399
1.7989999999999127, 0.007727374364322885
1.7999999999999126, 0.007717088849925738
1.8009999999999124, 0.007706822615601179
1.8019999999999123, 0.007696575639892872
1.8029999999999122, 0.0076863479013295185
1.8039999999999121, 0.007676139378424804
1.804999999999912, 0.007665950049677433
1.805999999999912, 0.007655779893571016
1.8069999999999118, 0.007645628888574148
1.8079999999999117, 0.007635497013140312
1.8089999999999116, 0.007625384245707873
1.8099999999999115, 0.007615290564700108
1.8109999999999113, 0.0076052159485251285
1.8119999999999112, 0.007595160375575877
1.8129999999999111, 0.00758512382423015
1.813999999999911, 0.007575106272850535
1.814999999999911, 0.007565107699784448
1.8159999999999108, 0.007555128083364051
1.8169999999999107, 0.007545167401906336
1.8179999999999106, 0.007535225633713018
1.8189999999999105, 0.007525302757070619
1.8199999999999104, 0.007515398750250392
1.8209999999999102, 0.007505513591508357
1.8219999999999101, 0.007495647259085241
1.82299999999991, 0.007485799731206585
1.82399999999991, 0.007475970986082614
1.8249999999999098, 0.007466161001908325
1.8259999999999097, 0.007456369756863448
1.8269999999999096, 0.007446597229112465
1.8279999999999095, 0.007436843396804577
1.8289999999999094, 0.007427108238073788
1.8299999999999093, 0.0074173917310388065
1.8309999999999091, 0.007407693853803137
1.831999999999909, 0.007398014584455039
1.832999999999909, 0.007388353901067526
1.8339999999999088, 0.007378711781698442
1.8349999999999087, 0.007369088204390408
1.8359999999999086, 0.007359483147170855
1.8369999999999085, 0.007349896588052015
1.8379999999999084, 0.00734032850503101
1.8389999999999083, 0.007330778876089725
1.8399999999999082, 0.007321247679194978
1.840999999999908, 0.00731173489229845
1.841999999999908, 0.00730224049333672
1.8429999999999078, 0.007292764460231269
1.8439999999999077, 0.007283306770888524
1.8449999999999076, 0.007273867403199899
1.8459999999999075, 0.007264446335041748
1.8469999999999074, 0.007255043544275415
1.8479999999999073, 0.007245659008747321
1.8489999999999072, 0.0072362927062889154
1.849999999999907, 0.007226944614716706
1.850999999999907, 0.007217614711832317
1.8519999999999068, 0.0072083029754225255
1.8529999999999067, 0.00719900938325921
1.8539999999999066, 0.007189733913099459
1.8549999999999065, 0.007180476542685634
1.8559999999999064, 0.007171237249745259
1.8569999999999063, 0.007162016011991213
1.8579999999999062, 0.007152812807121657
1.858999999999906, 0.007143627612820068
1.859999999999906, 0.007134460406755385
1.8609999999999058, 0.007125311166581882
1.8619999999999057, 0.00711617986993936
1.8629999999999056, 0.00710706649445306
1.8639999999999055, 0.007097971017733777
1.8649999999999054, 0.00708889341737788
1.8659999999999053, 0.0070798336709673605
1.8669999999999052, 0.0070707917560698325
1.867999999999905, 0.007061767650238634
1.868999999999905, 0.007052761331012807
1.8699999999999048, 0.007043772775917211
1.8709999999999047, 0.00703480196246252
1.8719999999999046, 0.007025848868145254
1.8729999999999045, 0.007016913470447851
1.8739999999999044, 0.00700799574683876
1.8749999999999043, 0.006999095674772412
1.8759999999999042, 0.006990213231689282
1.876999999999904, 0.006981348395015959
1.877999999999904, 0.006972501142165219
1.8789999999999039, 0.0069636714505360115
1.8799999999999037, 0.0069548592975135675
1.8809999999999036, 0.006946064660469435
1.8819999999999035, 0.006937287516761524
1.8829999999999034, 0.006928527843734154
1.8839999999999033, 0.006919785618718122
1.8849999999999032, 0.006911060819030795
1.885999999999903, 0.006902353421976074
1.886999999999903, 0.006893663404844509
1.8879999999999029, 0.006884990744913404
1.8889999999999028, 0.006876335419446773
1.8899999999999026, 0.006867697405695471
1.8909999999999025, 0.006859076680897218
1.8919999999999024, 0.006850473222276687
1.8929999999999023, 0.006841887007045539
1.8939999999999022, 0.00683331801240252
1.894999999999902, 0.00682476621553346
1.895999999999902, 0.006816231593611431
1.8969999999999019, 0.006807714123796726
1.8979999999999018, 0.00679921378323697
1.8989999999999017, 0.006790730549067126
1.8999999999999015, 0.006782264398409668
1.9009999999999014, 0.006773815308374574
1.9019999999999013, 0.006765383256059362
1.9029999999999012, 0.006756968218549209
1.903999999999901, 0.006748570172917086
1.904999999999901, 0.0067401890962236425
1.9059999999999009, 0.006731824965517463
1.9069999999999008, 0.0067234777578350485
1.9079999999999007, 0.006715147450200869
1.9089999999999006, 0.00670683401962748
1.9099999999999004, 0.006698537443115593
1.9109999999999003, 0.006690257697654132
1.9119999999999002, 0.0066819947602203104
1.9129999999999001, 0.006673748607779672
1.9139999999999, 0.006665519217286275
1.9149999999999, 0.006657306565682614
1.9159999999998998, 0.0066491106298998135
1.9169999999998997, 0.006640931386857652
1.9179999999998996, 0.006632768813464653
1.9189999999998995, 0.006624622886618187
1.9199999999998993, 0.0066164935832044745
1.9209999999998992, 0.006608380880098732
1.9219999999998991, 0.00660028475416525
1.922999999999899, 0.006592205182257444
1.923999999999899, 0.0065841421412179395
1.9249999999998988, 0.006576095607878663
1.9259999999998987, 0.006568065559060923
1.9269999999998986, 0.006560051971575488
1.9279999999998985, 0.006552054822222675
1.9289999999998984, 0.006544074087792408
1.9299999999998982, 0.006536109745064329
1.9309999999998981, 0.006528161770807871
1.931999999999898, 0.006520230141782342
1.932999999999898, 0.006512314834737041
1.9339999999998978, 0.0065044158264112575
1.9349999999998977, 0.00649653309353447
1.9359999999998976, 0.00648866661282633
1.9369999999998975, 0.006480816360996829
1.9379999999998974, 0.006472982314746334
1.9389999999998973, 0.006465164450765697
1.9399999999998971, 0.006457362745736332
1.940999999999897, 0.006449577176330326
1.941999999999897, 0.006441807719210503
1.9429999999998968, 0.006434054351030495
1.9439999999998967, 0.006426317048434912
1.9449999999998966, 0.006418595788059348
1.9459999999998965, 0.006410890546530497
1.9469999999998964, 0.006403201300466272
1.9479999999998963, 0.0063955280264758685
1.9489999999998961, 0.00638787070115985
1.949999999999896, 0.006380229301110255
1.950999999999896, 0.006372603802910703
1.9519999999998958, 0.006364994183136475
1.9529999999998957, 0.006357400418354581
1.9539999999998956, 0.006349822485123896
1.9549999999998955, 0.006342260359995247
1.9559999999998954, 0.006334714019511452
1.9569999999998953, 0.006327183440207512
1.9579999999998952, 0.006319668598610618
1.958999999999895, 0.0063121694712403005
1.959999999999895, 0.006304686034608514
1.9609999999998948, 0.006297218265219721
1.9619999999998947, 0.0062897661395709716
1.9629999999998946, 0.00628232963415207
1.9639999999998945, 0.00627490872544559
1.9649999999998944, 0.006267503389927039
1.9659999999998943, 0.006260113604064904
1.9669999999998942, 0.006252739344320772
1.967999999999894, 0.006245380587149459
1.968999999999894, 0.006238037308999047
1.9699999999998938, 0.00623070948631104
1.9709999999998937, 0.006223397095520432
1.9719999999998936, 0.006216100113055822
1.9729999999998935, 0.006208818515339522
1.9739999999998934, 0.006201552278787588
1.9749999999998933, 0.006194301379810045
1.9759999999998932, 0.00618706579481091
1.976999999999893, 0.006179845500188242
1.977999999999893, 0.006172640472334399
1.9789999999998928, 0.006165450687635991
1.9799999999998927, 0.00615827612247405
1.9809999999998926, 0.00615111675322412
1.9819999999998925, 0.0061439725562563606
1.9829999999998924, 0.006136843507935694
1.9839999999998923, 0.006129729584621799
1.9849999999998922, 0.006122630762669321
1.985999999999892, 0.006115547018427953
1.986999999999892, 0.006108478328242499
1.9879999999998919, 0.006101424668453016
1.9889999999998917, 0.006094386015394879
1.9899999999998916, 0.006087362345398972
1.9909999999998915, 0.00608035363479168
1.9919999999998914, 0.006073359859895091
1.9929999999998913, 0.006066380997027043
1.9939999999998912, 0.006059417022501237
1.994999999999891, 0.006052467912627377
1.995999999999891, 0.006045533643711265
1.9969999999998909, 0.006038614192054833
1.9979999999998908, 0.006031709533956395
1.9989999999998906, 0.006024819645710628
1.9999999999998905, 0.006017944503608736
2.0009999999998906, 0.006011084083938525
2.0019999999998905, 0.0060042383629845646
2.0029999999998904, 0.005997407317028246
2.0039999999998903, 0.0059905909223479
2.00499999999989, 0.0059837891552189165
2.00599999999989, 0.005977001991913877
2.00699999999989, 0.005970229408702589
2.00799999999989, 0.005963471381852272
2.0089999999998898, 0.005956727887627607
2.0099999999998897, 0.0059499989022909075
2.0109999999998895, 0.005943284402102149
2.0119999999998894, 0.005936584363319203
2.0129999999998893, 0.005929898762197768
2.013999999999889, 0.00592322757499165
2.014999999999889, 0.005916570777952793
2.015999999999889, 0.005909928347331359
2.016999999999889, 0.00590330025937594
2.0179999999998888, 0.005896686490333513
2.0189999999998887, 0.005890087016449746
2.0199999999998886, 0.005883501813968933
2.0209999999998884, 0.005876930859134198
2.0219999999998883, 0.005870374128187598
2.022999999999888, 0.005863831597370204
2.023999999999888, 0.0058573032429222365
2.024999999999888, 0.005850789041083149
2.025999999999888, 0.005844288968091804
2.026999999999888, 0.005837803000186498
2.0279999999998877, 0.0058313311136051205
2.0289999999998876, 0.005824873284585267
2.0299999999998875, 0.005818429489364367
2.0309999999998873, 0.005811999704179718
2.0319999999998872, 0.005805583905268699
2.032999999999887, 0.005799182068868825
2.033999999999887, 0.00579279417121784
2.034999999999887, 0.005786420188553903
2.035999999999887, 0.005780060097115605
2.0369999999998867, 0.005773713873142196
2.0379999999998866, 0.005767381492873566
2.0389999999998865, 0.0057610629325504864
2.0399999999998863, 0.005754758168414599
2.0409999999998862, 0.005748467176708655
2.041999999999886, 0.005742189933676499
2.042999999999886, 0.005735926415563292
2.043999999999886, 0.005729676598615554
2.044999999999886, 0.005723440459081337
2.0459999999998857, 0.0057172179732102365
2.0469999999998856, 0.005711009117253618
2.0479999999998855, 0.005704813867464689
2.0489999999998854, 0.0056986322000985605
2.0499999999998852, 0.0056924640914124604
2.050999999999885, 0.005686309517665732
2.051999999999885, 0.005680168455120052
2.052999999999885, 0.005674040880039454
2.053999999999885, 0.005667926768690539
2.0549999999998847, 0.0056618260973424804
2.0559999999998846, 0.005655738842267227
2.0569999999998845, 0.005649664979739561
2.0579999999998844, 0.005643604486037238
2.0589999999998843, 0.005637557337441099
2.059999999999884, 0.005631523510235173
2.060999999999884, 0.0056255029807067754
2.061999999999884, 0.005619495725146655
2.062999999999884, 0.005613501719849111
2.0639999999998837, 0.005607520941112078
2.0649999999998836, 0.0056015533652372185
2.0659999999998835, 0.00559559896853011
2.0669999999998834, 0.005589657727300298
2.0679999999998833, 0.005583729617861406
2.068999999999883, 0.005577814616531318
2.069999999999883, 0.005571912699632171
2.070999999999883, 0.00556602384349063
2.071999999999883, 0.005560148024437832
2.0729999999998827, 0.005554285218809626
2.0739999999998826, 0.0055484354029466144
2.0749999999998825, 0.005542598553194296
2.0759999999998824, 0.0055367746459031855
2.0769999999998823, 0.005530963657428901
2.077999999999882, 0.00552516556413228
2.078999999999882, 0.005519380342379528
2.079999999999882, 0.005513607968542288
2.080999999999882, 0.005507848418997794
2.0819999999998817, 0.005502101670128913
2.0829999999998816, 0.005496367698324361
2.0839999999998815, 0.005490646479978728
2.0849999999998814, 0.005484937991492628
2.0859999999998813, 0.0054792422092728044
2.086999999999881, 0.0054735591097322634
2.087999999999881, 0.005467888669290339
2.088999999999881, 0.00546223086437286
2.089999999999881, 0.005456585671412226
2.0909999999998807, 0.005450953066847511
2.0919999999998806, 0.005445333027124641
2.0929999999998805, 0.005439725528696407
2.0939999999998804, 0.005434130548022664
2.0949999999998803, 0.0054285480615704
2.09599999999988, 0.005422978045813859
2.09699999999988, 0.00541742047723464
2.09799999999988, 0.005411875332321812
2.09899999999988, 0.005406342587572092
2.0999999999998797, 0.0054008222194898035
2.1009999999998796, 0.005395314204587148
2.1019999999998795, 0.005389818519384235
2.1029999999998794, 0.005384335140409194
2.1039999999998793, 0.005378864044198307
2.104999999999879, 0.005373405207296134
2.105999999999879, 0.005367958606255561
2.106999999999879, 0.005362524217637983
2.107999999999879, 0.005357102018013383
2.1089999999998787, 0.005351691983960413
2.1099999999998786, 0.005346294092066575
2.1109999999998785, 0.005340908318928255
2.1119999999998784, 0.005335534641150911
2.1129999999998783, 0.0053301730353490714
2.113999999999878, 0.0053248234781466
2.114999999999878, 0.005319485946176664
2.115999999999878, 0.005314160416081911
2.116999999999878, 0.0053088468645145805
2.1179999999998778, 0.005303545268136578
2.1189999999998776, 0.005298255603619652
2.1199999999998775, 0.0052929778476454034
2.1209999999998774, 0.005287711976905494
2.1219999999998773, 0.005282457968101668
2.122999999999877, 0.005277215797945945
2.123999999999877, 0.005271985443160658
2.124999999999877, 0.005266766880478619
2.125999999999877, 0.005261560086643167
2.1269999999998768, 0.005256365038408341
2.1279999999998767, 0.005251181712538935
2.1289999999998765, 0.005246010085810635
2.1299999999998764, 0.005240850135010111
2.1309999999998763, 0.005235701836935138
2.131999999999876, 0.00523056516839471
2.132999999999876, 0.005225440106209098
2.133999999999876, 0.005220326627210041
2.134999999999876, 0.005215224708240776
2.1359999999998758, 0.005210134326156173
2.1369999999998757, 0.005205055457822853
2.1379999999998756, 0.0051999880801192845
2.1389999999998754, 0.005194932169935912
2.1399999999998753, 0.005189887704175191
2.1409999999998752, 0.0051848546597517845
2.141999999999875, 0.005179833013592589
2.142999999999875, 0.00517482274263693
2.143999999999875, 0.0051698238238365715
2.144999999999875, 0.005164836234155886
2.1459999999998747, 0.005159859950571929
2.1469999999998746, 0.005154894950074562
2.1479999999998745, 0.005149941209666556
2.1489999999998743, 0.005144998706363643
2.1499999999998742, 0.005140067417194739
2.150999999999874, 0.005135147319201924
2.151999999999874, 0.005130238389440611
2.152999999999874, 0.005125340604979632
2.153999999999874, 0.005120453942901347
2.1549999999998737, 0.005115578380301744
2.1559999999998736, 0.005110713894290567
2.1569999999998735, 0.00510586046199134
2.1579999999998734, 0.0051010180605415845
2.1589999999998732, 0.005096186667092819
2.159999999999873, 0.005091366258810738
2.160999999999873, 0.005086556812875255
2.161999999999873, 0.005081758306480632
2.162999999999873, 0.005076970716835612
2.1639999999998727, 0.005072194021163431
2.1649999999998726, 0.00506742819670202
2.1659999999998725, 0.00506267322070405
2.1669999999998724, 0.005057929070437043
2.1679999999998723, 0.005053195723183475
2.168999999999872, 0.00504847315624085
2.169999999999872, 0.005043761346921876
2.170999999999872, 0.005039060272554457
2.171999999999872, 0.005034369910481914
2.1729999999998717, 0.0050296902380629485
2.1739999999998716, 0.005025021232671853
2.1749999999998715, 0.005020362871698591
2.1759999999998714, 0.005015715132548821
2.1769999999998713, 0.005011077992644069
2.177999999999871, 0.005006451429421839
2.178999999999871, 0.00500183542033563
2.179999999999871, 0.004997229942855109
2.180999999999871, 0.00499263497446618
2.1819999999998707, 0.004988050492671069
2.1829999999998706, 0.004983476474988452
2.1839999999998705, 0.004978912898953499
2.1849999999998704, 0.00497435974211806
2.1859999999998703, 0.004969816982050673
2.18699999999987, 0.004965284596336685
2.18799999999987, 0.004960762562578369
2.18899999999987, 0.004956250858395027
2.18999999999987, 0.004951749461423028
2.1909999999998697, 0.00494725834931596
2.1919999999998696, 0.004942777499744719
2.1929999999998695, 0.00493830689039754
2.1939999999998694, 0.004933846498980209
2.1949999999998693, 0.004929396303216024
2.195999999999869, 0.004924956280846003
2.196999999999869, 0.004920526409628889
2.197999999999869, 0.004916106667341305
2.198999999999869, 0.004911697031777811
2.1999999999998687, 0.004907297480751038
2.2009999999998686, 0.004902907992091698
2.2019999999998685, 0.0048985285436487684
2.2029999999998684, 0.00489415911328954
2.2039999999998683, 0.004889799678899694
2.204999999999868, 0.004885450218383448
2.205999999999868, 0.004881110709663583
2.206999999999868, 0.004876781130681563
2.207999999999868, 0.004872461459397633
2.2089999999998677, 0.004868151673790898
2.2099999999998676, 0.004863851751859409
2.2109999999998675, 0.004859561671620295
2.2119999999998674, 0.004855281411109761
2.2129999999998673, 0.004851010948383264
2.213999999999867, 0.004846750261515571
2.214999999999867, 0.004842499328600838
2.215999999999867, 0.0048382581277527075
2.216999999999867, 0.004834026637104412
2.2179999999998667, 0.004829804834808828
2.2189999999998666, 0.004825592699038551
2.2199999999998665, 0.004821390207986093
2.2209999999998664, 0.004817197339863804
2.2219999999998663, 0.004813014072904079
2.222999999999866, 0.004808840385359433
2.223999999999866, 0.0048046762555025106
2.224999999999866, 0.0048005216616262445
2.225999999999866, 0.004796376582043931
2.2269999999998658, 0.004792240995089273
2.2279999999998656, 0.004788114879116515
2.2289999999998655, 0.004783998212500511
2.2299999999998654, 0.00477989097363678
2.2309999999998653, 0.004775793140941626
2.231999999999865, 0.004771704692852216
2.232999999999865, 0.0047676256078266425
2.233999999999865, 0.00476355586434403
2.234999999999865, 0.004759495440904583
2.2359999999998648, 0.004755444316029737
2.2369999999998647, 0.004751402468262133
2.2379999999998645, 0.00474736987616581
2.2389999999998644, 0.004743346518326234
2.2399999999998643, 0.004739332373350355
2.240999999999864, 0.0047353274198667274
2.241999999999864, 0.004731331636525586
2.242999999999864, 0.00472734500199891
2.243999999999864, 0.004723367494980502
2.2449999999998638, 0.004719399094186077
2.2459999999998637, 0.004715439778353374
2.2469999999998636, 0.004711489526242133
2.2479999999998634, 0.0047075483166343045
2.2489999999998633, 0.0047036161283340264
2.249999999999863, 0.004699692940167743
2.250999999999863, 0.004695778730984315
2.251999999999863, 0.004691873479654986
2.252999999999863, 0.004687977165073597
2.253999999999863, 0.00468408976615658
2.2549999999998627, 0.004680211261843042
2.2559999999998626, 0.00467634163109485
2.2569999999998624, 0.004672480852896723
2.2579999999998623, 0.004668628906256295
2.2589999999998622, 0.00466478577020416
2.259999999999862, 0.00466095142379399
2.260999999999862, 0.004657125846102586
2.261999999999862, 0.0046533090162299735
2.262999999999862, 0.004649500913299443
2.2639999999998617, 0.004645701516457636
2.2649999999998616, 0.0046419108048746365
2.2659999999998615, 0.0046381287577440125
2.2669999999998613, 0.004634355354282922
2.2679999999998612, 0.004630590573732164
2.268999999999861, 0.004626834395356237
2.269999999999861, 0.004623086798443429
2.270999999999861, 0.004619347762305903
2.271999999999861, 0.0046156172662797255
2.2729999999998607, 0.0046118952897249875
2.2739999999998606, 0.0046081818120258106
2.2749999999998605, 0.004604476812590495
2.2759999999998604, 0.004600780270851504
2.2769999999998602, 0.004597092166265606
2.27799999999986, 0.004593412478313898
2.27899999999986, 0.004589741186501882
2.27999999999986, 0.004586078270359561
2.28099999999986, 0.004582423709441442
2.2819999999998597, 0.004578777483326693
2.2829999999998596, 0.004575139571619126
2.2839999999998595, 0.004571509953947296
2.2849999999998594, 0.00456788860996461
2.2859999999998593, 0.004564275519349285
2.286999999999859, 0.004560670661804541
2.287999999999859, 0.004557074017058572
2.288999999999859, 0.004553485564864641
2.289999999999859, 0.004549905285001153
2.2909999999998587, 0.0045463331572717204
2.2919999999998586, 0.0045427691615052
2.2929999999998585, 0.004539213277555796
2.2939999999998584, 0.004535665485303068
2.2949999999998583, 0.0045321257646520514
2.295999999999858, 0.004528594095533284
2.296999999999858, 0.004525070457902874
2.297999999999858, 0.004521554831742594
2.298999999999858, 0.004518047197059861
2.2999999999998577, 0.004514547533887871
2.3009999999998576, 0.004511055822285661
2.3019999999998575, 0.0045075720423381135
2.3029999999998574, 0.0045040961741560715
2.3039999999998573, 0.00450062819787633
2.304999999999857, 0.004497168093661785
2.305999999999857, 0.004493715841701435
2.306999999999857, 0.004490271422210419
2.307999999999857, 0.004486834815430146
2.3089999999998567, 0.00448340600162828
2.3099999999998566, 0.004479984961098836
2.3109999999998565, 0.004476571674162243
2.3119999999998564, 0.0044731661211653605
2.3129999999998563, 0.004469768282481572
2.313999999999856, 0.004466378138510837
2.314999999999856, 0.0044629956696797275
2.315999999999856, 0.004459620856441482
2.316999999999856, 0.0044562536792760845
2.3179999999998557, 0.0044528941186902996
2.3189999999998556, 0.004449542155217739
2.3199999999998555, 0.0044461977694189025
2.3209999999998554, 0.004442860941881227
2.3219999999998553, 0.004439531653219162
2.322999999999855, 0.004436209884074186
2.323999999999855, 0.004432895615114919
2.324999999999855, 0.00442958882703709
2.325999999999855, 0.004426289500563659
2.3269999999998547, 0.0044229976164448384
2.3279999999998546, 0.004419713155458153
2.3289999999998545, 0.004416436098408478
2.3299999999998544, 0.004413166426128076
2.3309999999998543, 0.004409904119476706
2.331999999999854, 0.004406649159341612
2.332999999999854, 0.0044034015266375725
2.333999999999854, 0.004400161202306989
2.334999999999854, 0.004396928167319922
2.3359999999998537, 0.004393702402674111
2.3369999999998536, 0.004390483889395045
2.3379999999998535, 0.004387272608536009
2.3389999999998534, 0.004384068541178104
2.3399999999998533, 0.004380871668430364
2.340999999999853, 0.004377681971429703
2.341999999999853, 0.004374499431341028
2.342999999999853, 0.004371324029357267
2.343999999999853, 0.004368155746699416
2.3449999999998528, 0.004364994564616576
2.3459999999998526, 0.004361840464385994
2.3469999999998525, 0.00435869342731314
2.3479999999998524, 0.004355553434731676
2.3489999999998523, 0.004352420468003598
2.349999999999852, 0.004349294508519178
2.350999999999852, 0.004346175537697113
2.351999999999852, 0.0043430635369844425
2.352999999999852, 0.004339958487856698
2.3539999999998518, 0.004336860371817901
2.3549999999998517, 0.0043337691704005725
2.3559999999998515, 0.004330684865165847
2.3569999999998514, 0.0043276074377034375
2.3579999999998513, 0.004324536869631736
2.358999999999851, 0.004321473142597792
2.359999999999851, 0.0043184162382774146
2.360999999999851, 0.004315366138375158
2.361999999999851, 0.004312322824624377
2.3629999999998508, 0.004309286278787304
2.3639999999998507, 0.004306256482655005
2.3649999999998506, 0.0043032334180474995
2.3659999999998504, 0.004300217066813755
2.3669999999998503, 0.004297207410831704
2.3679999999998502, 0.0042942044320083235
2.36899999999985, 0.0042912081122796625
2.36999999999985, 0.00428821843361084
2.37099999999985, 0.004285235377996113
2.37199999999985, 0.004282258927458915
2.3729999999998497, 0.004279289064051883
2.3739999999998496, 0.004276325769856858
2.3749999999998495, 0.004273369026984975
2.3759999999998493, 0.004270418817576652
2.3769999999998492, 0.004267475123801644
2.377999999999849, 0.004264537927859067
2.378999999999849, 0.004261607211977431
2.379999999999849, 0.004258682958414675
2.380999999999849, 0.004255765149458215
2.3819999999998487, 0.00425285376742491
2.3829999999998486, 0.00424994879466119
2.3839999999998485, 0.004247050213542985
2.3849999999998484, 0.004244158006475832
2.3859999999998482, 0.004241272155894891
2.386999999999848, 0.00423839264426491
2.387999999999848, 0.00423551945408034
2.388999999999848, 0.00423265256786532
2.389999999999848, 0.0042297919681736984
2.3909999999998477, 0.004226937637589083
2.3919999999998476, 0.004224089558724852
2.3929999999998475, 0.004221247714224185
2.3939999999998474, 0.004218412086760081
2.3949999999998473, 0.004215582659035433
2.395999999999847, 0.0042127594137829644
2.396999999999847, 0.004209942333765332
2.397999999999847, 0.004207131401775107
2.398999999999847, 0.004204326600634842
2.3999999999998467, 0.004201527913197047
2.4009999999998466, 0.004198735322344229
2.4019999999998465, 0.00419594881098894
2.4029999999998464, 0.004193168362073778
2.4039999999998463, 0.004190393958571405
2.404999999999846, 0.004187625583484599
2.405999999999846, 0.004184863219846218
2.406999999999846, 0.004182106850719289
2.407999999999846, 0.004179356459196998
2.4089999999998457, 0.004176612028402692
2.4099999999998456, 0.004173873541489938
2.4109999999998455, 0.004171140981642521
2.4119999999998454, 0.0041684143320744665
2.4129999999998453, 0.004165693576030052
2.413999999999845, 0.004162978696783855
2.414999999999845, 0.004160269677640745
2.415999999999845, 0.004157566501935897
2.416999999999845, 0.004154869153034831
2.4179999999998447, 0.00415217761433344
2.4189999999998446, 0.004149491869257963
2.4199999999998445, 0.004146811901265034
2.4209999999998444, 0.004144137693841703
2.4219999999998443, 0.0041414692305054195
2.422999999999844, 0.004138806494804102
2.423999999999844, 0.0041361494703161085
2.424999999999844, 0.004133498140650253
2.425999999999844, 0.004130852489445853
2.4269999999998437, 0.00412821250037272
2.4279999999998436, 0.0041255781571311635
2.4289999999998435, 0.004122949443452055
2.4299999999998434, 0.004120326343096769
2.4309999999998433, 0.004117708839857252
2.431999999999843, 0.004115096917556033
2.432999999999843, 0.004112490560046193
2.433999999999843, 0.004109889751211419
2.434999999999843, 0.004107294474966011
2.4359999999998427, 0.004104704715254857
2.4369999999998426, 0.004102120456053495
2.4379999999998425, 0.004099541681368102
2.4389999999998424, 0.004096968375235506
2.4399999999998423, 0.004094400521723177
2.440999999999842, 0.004091838104929254
2.441999999999842, 0.004089281108982565
2.442999999999842, 0.004086729518042641
2.443999999999842, 0.004084183316299684
2.4449999999998417, 0.004081642487974611
2.4459999999998416, 0.004079107017319037
2.4469999999998415, 0.004076576888615338
2.4479999999998414, 0.00407405208617657
2.4489999999998413, 0.004071532594346568
2.449999999999841, 0.004069018397499879
2.450999999999841, 0.0040665094800418095
2.451999999999841, 0.004064005826408446
2.452999999999841, 0.004061507421066587
2.4539999999998408, 0.004059014248513845
2.4549999999998406, 0.004056526293278575
2.4559999999998405, 0.00405404353991993
2.4569999999998404, 0.004051565973027837
2.4579999999998403, 0.004049093577223006
2.45899999999984, 0.004046626337156945
2.45999999999984, 0.0040441642375119435
2.46099999999984, 0.0040417072630011056
2.46199999999984, 0.004039255398368336
2.4629999999998398, 0.004036808628388309
2.4639999999998397, 0.004034366937866547
2.4649999999998395, 0.004031930311639371
2.4659999999998394, 0.0040294987345738794
2.4669999999998393, 0.0040270721915680145
2.467999999999839, 0.004024650667550524
2.468999999999839, 0.004022234147480955
2.469999999999839, 0.0040198226163497015
2.470999999999839, 0.004017416059177913
2.4719999999998388, 0.004015014461017609
2.4729999999998387, 0.004012617806951582
2.4739999999998386, 0.004010226082093464
2.4749999999998384, 0.004007839271587668
2.4759999999998383, 0.004005457360609458
2.476999999999838, 0.004003080334364846
2.477999999999838, 0.00400070817809071
2.478999999999838, 0.003998340877054701
2.479999999999838, 0.003995978416555258
2.480999999999838, 0.003993620781921639
2.4819999999998377, 0.003991267958513889
2.4829999999998376, 0.0039889199317228435
2.4839999999998374, 0.003986576686970121
2.4849999999998373, 0.003984238209708127
2.4859999999998372, 0.003981904485420039
2.486999999999837, 0.003979575499619798
2.487999999999837, 0.003977251237852151
2.488999999999837, 0.003974931685692558
2.489999999999837, 0.003972616828747268
2.4909999999998367, 0.003970306652653276
2.4919999999998366, 0.003968001143078302
2.4929999999998365, 0.003965700285720831
2.4939999999998363, 0.003963404066310047
2.4949999999998362, 0.003961112470605889
2.495999999999836, 0.003958825484398993
2.496999999999836, 0.00395654309351071
2.497999999999836, 0.00395426528379309
2.498999999999836, 0.0039519920411288725
2.4999999999998357, 0.003949723351431482
2.5009999999998356, 0.0039474592006450045
2.5019999999998355, 0.003945199574744219
2.5029999999998354, 0.003942944459734537
2.5039999999998352, 0.003940693841652022
2.504999999999835, 0.003938447706563363
2.505999999999835, 0.003936206040565899
2.506999999999835, 0.00393396882978755
2.507999999999835, 0.003931736060386871
2.5089999999998347, 0.003929507718552987
2.5099999999998346, 0.003927283790505611
2.5109999999998345, 0.00392506426249503
2.5119999999998344, 0.003922849120802073
2.5129999999998343, 0.003920638351738131
2.513999999999834, 0.003918431941645118
2.514999999999834, 0.003916229876895457
2.515999999999834, 0.003914032143892103
2.516999999999834, 0.003911838729068465
2.5179999999998337, 0.00390964961888847
2.5189999999998336, 0.003907464799846487
2.5199999999998335, 0.0039052842584673306
2.5209999999998334, 0.0039031079813062653
2.5219999999998333, 0.0039009359549489714
2.522999999999833, 0.00389876816601153
2.523999999999833, 0.0038966046011404167
2.524999999999833, 0.003894445247012491
2.525999999999833, 0.0038922900903349406
2.5269999999998327, 0.003890139117845328
2.5279999999998326, 0.003887992316311527
2.5289999999998325, 0.0038858496725317337
2.5299999999998324, 0.003883711173334414
2.5309999999998323, 0.0038815768055783222
2.531999999999832, 0.003879446556152484
2.532999999999832, 0.0038773204119761373
2.533999999999832, 0.0038751983599987537
2.534999999999832, 0.0038730803872000286
2.5359999999998317, 0.0038709664805898036
2.5369999999998316, 0.0038688566272081304
2.5379999999998315, 0.0038667508141251683
2.5389999999998314, 0.0038646490284412324
2.5399999999998313, 0.0038625512572867384
2.540999999999831, 0.0038604574878221896
2.541999999999831, 0.003858367707238157
2.542999999999831, 0.0038562819027552625
2.543999999999831, 0.0038542000616241683
2.5449999999998307, 0.0038521221711255156
2.5459999999998306, 0.0038500482185699673
2.5469999999998305, 0.003847978191298124
2.5479999999998304, 0.0038459120766805425
2.5489999999998303, 0.003843849862117704
2.54999999999983, 0.0038417915350399796
2.55099999999983, 0.003839737082907633
2.55199999999983, 0.003837686493210779
2.55299999999983, 0.0038356397534693495
2.5539999999998297, 0.003833596851233112
2.5549999999998296, 0.003831557774081609
2.5559999999998295, 0.003829522509624137
2.5569999999998294, 0.0038274910454997586
2.5579999999998293, 0.003825463369377225
2.558999999999829, 0.0038234394689549878
2.559999999999829, 0.003821419331961188
2.560999999999829, 0.0038194029461535764
2.561999999999829, 0.0038173902993195456
2.5629999999998287, 0.0038153813792760763
2.5639999999998286, 0.0038133761738697166
2.5649999999998285, 0.00381137467097655
2.5659999999998284, 0.003809376858502193
2.5669999999998283, 0.003807382724381746
2.567999999999828, 0.003805392256579769
2.568999999999828, 0.00380340544309027
2.569999999999828, 0.0038014222719366746
2.570999999999828, 0.00379944273117177
2.5719999999998278, 0.003797466808877736
2.5729999999998276, 0.0037954944931660566
2.5739999999998275, 0.0037935257721775457
2.5749999999998274, 0.003791560634082253
2.5759999999998273, 0.0037895990670795314
2.576999999999827, 0.0037876410593979076
2.577999999999827, 0.0037856865992951373
2.578999999999827, 0.0037837356750581113
2.579999999999827, 0.0037817882750028676
2.5809999999998268, 0.0037798443874745608
2.5819999999998267, 0.0037779040008474075
2.5829999999998265, 0.0037759671035246857
2.5839999999998264, 0.0037740336839386835
2.5849999999998263, 0.0037721037305506852
2.585999999999826, 0.003770177231850926
2.586999999999826, 0.0037682541763585753
2.587999999999826, 0.0037663345526217098
2.588999999999826, 0.0037644183492172544
2.5899999999998258, 0.0037625055547509927
2.5909999999998257, 0.003760596157857509
2.5919999999998256, 0.0037586901472001525
2.5929999999998254, 0.003756787511471039
2.5939999999998253, 0.00375488823939098
2.5949999999998252, 0.0037529923197094786
2.595999999999825, 0.003751099741204675
2.596999999999825, 0.0037492104926833466
2.597999999999825, 0.003747324562980838
2.598999999999825, 0.00374544194096106
2.5999999999998247, 0.003743562615516431
2.6009999999998246, 0.0037416865755678813
2.6019999999998245, 0.0037398138100647707
2.6029999999998243, 0.003737944307984892
2.6039999999998242, 0.003736078058334429
2.604999999999824, 0.0037342150501479114
2.605999999999824, 0.0037323552724882105
2.606999999999824, 0.003730498714446456
2.607999999999824, 0.0037286453651420555
2.6089999999998237, 0.003726795213722634
2.6099999999998236, 0.003724948249363988
2.6109999999998235, 0.0037231044612700726
2.6119999999998234, 0.003721263838672958
2.6129999999998232, 0.003719426370832805
2.613999999999823, 0.003717592047037799
2.614999999999823, 0.0037157608566041585
2.615999999999823, 0.003713932788876062
2.616999999999823, 0.003712107833225642
2.6179999999998227, 0.003710285979052918
2.6189999999998226, 0.003708467215785784
2.6199999999998225, 0.003706651532879987
2.6209999999998224, 0.003704838919819031
2.6219999999998223, 0.0037030293661142254
2.622999999999822, 0.0037012228613045556
2.623999999999822, 0.003699419394956732
2.624999999999822, 0.0036976189566650898
2.625999999999822, 0.0036958215360515904
2.6269999999998217, 0.0036940271227657666
2.6279999999998216, 0.0036922357064846922
2.6289999999998215, 0.0036904472769129335
2.6299999999998214, 0.003688661823782531
2.6309999999998213, 0.0036868793368529454
2.631999999999821, 0.0036850998059110205
2.632999999999821, 0.003683323220770957
2.633999999999821, 0.00368154957127427
2.634999999999821, 0.0036797788472897317
2.6359999999998207, 0.0036780110387133694
2.6369999999998206, 0.0036762461354683815
2.6379999999998205, 0.0036744841275051453
2.6389999999998204, 0.003672725004801151
2.6399999999998203, 0.0036709687573609636
2.64099999999982, 0.0036692153752161806
2.64199999999982, 0.0036674648484254255
2.64299999999982, 0.0036657171670742505
2.64399999999982, 0.0036639723212751607
2.6449999999998197, 0.0036622303011675074
2.6459999999998196, 0.003660491096917522
2.6469999999998195, 0.003658754698718206
2.6479999999998194, 0.003657021096789349
2.6489999999998193, 0.0036552902813774286
2.649999999999819, 0.003653562242755634
2.650999999999819, 0.0036518369712237875
2.651999999999819, 0.003650114457108307
2.652999999999819, 0.0036483946907621533
2.6539999999998187, 0.003646677662564841
2.6549999999998186, 0.0036449633629223334
2.6559999999998185, 0.0036432517822670416
2.6569999999998184, 0.0036415429110577655
2.6579999999998183, 0.0036398367397796594
2.658999999999818, 0.003638133258944187
2.659999999999818, 0.0036364324590890864
2.660999999999818, 0.0036347343307783324
2.661999999999818, 0.0036330388646020626
2.6629999999998177, 0.0036313460511765705
2.6639999999998176, 0.003629655881144259
2.6649999999998175, 0.0036279683451735786
2.6659999999998174, 0.0036262834339590095
2.6669999999998173, 0.0036246011382210013
2.667999999999817, 0.0036229214487059273
2.668999999999817, 0.0036212443561860676
2.669999999999817, 0.0036195698514595314
2.670999999999817, 0.0036178979253502453
2.6719999999998167, 0.0036162285687078902
2.6729999999998166, 0.0036145617724078626
2.6739999999998165, 0.0036128975273512494
2.6749999999998164, 0.00361123582446475
2.6759999999998163, 0.0036095766547006567
2.676999999999816, 0.003607920009036811
2.677999999999816, 0.003606265878476554
2.678999999999816, 0.0036046142540486774
2.679999999999816, 0.0036029651268074036
2.6809999999998158, 0.0036013184878322924
2.6819999999998156, 0.003599674328228269
2.6829999999998155, 0.003598032639125505
2.6839999999998154, 0.003596393411679427
2.6849999999998153, 0.0035947566370706594
2.685999999999815, 0.003593122306504952
2.686999999999815, 0.003591490411213177
2.687999999999815, 0.003589860942451272
2.688999999999815, 0.0035882338915001625
2.6899999999998148, 0.0035866092496657635
2.6909999999998147, 0.0035849870082789235
2.6919999999998145, 0.00358336715869534
2.6929999999998144, 0.0035817496922955815
2.6939999999998143, 0.003580134600484983
2.694999999999814, 0.003578521874693625
2.695999999999814, 0.0035769115063762993
2.696999999999814, 0.003575303487012451
2.697999999999814, 0.003573697808106112
2.6989999999998138, 0.003572094461185899
2.6999999999998137, 0.0035704934378049547
2.7009999999998136, 0.003568894729540872
2.7019999999998134, 0.0035672983279956792
2.7029999999998133, 0.0035657042247957786
2.703999999999813, 0.0035641124115919185
2.704999999999813, 0.003562522880059132
2.705999999999813, 0.003560935621896692
2.706999999999813, 0.0035593506288280653
2.707999999999813, 0.0035577678926008672
2.7089999999998127, 0.0035561874049868394
2.7099999999998126, 0.003554609157781752
2.7109999999998124, 0.0035530331428054052
2.7119999999998123, 0.0035514593519015572
2.7129999999998122, 0.003549887776937874
2.713999999999812, 0.003548318409805917
2.714999999999812, 0.0035467512424210584
2.715999999999812, 0.00354518626672245
2.716999999999812, 0.003543623474672976
2.7179999999998117, 0.003542062858259206
2.7189999999998116, 0.0035405044094913487
2.7199999999998115, 0.0035389481204032036
2.7209999999998113, 0.003537393983052105
2.7219999999998112, 0.0035358419895189014
2.722999999999811, 0.0035342921319078857
2.723999999999811, 0.003532744402346743
2.724999999999811, 0.0035311987929865186
2.725999999999811, 0.0035296552960015766
2.7269999999998107, 0.003528113903589521
2.7279999999998106, 0.0035265746079712027
2.7289999999998105, 0.0035250374013906073
2.7299999999998104, 0.0035235022761148428
2.7309999999998102, 0.003521969224434106
2.73199999999981, 0.0035204382386615964
2.73299999999981, 0.0035189093111335093
2.73399999999981, 0.0035173824342089556
2.73499999999981, 0.0035158576002699187
2.7359999999998097, 0.0035143348017212393
2.7369999999998096, 0.0035128140309905256
2.7379999999998095, 0.0035112952805281174
2.7389999999998094, 0.0035097785428070583
2.7399999999998093, 0.003508263810323021
2.740999999999809, 0.0035067510755942837
2.741999999999809, 0.003505240331161661
2.742999999999809, 0.003503731569588459
2.743999999999809, 0.0035022247834604527
2.7449999999998087, 0.0035007199653857863
2.7459999999998086, 0.003499217107995001
2.7469999999998085, 0.0034977162039408916
2.7479999999998084, 0.003496217245898559
2.7489999999998083, 0.003494720226565263
2.749999999999808, 0.0034932251386604564
2.750999999999808, 0.003491731974925704
2.751999999999808, 0.003490240728124608
2.752999999999808, 0.003488751391042807
2.7539999999998077, 0.0034872639564879036
2.7549999999998076, 0.003485778417289406
2.7559999999998075, 0.0034842947662987005
2.7569999999998074, 0.003482812996388994
2.7579999999998073, 0.0034813331004552688
2.758999999999807, 0.00347985507141421
2.759999999999807, 0.003478378902204209
2.760999999999807, 0.0034769045857852604
2.761999999999807, 0.003475432115138941
2.7629999999998067, 0.003473961483268363
2.7639999999998066, 0.003472492683198116
2.7649999999998065, 0.0034710257079742135
2.7659999999998064, 0.0034695605506640664
2.7669999999998063, 0.0034680972043564045
2.767999999999806, 0.003466635662161254
2.768999999999806, 0.0034651759172098636
2.769999999999806, 0.0034637179626546876
2.770999999999806, 0.0034622617916693116
2.7719999999998057, 0.003460807397448411
2.7729999999998056, 0.003459354773207696
2.7739999999998055, 0.0034579039121838792
2.7749999999998054, 0.0034564548076346066
2.7759999999998053, 0.0034550074528384364
2.776999999999805, 0.003453561841094747
2.777999999999805, 0.00345211796572374
2.778999999999805, 0.003450675820066344
2.779999999999805, 0.0034492353974841993
2.7809999999998047, 0.0034477966913595897
2.7819999999998046, 0.003446359695095398
2.7829999999998045, 0.00344492440211507
2.7839999999998044, 0.0034434908058625447
2.7849999999998043, 0.003442058899802222
2.785999999999804, 0.0034406286774188973
2.786999999999804, 0.0034392001322177323
2.787999999999804, 0.0034377732577241895
2.788999999999804, 0.0034363480474839912
2.7899999999998037, 0.0034349244950630836
2.7909999999998036, 0.0034335025940475427
2.7919999999998035, 0.0034320823380435826
2.7929999999998034, 0.0034306637206774704
2.7939999999998033, 0.0034292467355954764
2.794999999999803, 0.0034278313764638524
2.795999999999803, 0.003426417636968777
2.796999999999803, 0.003425005510816251
2.797999999999803, 0.0034235949917321303
2.7989999999998028, 0.0034221860734620145
2.7999999999998026, 0.003420778749771264
2.8009999999998025, 0.003419373014444863
2.8019999999998024, 0.0034179688612874385
2.8029999999998023, 0.0034165662841231944
2.803999999999802, 0.0034151652767958514
2.804999999999802, 0.003413765833168593
2.805999999999802, 0.003412367947124056
2.806999999999802, 0.0034109716125642433
2.8079999999998018, 0.0034095768234104797
2.8089999999998017, 0.0034081835736033605
2.8099999999998015, 0.0034067918571027383
2.8109999999998014, 0.0034054016678876286
2.8119999999998013, 0.0034040129999561896
2.812999999999801, 0.0034026258473256452
2.813999999999801, 0.003401240204032276
2.814999999999801, 0.003399856064131338
2.815999999999801, 0.003398473421697024
2.8169999999998008, 0.0033970922708224226
2.8179999999998007, 0.003395712605619455
2.8189999999998006, 0.0033943344202188403
2.8199999999998004, 0.003392957708770028
2.8209999999998003, 0.0033915824654411775
2.8219999999998002, 0.0033902086844190818
2.8229999999998, 0.003388836359909137
2.8239999999998, 0.003387465486135281
2.8249999999998, 0.003386096057339957
2.8259999999998, 0.0033847280677840614
2.8269999999997997, 0.0033833615117468763
2.8279999999997996, 0.0033819963835260464
2.8289999999997995, 0.003380632677437536
2.8299999999997993, 0.0033792703878155446
2.8309999999997992, 0.003377909509012486
2.831999999999799, 0.003376550035398942
2.832999999999799, 0.0033751919613635986
2.833999999999799, 0.003373835281313196
2.834999999999799, 0.003372479989672503
2.8359999999997987, 0.0033711260808842484
2.8369999999997986, 0.0033697735494090855
2.8379999999997985, 0.0033684223897255112
2.8389999999997984, 0.0033670725963298826
2.8399999999997982, 0.003365724163736298
2.840999999999798, 0.003364377086476592
2.841999999999798, 0.0033630313591002763
2.842999999999798, 0.0033616869761744867
2.843999999999798, 0.0033603439322839527
2.8449999999997977, 0.003359002222030908
2.8459999999997976, 0.0033576618400351014
2.8469999999997975, 0.0033563227809336946
2.8479999999997974, 0.0033549850393812483
2.8489999999997973, 0.003353648610049655
2.849999999999797, 0.003352313487628112
2.850999999999797, 0.003350979666823061
2.851999999999797, 0.0033496471423581134
2.852999999999797, 0.0033483159089740654
2.8539999999997967, 0.0033469859614287806
2.8549999999997966, 0.0033456572944972063
2.8559999999997965, 0.0033443299029712733
2.8569999999997964, 0.0033430037816598777
2.8579999999997963, 0.003341678925388827
2.858999999999796, 0.003340355329000787
2.859999999999796, 0.0033390329873552384
2.860999999999796, 0.0033377118953284374
2.861999999999796, 0.00333639204781335
2.8629999999997957, 0.0033350734397196197
2.8639999999997956, 0.0033337560659735103
2.8649999999997955, 0.0033324399215178733
2.8659999999997954, 0.0033311250013120805
2.8669999999997953, 0.0033298113003319904
2.867999999999795, 0.003328498813569893
2.868999999999795, 0.003327187536034484
2.869999999999795, 0.0033258774627507757
2.870999999999795, 0.003324568588760099
2.8719999999997947, 0.003323260909120011
2.8729999999997946, 0.0033219544189042874
2.8739999999997945, 0.003320649113202844
2.8749999999997944, 0.0033193449871217044
2.8759999999997943, 0.0033180420357829684
2.876999999999794, 0.0033167402543247356
2.877999999999794, 0.0033154396379010695
2.878999999999794, 0.0033141401816819517
2.879999999999794, 0.003312841880853243
2.8809999999997937, 0.0033115447306166475
2.8819999999997936, 0.003310248726189605
2.8829999999997935, 0.0033089538628053314
2.8839999999997934, 0.0033076601357127093
2.8849999999997933, 0.003306367540176265
2.885999999999793, 0.003305076071476115
2.886999999999793, 0.0033037857249079323
2.887999999999793, 0.003302496495782887
2.888999999999793, 0.0033012083794275986
2.8899999999997927, 0.0032999213711841073
2.8909999999997926, 0.0032986354664098056
2.8919999999997925, 0.0032973506604774103
2.8929999999997924, 0.0032960669487749035
2.8939999999997923, 0.0032947843267055075
2.894999999999792, 0.0032935027896875873
2.895999999999792, 0.0032922223331546875
2.896999999999792, 0.0032909429525554154
2.897999999999792, 0.003289664643353414
2.8989999999997917, 0.003288387401027338
2.8999999999997916, 0.003287111221070787
2.9009999999997915, 0.0032858360989922613
2.9019999999997914, 0.0032845620303151284
2.9029999999997913, 0.003283289010577567
2.903999999999791, 0.003282017035332519
2.904999999999791, 0.0032807461001476646
2.905999999999791, 0.0032794762006053404
2.906999999999791, 0.0032782073323025366
2.9079999999997908, 0.003276939490850813
2.9089999999997906, 0.0032756726718762897
2.9099999999997905, 0.0032744068710195773
2.9109999999997904, 0.003273142083935737
2.9119999999997903, 0.0032718783062942397
2.91299999999979, 0.0032706155337789227
2.91399999999979, 0.003269353762087933
2.91499999999979, 0.003268092986933696
2.91599999999979, 0.0032668332040428722
2.9169999999997898, 0.0032655744091563002
2.9179999999997897, 0.0032643165980289577
2.9189999999997895, 0.003263059766429919
2.9199999999997894, 0.0032618039101423124
2.9209999999997893, 0.003260549024963267
2.921999999999789, 0.0032592951067038807
2.922999999999789, 0.003258042151189166
2.923999999999789, 0.0032567901542580077
2.924999999999789, 0.0032555391117631274
2.9259999999997888, 0.0032542890195710263
2.9269999999997887, 0.0032530398735619533
2.9279999999997885, 0.0032517916696298433
2.9289999999997884, 0.003250544403682304
2.9299999999997883, 0.003249298071640535
2.930999999999788, 0.0032480526694393156
2.931999999999788, 0.0032468081930269463
2.932999999999788, 0.0032455646383652
2.933999999999788, 0.003244322001429295
2.934999999999788, 0.0032430802782078424
2.9359999999997877, 0.003241839464702797
2.9369999999997876, 0.003240599556929414
2.9379999999997874, 0.0032393605509162303
2.9389999999997873, 0.0032381224427049824
2.9399999999997872, 0.003236885228350604
2.940999999999787, 0.003235648903921145
2.941999999999787, 0.0032344134654977543
2.942999999999787, 0.0032331789091746264
2.943999999999787, 0.0032319452310589636
2.9449999999997867, 0.003230712427270922
2.9459999999997866, 0.003229480493943596
2.9469999999997865, 0.003228249427222943
2.9479999999997863, 0.003227019223267752
2.9489999999997862, 0.0032257898782496112
2.949999999999786, 0.0032245613883528654
2.950999999999786, 0.0032233337497745524
2.951999999999786, 0.0032221069587243835
2.952999999999786, 0.003220881011424698
2.9539999999997857, 0.003219655904110397
2.9549999999997856, 0.003218431633028947
2.9559999999997855, 0.003217208194440296
2.9569999999997854, 0.0032159855846168486
2.9579999999997852, 0.0032147637998434227
2.958999999999785, 0.003213542836417216
2.959999999999785, 0.003212322690647744
2.960999999999785, 0.003211103358856817
2.961999999999785, 0.0032098848373784982
2.9629999999997847, 0.0032086671225590485
2.9639999999997846, 0.0032074502107568947
2.9649999999997845, 0.00320623409834259
2.9659999999997844, 0.003205018781698762
2.9669999999997843, 0.0032038042572200896
2.967999999999784, 0.0032025905213132395
2.968999999999784, 0.0032013775703968487
2.969999999999784, 0.0032001654009014653
2.970999999999784, 0.0031989540092695183
2.9719999999997837, 0.003197743391955266
2.9729999999997836, 0.0031965335454247766
2.9739999999997835, 0.00319532446615585
2.9749999999997834, 0.003194116150638022
2.9759999999997833, 0.003192908595372494
2.976999999999783, 0.0031917017968721003
2.977999999999783, 0.003190495751661269
2.978999999999783, 0.003189290456275994
2.979999999999783, 0.0031880859072637526
2.9809999999997827, 0.0031868821011835284
2.9819999999997826, 0.0031856790346057122
2.9829999999997825, 0.00318447670411211
2.9839999999997824, 0.0031832751062958586
2.9849999999997823, 0.003182074237761427
2.985999999999782, 0.0031808740951245426
2.986999999999782, 0.0031796746750121876
2.987999999999782, 0.0031784759740625156
2.988999999999782, 0.003177277988924854
2.9899999999997817, 0.003176080716259636
2.9909999999997816, 0.0031748841527383695
2.9919999999997815, 0.0031736882950436146
2.9929999999997814, 0.0031724931398689135
2.9939999999997813, 0.003171298683918779
2.994999999999781, 0.003170104923908634
2.995999999999781, 0.0031689118565647973
2.996999999999781, 0.0031677194786244177
2.997999999999781, 0.0031665277868354537
2.9989999999997807, 0.0031653367779566214
2.9999999999997806, 0.0031641464487573777
3.0009999999997805, 0.003162956796017862
3.0019999999997804, 0.003161767816528864
3.0029999999997803, 0.0031605795070917776
3.00399999999978, 0.0031593918645185766
3.00499999999978, 0.0031582048856317775
3.00599999999978, 0.00315701856726438
3.00699999999978, 0.0031558329062598514
3.0079999999997797, 0.0031546478994720823
3.0089999999997796, 0.003153463543765343
3.0099999999997795, 0.003152279836014243
3.0109999999997794, 0.0031510967731037164
3.0119999999997793, 0.003149914351928952
3.012999999999779, 0.003148732569395378
3.013999999999779, 0.0031475514224186254
3.014999999999779, 0.003146370907924476
3.015999999999779, 0.0031451910228488234
3.0169999999997787, 0.003144011764137667
3.0179999999997786, 0.0031428331287470432
3.0189999999997785, 0.003141655113642987
3.0199999999997784, 0.0031404777158015253
3.0209999999997783, 0.0031393009322085975
3.021999999999778, 0.003138124759860072
3.022999999999778, 0.003136949195761659
3.023999999999778, 0.0031357742369288997
3.024999999999778, 0.0031345998803871205
3.0259999999997778, 0.003133426123171421
3.0269999999997776, 0.003132252962326586
3.0279999999997775, 0.003131080394907106
3.0289999999997774, 0.0031299084179771093
3.0299999999997773, 0.003128737028610326
3.030999999999777, 0.003127566223890064
3.031999999999777, 0.0031263960009091755
3.032999999999777, 0.0031252263567699925
3.033999999999777, 0.0031240572885843257
3.0349999999997768, 0.0031228887934734236
3.0359999999997767, 0.003121720868567906
3.0369999999997765, 0.0031205535110077716
3.0379999999997764, 0.0031193867179423224
3.0389999999997763, 0.0031182204865301687
3.039999999999776, 0.003117054813939153
3.040999999999776, 0.0031158896973463544
3.041999999999776, 0.003114725133938006
3.042999999999776, 0.003113561120909528
3.0439999999997758, 0.003112397655465413
3.0449999999997757, 0.0031112347348192498
3.0459999999997756, 0.003110072356193668
3.0469999999997754, 0.00310891051682031
3.0479999999997753, 0.0031077492139397695
3.0489999999997752, 0.003106588444801608
3.049999999999775, 0.003105428206664273
3.050999999999775, 0.0031042684967950832
3.051999999999775, 0.0031031093124702022
3.052999999999775, 0.0031019506509745816
3.0539999999997747, 0.0031007925096019546
3.0549999999997746, 0.003099634885654769
3.0559999999997745, 0.003098477776444197
3.0569999999997743, 0.0030973211792900543
3.0579999999997742, 0.003096165091520805
3.058999999999774, 0.0030950095104734995
3.059999999999774, 0.0030938544334937583
3.060999999999774, 0.00309269985793573
3.061999999999774, 0.003091545781162067
3.0629999999997737, 0.003090392200543881
3.0639999999997736, 0.003089239113460719
3.0649999999997735, 0.0030880865173005226
3.0659999999997734, 0.003086934409459602
3.0669999999997732, 0.0030857827873425952
3.067999999999773, 0.0030846316483624445
3.068999999999773, 0.0030834809899403567
3.069999999999773, 0.0030823308095057726
3.070999999999773, 0.00308118110449633
3.0719999999997727, 0.0030800318723578483
3.0729999999997726, 0.0030788831105442653
3.0739999999997725, 0.0030777348165176373
3.0749999999997724, 0.0030765869877480818
3.0759999999997722, 0.00307543962171377
3.076999999999772, 0.0030742927159008626
3.077999999999772, 0.003073146267803504
3.078999999999772, 0.003072000274923785
3.079999999999772, 0.003070854734771714
3.0809999999997717, 0.0030697096448651555
3.0819999999997716, 0.003068565002729847
3.0829999999997715, 0.0030674208058993273
3.0839999999997714, 0.003066277051914929
3.0849999999997713, 0.003065133738325734
3.085999999999771, 0.003063990862688546
3.086999999999771, 0.003062848422567863
3.087999999999771, 0.0030617064155358384
3.088999999999771, 0.0030605648391722616
3.0899999999997707, 0.0030594236910645063
3.0909999999997706, 0.0030582829688075323
3.0919999999997705, 0.0030571426700038173
3.0929999999997704, 0.0030560027922633556
3.0939999999997703, 0.003054863333203611
3.09499999999977, 0.0030537242904494963
3.09599999999977, 0.003052585661633331
3.09699999999977, 0.0030514474443948214
3.09799999999977, 0.003050309636381025
3.0989999999997697, 0.0030491722352463265
3.0999999999997696, 0.0030480352386524005
3.1009999999997695, 0.0030468986442681867
3.1019999999997694, 0.0030457624497698538
3.1029999999997693, 0.0030446266528407692
3.103999999999769, 0.003043491251171479
3.104999999999769, 0.003042356242459679
3.105999999999769, 0.003041221624410165
3.106999999999769, 0.0030400873947348207
3.1079999999997687, 0.003038953551152589
3.1089999999997686, 0.0030378200913894382
3.1099999999997685, 0.0030366870131783297
3.1109999999997684, 0.0030355543142591888
3.1119999999997683, 0.0030344219923788833
3.112999999999768, 0.003033290045291185
3.113999999999768, 0.003032158470756753
3.114999999999768, 0.003031027266543087
3.115999999999768, 0.0030298964304245244
3.1169999999997677, 0.003028765960182169
3.1179999999997676, 0.0030276358536039253
3.1189999999997675, 0.0030265061084844
3.1199999999997674, 0.003025376722624922
3.1209999999997673, 0.00302424769383351
3.121999999999767, 0.003023119019924818
3.122999999999767, 0.0030219906987201317
3.123999999999767, 0.0030208627280473256
3.124999999999767, 0.003019735105740846
3.1259999999997667, 0.0030186078296416804
3.1269999999997666, 0.00301748089759732
3.1279999999997665, 0.0030163543074617403
3.1289999999997664, 0.003015228057095385
3.1299999999997663, 0.00301410214436511
3.130999999999766, 0.003012976567144178
3.131999999999766, 0.003011851323312231
3.132999999999766, 0.0030107264107552536
3.133999999999766, 0.0030096018273655387
3.1349999999997658, 0.0030084775710416812
3.1359999999997656, 0.003007353639688547
3.1369999999997655, 0.003006230031217227
3.1379999999997654, 0.0030051067435450255
3.1389999999997653, 0.003003983774595429
3.139999999999765, 0.0030028611222980965
3.140999999999765, 0.003001738784588798
3.141999999999765, 0.0030006167594094123
3.142999999999765, 0.002999495044707904
3.1439999999997648, 0.0029983736384382826
3.1449999999997647, 0.0029972525385605787
3.1459999999997645, 0.002996131743040829
3.1469999999997644, 0.002995011249851041
3.1479999999997643, 0.002993891056969165
3.148999999999764, 0.002992771162379078
3.149999999999764, 0.0029916515640705348
3.150999999999764, 0.0029905322600391852
3.151999999999764, 0.0029894132482865023
3.1529999999997638, 0.002988294526819786
3.1539999999997637, 0.0029871760936521223
3.1549999999997635, 0.0029860579468023616
3.1559999999997634, 0.002984940084295101
3.1569999999997633, 0.002983822504160662
3.157999999999763, 0.002982705204435036
3.158999999999763, 0.002981588183159889
3.159999999999763, 0.002980471438382532
3.160999999999763, 0.0029793549681558884
3.161999999999763, 0.002978238770538467
3.1629999999997627, 0.0029771228435943563
3.1639999999997626, 0.0029760071853931654
3.1649999999997624, 0.0029748917940100334
3.1659999999997623, 0.0029737766675255934
3.1669999999997622, 0.002972661804025931
3.167999999999762, 0.0029715472016025903
3.168999999999762, 0.002970432858352534
3.169999999999762, 0.002969318772378097
3.170999999999762, 0.0029682049417870176
3.1719999999997617, 0.00296709136469236
3.1729999999997616, 0.0029659780392124998
3.1739999999997615, 0.002964864963471147
3.1749999999997613, 0.002963752135597253
3.1759999999997612, 0.0029626395537250233
3.176999999999761, 0.0029615272159939175
3.177999999999761, 0.002960415120548569
3.178999999999761, 0.002959303265538807
3.179999999999761, 0.0029581916491196163
3.1809999999997607, 0.0029570802694511037
3.1819999999997606, 0.002955969124698501
3.1829999999997605, 0.0029548582130321244
3.1839999999997604, 0.0029537475326273416
3.1849999999997602, 0.002952637081664584
3.18599999999976, 0.0029515268583292778
3.18699999999976, 0.002950416860811863
3.18799999999976, 0.0029493070873077426
3.18899999999976, 0.002948197536017269
3.1899999999997597, 0.0029470882051457247
3.1909999999997596, 0.002945979092903301
3.1919999999997595, 0.0029448701975050683
3.1929999999997594, 0.0029437615171709567
3.1939999999997593, 0.0029426530501257347
3.194999999999759, 0.0029415447945989833
3.195999999999759, 0.0029404367488250903
3.196999999999759, 0.002939328911043205
3.197999999999759, 0.002938221279497218
3.1989999999997587, 0.0029371138524357694
3.1999999999997586, 0.002936006628112193
3.2009999999997585, 0.0029348996047845054
3.2019999999997584, 0.002933792780715389
3.2029999999997583, 0.002932686154172171
3.203999999999758, 0.002931579723426804
3.204999999999758, 0.002930473486755814
3.205999999999758, 0.00292936744244034
3.206999999999758, 0.0029282615887660504
3.2079999999997577, 0.002927155924023162
3.2089999999997576, 0.002926050446506404
3.2099999999997575, 0.0029249451545149924
3.2109999999997574, 0.002923840046352626
3.2119999999997573, 0.002922735120327452
3.212999999999757, 0.0029216303747520407
3.213999999999757, 0.0029205258079433864
3.214999999999757, 0.0029194214182228524
3.215999999999757, 0.0029183172039161996
3.2169999999997567, 0.0029172131633535153
3.2179999999997566, 0.0029161092948692237
3.2189999999997565, 0.0029150055968020666
3.2199999999997564, 0.0029139020674950524
3.2209999999997563, 0.0029127987052954747
3.221999999999756, 0.002911695508554871
3.222999999999756, 0.00291059247562901
3.223999999999756, 0.002909489604877859
3.224999999999756, 0.0029083868946655953
3.2259999999997557, 0.0029072843433605344
3.2269999999997556, 0.002906181949335176
3.2279999999997555, 0.002905079710966116
3.2289999999997554, 0.0029039776266340835
3.2299999999997553, 0.0029028756947238983
3.230999999999755, 0.0029017739136244424
3.231999999999755, 0.0029006722817286577
3.232999999999755, 0.0028995707974335113
3.233999999999755, 0.0028984694591399993
3.2349999999997547, 0.0028973682652531
3.2359999999997546, 0.002896267214181772
3.2369999999997545, 0.0028951663043389367
3.2379999999997544, 0.002894065534141453
3.2389999999997543, 0.0028929649020100995
3.239999999999754, 0.0028918644063695544
3.240999999999754, 0.0028907640456483866
3.241999999999754, 0.002889663818279027
3.242999999999754, 0.0028885637226977495
3.2439999999997537, 0.0028874637573446517
3.2449999999997536, 0.0028863639206636663
3.2459999999997535, 0.0028852642111024916
3.2469999999997534, 0.0028841646271126043
3.2479999999997533, 0.0028830651671492603
3.248999999999753, 0.002881965829671428
3.249999999999753, 0.0028808666131418044
3.250999999999753, 0.002879767516026795
3.251999999999753, 0.0028786685367964875
3.2529999999997528, 0.0028775696739246383
3.2539999999997526, 0.0028764709258886517
3.2549999999997525, 0.002875372291169565
3.2559999999997524, 0.0028742737682520363
3.2569999999997523, 0.0028731753556243173
3.257999999999752, 0.0028720770517782395
3.258999999999752, 0.002870978855209206
3.259999999999752, 0.0028698807644161597
3.260999999999752, 0.0028687827779015802
3.2619999999997518, 0.0028676848941714557
3.2629999999997517, 0.0028665871117352637
3.2639999999997515, 0.0028654894291059805
3.2649999999997514, 0.0028643918448000346
3.2659999999997513, 0.0028632943573373014
3.266999999999751, 0.0028621969652410837
3.267999999999751, 0.002861099667038102
3.268999999999751, 0.002860002461258473
3.269999999999751, 0.002858905346435695
3.2709999999997508, 0.0028578083211066377
3.2719999999997507, 0.0028567113838115087
3.2729999999997506, 0.0028556145330938493
3.2739999999997504, 0.00285451776750053
3.2749999999997503, 0.002853421085581709
3.2759999999997502, 0.0028523244858908343
3.27699999999975, 0.0028512279669846256
3.27799999999975, 0.002850131527423057
3.27899999999975, 0.0028490351657693294
3.27999999999975, 0.002847938880589887
3.2809999999997497, 0.002846842670454362
3.2819999999997496, 0.002845746533935591
3.2829999999997495, 0.002844650469609579
3.2839999999997493, 0.002843554476055503
3.2849999999997492, 0.0028424585518556727
3.285999999999749, 0.0028413626955955365
3.286999999999749, 0.0028402669058636594
3.287999999999749, 0.0028391711812517082
3.288999999999749, 0.002838075520354437
3.2899999999997487, 0.002836979921769664
3.2909999999997486, 0.0028358843840982674
3.2919999999997485, 0.0028347889059441847
3.2929999999997484, 0.0028336934859143565
3.2939999999997482, 0.002832598122618746
3.294999999999748, 0.002831502814670323
3.295999999999748, 0.0028304075606850306
3.296999999999748, 0.0028293123592817897
3.297999999999748, 0.0028282172090824793
3.2989999999997477, 0.002827122108711913
3.2999999999997476, 0.0028260270567978373
3.3009999999997475, 0.002824932051970915
3.3019999999997474, 0.0028238370928647012
3.3029999999997472, 0.0028227421781156434
3.303999999999747, 0.002821647306363065
3.304999999999747, 0.00282055247624914
3.305999999999747, 0.0028194576864188953
3.306999999999747, 0.0028183629355201896
3.3079999999997467, 0.0028172682222036933
3.3089999999997466, 0.0028161735451228856
3.3099999999997465, 0.0028150789029340434
3.3109999999997464, 0.002813984294296213
3.3119999999997463, 0.0028128897178712124
3.312999999999746, 0.0028117951723236096
3.313999999999746, 0.0028107006563207106
3.314999999999746, 0.002809606168532555
3.315999999999746, 0.002808511707631884
3.3169999999997457, 0.0028074172722941473
3.3179999999997456, 0.002806322861197488
3.3189999999997455, 0.0028052284730227086
3.3199999999997454, 0.0028041341064532904
3.3209999999997453, 0.002803039760175354
3.321999999999745, 0.0028019454328776713
3.322999999999745, 0.002800851123251618
3.323999999999745, 0.002799756829991202
3.324999999999745, 0.0027986625517930266
3.3259999999997447, 0.0027975682873562823
3.3269999999997446, 0.002796474035382734
3.3279999999997445, 0.0027953797945767184
3.3289999999997444, 0.0027942855636451194
3.3299999999997443, 0.0027931913412973628
3.330999999999744, 0.002792097126245404
3.331999999999744, 0.0027910029172037135
3.332999999999744, 0.00278990871288927
3.333999999999744, 0.002788814512021547
3.3349999999997437, 0.002787720313322503
3.3359999999997436, 0.0027866261155165516
3.3369999999997435, 0.002785531917330586
3.3379999999997434, 0.0027844377174939387
3.3389999999997433, 0.002783343514738385
3.339999999999743, 0.002782249307798114
3.340999999999743, 0.002781155095409739
3.341999999999743, 0.0027800608763122753
3.342999999999743, 0.0027789666492471317
3.3439999999997427, 0.002777872412958102
3.3449999999997426, 0.00277677816619134
3.3459999999997425, 0.0027756839076953687
3.3469999999997424, 0.0027745896362210594
3.3479999999997423, 0.0027734953505216225
3.348999999999742, 0.002772401049352594
3.349999999999742, 0.002771306731471831
3.350999999999742, 0.002770212395639503
3.351999999999742, 0.0027691180406180568
3.3529999999997417, 0.0027680236651722516
3.3539999999997416, 0.002766929268069114
3.3549999999997415, 0.0027658348480779243
3.3559999999997414, 0.0027647404039702382
3.3569999999997413, 0.0027636459345198373
3.357999999999741, 0.002762551438502768
3.358999999999741, 0.0027614569146972735
3.359999999999741, 0.0027603623618838416
3.360999999999741, 0.0027592677788451396
3.3619999999997408, 0.0027581731643660547
3.3629999999997406, 0.0027570785172336466
3.3639999999997405, 0.0027559838362371564
3.3649999999997404, 0.0027548891201680066
3.3659999999997403, 0.002753794367819765
3.36699999999974, 0.0027526995779881616
3.36799999999974, 0.002751604749471046
3.36899999999974, 0.002750509881068425
3.36999999999974, 0.0027494149715824086
3.3709999999997398, 0.0027483200198172315
3.3719999999997397, 0.002747225024579233
3.3729999999997395, 0.0027461299846768352
3.3739999999997394, 0.002745034898920559
3.3749999999997393, 0.0027439397661230057
3.375999999999739, 0.0027428445850988356
3.376999999999739, 0.0027417493546647667
3.377999999999739, 0.002740654073639589
3.378999999999739, 0.0027395587408441157
3.3799999999997388, 0.0027384633551011985
3.3809999999997387, 0.0027373679152357267
3.3819999999997385, 0.0027362724200745963
3.3829999999997384, 0.0027351768684467192
3.3839999999997383, 0.002734081259183007
3.384999999999738, 0.0027329855911163606
3.385999999999738, 0.00273188986308167
3.386999999999738, 0.0027307940739158057
3.387999999999738, 0.0027296982224576053
3.3889999999997378, 0.002728602307547865
3.3899999999997377, 0.0027275063280293482
3.3909999999997376, 0.002726410282746738
3.3919999999997374, 0.0027253141705466844
3.3929999999997373, 0.0027242179902777527
3.3939999999997372, 0.0027231217407904275
3.394999999999737, 0.002722025420937125
3.395999999999737, 0.002720929029572159
3.396999999999737, 0.002719832565551743
3.397999999999737, 0.002718736027733992
3.3989999999997367, 0.0027176394149788993
3.3999999999997366, 0.0027165427261483435
3.4009999999997365, 0.002715445960106078
3.4019999999997363, 0.0027143491157177076
3.4029999999997362, 0.002713252191850708
3.403999999999736, 0.002712155187374407
3.404999999999736, 0.0027110581011599716
3.405999999999736, 0.002709960932080403
3.406999999999736, 0.0027088636790105506
3.4079999999997357, 0.00270776634082706
3.4089999999997356, 0.002706668916408421
3.4099999999997355, 0.0027055714046349214
3.4109999999997354, 0.00270447380438866
3.4119999999997352, 0.002703376114553526
3.412999999999735, 0.0027022783340152103
3.413999999999735, 0.002701180461661185
3.414999999999735, 0.0027000824963807025
3.415999999999735, 0.0026989844370647834
3.4169999999997347, 0.002697886282606231
3.4179999999997346, 0.002696788031899593
3.4189999999997345, 0.0026956896838411758
3.4199999999997344, 0.0026945912373290445
3.4209999999997343, 0.002693492691263005
3.421999999999734, 0.0026923940445446005
3.422999999999734, 0.002691295296077098
3.423999999999734, 0.002690196444765505
3.424999999999734, 0.0026890974895165416
3.4259999999997337, 0.00268799842923865
3.4269999999997336, 0.00268689926284197
3.4279999999997335, 0.002685799989238362
3.4289999999997334, 0.002684700607341374
3.4299999999997333, 0.002683601116066256
3.430999999999733, 0.0026825015143299453
3.431999999999733, 0.002681401801051065
3.432999999999733, 0.002680301975149906
3.433999999999733, 0.002679202035548445
3.4349999999997327, 0.0026781019811703277
3.4359999999997326, 0.0026770018109408536
3.4369999999997325, 0.002675901523786991
3.4379999999997324, 0.002674801118637361
3.4389999999997323, 0.00267370059442223
3.439999999999732, 0.0026725999500735137
3.440999999999732, 0.002671499184524777
3.441999999999732, 0.0026703982967111926
3.442999999999732, 0.0026692972855695955
3.4439999999997317, 0.002668196150038433
3.4449999999997316, 0.0026670948890577784
3.4459999999997315, 0.0026659935015693236
3.4469999999997314, 0.002664891986516373
3.4479999999997313, 0.002663790342843841
3.448999999999731, 0.0026626885694982544
3.449999999999731, 0.0026615866654277295
3.450999999999731, 0.0026604846295819958
3.451999999999731, 0.0026593824609123713
3.4529999999997307, 0.0026582801583717552
3.4539999999997306, 0.002657177720914644
3.4549999999997305, 0.0026560751474971143
3.4559999999997304, 0.0026549724370768194
3.4569999999997303, 0.002653869588612993
3.45799999999973, 0.002652766601066437
3.45899999999973, 0.0026516634733995234
3.45999999999973, 0.002650560204576184
3.46099999999973, 0.0026494567935619294
3.4619999999997297, 0.002648353239323801
3.4629999999997296, 0.00264724954083042
3.4639999999997295, 0.002646145697051946
3.4649999999997294, 0.002645041706960091
3.4659999999997293, 0.0026439375695281133
3.466999999999729, 0.0026428332837308147
3.467999999999729, 0.0026417288485445388
3.468999999999729, 0.002640624262947159
3.469999999999729, 0.0026395195259180868
3.4709999999997287, 0.0026384146364382705
3.4719999999997286, 0.002637309593490176
3.4729999999997285, 0.002636204396057802
3.4739999999997284, 0.0026350990431266703
3.4749999999997283, 0.002633993533683817
3.475999999999728, 0.002632887866717807
3.476999999999728, 0.0026317820412187164
3.477999999999728, 0.0026306760561781257
3.478999999999728, 0.002629569910589147
3.4799999999997278, 0.0026284636034463803
3.4809999999997276, 0.002627357133745943
3.4819999999997275, 0.002626250500485456
3.4829999999997274, 0.00262514370266404
3.4839999999997273, 0.002624036739282326
3.484999999999727, 0.0026229296093424215
3.485999999999727, 0.002621822311847958
3.486999999999727, 0.0026207148458040393
3.487999999999727, 0.0026196072102172728
3.4889999999997268, 0.002618499404095762
3.4899999999997267, 0.002617391426449086
3.4909999999997265, 0.0026162832762883217
3.4919999999997264, 0.0026151749526260324
3.4929999999997263, 0.0026140664544762604
3.493999999999726, 0.002612957780854537
3.494999999999726, 0.0026118489307778697
3.495999999999726, 0.002610739903264757
3.496999999999726, 0.0026096306973351674
3.4979999999997258, 0.0026085213120105454
3.4989999999997257, 0.002607411746313825
3.4999999999997256, 0.0026063019992694026
3.5009999999997254, 0.0026051920699031593
3.5019999999997253, 0.0026040819572424522
3.5029999999997252, 0.002602971660316095
3.503999999999725, 0.0026018611781543875
3.504999999999725, 0.0026007505097890987
3.505999999999725, 0.00259963965425347
3.506999999999725, 0.002598528610582203
3.5079999999997247, 0.0025974173778114786
3.5089999999997246, 0.0025963059549789437
3.5099999999997245, 0.002595194341123706
3.5109999999997243, 0.0025940825352863553
3.5119999999997242, 0.0025929705365089328
3.512999999999724, 0.002591858343834958
3.513999999999724, 0.002590745956309409
3.514999999999724, 0.002589633372978729
3.515999999999724, 0.0025885205928908427
3.5169999999997237, 0.0025874076150951258
3.5179999999997236, 0.0025862944386424182
3.5189999999997235, 0.0025851810625850294
3.5199999999997234, 0.00258406748597674
3.5209999999997232, 0.002582953707872794
3.521999999999723, 0.0025818397273298923
3.522999999999723, 0.002580725543406209
3.523999999999723, 0.002579611155161388
3.524999999999723, 0.0025784965616565316
3.5259999999997227, 0.0025773817619542173
3.5269999999997226, 0.002576266755118482
3.5279999999997225, 0.0025751515402148316
3.5289999999997224, 0.0025740361163102427
3.5299999999997222, 0.0025729204824731684
3.530999999999722, 0.0025718046377735107
3.531999999999722, 0.0025706885812826616
3.532999999999722, 0.002569572312073476
3.533999999999722, 0.0025684558292202743
3.5349999999997217, 0.0025673391317988597
3.5359999999997216, 0.0025662222188865052
3.5369999999997215, 0.002565105089561955
3.5379999999997214, 0.0025639877429054275
3.5389999999997213, 0.0025628701779986237
3.539999999999721, 0.0025617523939247193
3.540999999999721, 0.0025606343897683634
3.541999999999721, 0.002559516164615688
3.542999999999721, 0.0025583977175543163
3.5439999999997207, 0.0025572790476733305
3.5449999999997206, 0.00255616015406332
3.5459999999997205, 0.0025550410358163443
3.5469999999997204, 0.002553921692025951
3.5479999999997203, 0.002552802121787189
3.54899999999972, 0.0025516823241965767
3.54999999999972, 0.0025505622983521365
3.55099999999972, 0.0025494420433533815
3.55199999999972, 0.002548321558301317
3.5529999999997197, 0.002547200842298446
3.5539999999997196, 0.0025460798944487704
3.5549999999997195, 0.0025449587138577884
3.5559999999997194, 0.0025438372996325104
3.5569999999997193, 0.0025427156508814326
3.557999999999719, 0.0025415937667145772
3.558999999999719, 0.002540471646243462
3.559999999999719, 0.0025393492885811206
3.560999999999719, 0.0025382266928420903
3.5619999999997187, 0.002537103858142434
3.5629999999997186, 0.002535980783599731
3.5639999999997185, 0.00253485746833307
3.5649999999997184, 0.002533733911463077
3.5659999999997183, 0.002532610112111876
3.566999999999718, 0.002531486069403153
3.567999999999718, 0.0025303617824620926
3.568999999999718, 0.002529237250415437
3.569999999999718, 0.00252811247239143
3.5709999999997177, 0.002526987447519888
3.5719999999997176, 0.0025258621749321528
3.5729999999997175, 0.0025247366537610966
3.5739999999997174, 0.0025236108831411543
3.5749999999997173, 0.0025224848622083006
3.575999999999717, 0.002521358590100074
3.576999999999717, 0.002520232065955548
3.577999999999717, 0.002519105288915373
3.578999999999717, 0.0025179782581217476
3.5799999999997167, 0.002516850972718433
3.5809999999997166, 0.0025157234318507744
3.5819999999997165, 0.002514595634665665
3.5829999999997164, 0.0025134675803115875
3.5839999999997163, 0.002512339267938595
3.584999999999716, 0.0025112106966983265
3.585999999999716, 0.0025100818657439934
3.586999999999716, 0.002508952774230413
3.587999999999716, 0.002507823421313971
3.5889999999997158, 0.0025066938061526706
3.5899999999997156, 0.002505563927906097
3.5909999999997155, 0.002504433785735447
3.5919999999997154, 0.0025033033788035134
3.5929999999997153, 0.00250217270627471
3.593999999999715, 0.0025010417673150508
3.594999999999715, 0.002499910561092183
3.595999999999715, 0.0024987790867753625
3.596999999999715, 0.0024976473435354765
3.5979999999997148, 0.0024965153305450388
3.5989999999997146, 0.0024953830469782025
3.5999999999997145, 0.0024942504920107446
3.6009999999997144, 0.002493117664820099
3.6019999999997143, 0.0024919845645853364
3.602999999999714, 0.002490851190487185
3.603999999999714, 0.0024897175417080172
3.604999999999714, 0.0024885836174318807
3.605999999999714, 0.0024874494168444722
3.6069999999997138, 0.002486314939133155
3.6079999999997137, 0.002485180183486981
3.6089999999997135, 0.002484045149096661
3.6099999999997134, 0.002482909835154599
3.6109999999997133, 0.0024817742408548855
3.611999999999713, 0.002480638365393294
3.612999999999713, 0.0024795022079673002
3.613999999999713, 0.0024783657677760807
3.614999999999713, 0.002477229044020513
3.6159999999997128, 0.0024760920359031833
3.6169999999997127, 0.0024749547426284103
3.6179999999997126, 0.002473817163402213
3.6189999999997124, 0.0024726792974323407
3.6199999999997123, 0.0024715411439282828
3.6209999999997122, 0.0024704027021012582
3.621999999999712, 0.0024692639711642187
3.622999999999712, 0.002468124950331875
3.623999999999712, 0.0024669856388206835
3.624999999999712, 0.002465846035848855
3.6259999999997117, 0.00246470614063637
3.6269999999997116, 0.0024635659524049674
3.6279999999997115, 0.002462425470378167
3.6289999999997113, 0.0024612846937812575
3.6299999999997112, 0.002460143621841322
3.630999999999711, 0.002459002253787229
3.631999999999711, 0.0024578605888496414
3.632999999999711, 0.0024567186262610197
3.633999999999711, 0.0024555763652556414
3.6349999999997107, 0.0024544338050695876
3.6359999999997106, 0.0024532909449407623
3.6369999999997105, 0.0024521477841088863
3.6379999999997104, 0.00245100432181552
3.6389999999997102, 0.002449860557304053
3.63999999999971, 0.002448716489819728
3.64099999999971, 0.0024475721186096163
3.64199999999971, 0.002446427442922656
3.64299999999971, 0.0024452824620096497
3.6439999999997097, 0.002444137175123254
3.6449999999997096, 0.0024429915815180176
3.6459999999997095, 0.0024418456804503386
3.6469999999997094, 0.0024406994711785265
3.6479999999997093, 0.0024395529529627783
3.648999999999709, 0.0024384061250651693
3.649999999999709, 0.002437258986749709
3.650999999999709, 0.002436111537282292
3.651999999999709, 0.002434963775930743
3.6529999999997087, 0.002433815701964815
3.6539999999997086, 0.002432667314656186
3.6549999999997085, 0.0024315186132784633
3.6559999999997084, 0.0024303695971072056
3.6569999999997083, 0.0024292202654199262
3.657999999999708, 0.0024280706174960973
3.658999999999708, 0.0024269206526171413
3.659999999999708, 0.0024257703700664673
3.660999999999708, 0.002424619769129451
3.6619999999997077, 0.0024234688490934624
3.6629999999997076, 0.0024223176092478564
3.6639999999997075, 0.0024211660488839917
3.6649999999997074, 0.0024200141672952296
3.6659999999997073, 0.002418861963776949
3.666999999999707, 0.0024177094376265497
3.667999999999707, 0.00241655658814345
3.668999999999707, 0.0024154034146291184
3.669999999999707, 0.0024142499163870455
3.6709999999997067, 0.0024130960927227865
3.6719999999997066, 0.0024119419429439494
3.6729999999997065, 0.0024107874663602136
3.6739999999997064, 0.0024096326622833134
3.6749999999997063, 0.0024084775300270813
3.675999999999706, 0.002407322068907413
3.676999999999706, 0.0024061662782423293
3.677999999999706, 0.0024050101573519244
3.678999999999706, 0.002403853705558419
3.6799999999997057, 0.0024026969221861453
3.6809999999997056, 0.0024015398065615635
3.6819999999997055, 0.0024003823580132583
3.6829999999997054, 0.0023992245758719653
3.6839999999997053, 0.0023980664594705618
3.684999999999705, 0.0023969080081440853
3.685999999999705, 0.002395749221229736
3.686999999999705, 0.0023945900980668843
3.687999999999705, 0.002393430637997082
3.6889999999997047, 0.002392270840364068
3.6899999999997046, 0.0023911107045137842
3.6909999999997045, 0.0023899502297943676
3.6919999999997044, 0.002388789415556172
3.6929999999997043, 0.002387628261151767
3.693999999999704, 0.002386466765935964
3.694999999999704, 0.002385304929265796
3.695999999999704, 0.0023841427505005537
3.696999999999704, 0.0023829802290017735
3.6979999999997037, 0.0023818173641332583
3.6989999999997036, 0.0023806541552610786
3.6999999999997035, 0.00237949060175359
3.7009999999997034, 0.0023783267029814257
3.7019999999997033, 0.002377162458317527
3.702999999999703, 0.0023759978671371294
3.703999999999703, 0.002374832928817786
3.704999999999703, 0.0023736676427393672
3.705999999999703, 0.0023725020082840916
3.7069999999997028, 0.0023713360248364965
3.7079999999997026, 0.0023701696917834687
3.7089999999997025, 0.002369003008514267
3.7099999999997024, 0.002367835974420508
3.7109999999997023, 0.0023666685888961733
3.711999999999702, 0.002365500851337634
3.712999999999702, 0.002364332761143668
3.713999999999702, 0.002363164317715436
3.714999999999702, 0.002361995520456514
3.7159999999997018, 0.0023608263687729
3.7169999999997017, 0.002359656862073014
3.7179999999997015, 0.0023584869997677277
3.7189999999997014, 0.0023573167812703417
3.7199999999997013, 0.002356146205996623
3.720999999999701, 0.002354975273364804
3.721999999999701, 0.0023538039827955847
3.722999999999701, 0.002352632333712152
3.723999999999701, 0.002351460325540186
3.7249999999997008, 0.002350287957707871
3.7259999999997007, 0.0023491152296459023
3.7269999999997006, 0.002347942140787491
3.7279999999997004, 0.002346768690568384
3.7289999999997003, 0.0023455948784268637
3.7299999999997, 0.002344420703803764
3.7309999999997, 0.002343246166142482
3.7319999999997, 0.002342071264888973
3.7329999999997, 0.002340895999491779
3.7339999999997, 0.002339720369402028
3.7349999999996997, 0.002338544374073443
3.7359999999996996, 0.0023373680129623563
3.7369999999996995, 0.0023361912855277157
3.7379999999996993, 0.0023350141912310894
3.7389999999996992, 0.0023338367295366955
3.739999999999699, 0.002332658899911391
3.740999999999699, 0.002331480701824681
3.741999999999699, 0.0023303021347487528
3.742999999999699, 0.0023291231981584556
3.7439999999996987, 0.002327943891531332
3.7449999999996986, 0.0023267642143476137
3.7459999999996985, 0.0023255841660902448
3.7469999999996983, 0.0023244037462448815
3.7479999999996982, 0.002323222954299911
3.748999999999698, 0.0023220417897464466
3.749999999999698, 0.0023208602520783527
3.750999999999698, 0.0023196783407922546
3.751999999999698, 0.002318496055387533
3.7529999999996977, 0.0023173133953663587
3.7539999999996976, 0.002316130360233676
3.7549999999996975, 0.002314946949497237
3.7559999999996974, 0.0023137631626675933
3.7569999999996972, 0.0023125789992581194
3.757999999999697, 0.002311394458785015
3.758999999999697, 0.002310209540767323
3.759999999999697, 0.0023090242447269213
3.760999999999697, 0.0023078385701885674
3.7619999999996967, 0.0023066525166798735
3.7629999999996966, 0.002305466083731335
3.7639999999996965, 0.002304279270876337
3.7649999999996964, 0.0023030920776511785
3.7659999999996963, 0.0023019045035950533
3.766999999999696, 0.002300716548250088
3.767999999999696, 0.0022995282111613305
3.768999999999696, 0.0022983394918767866
3.769999999999696, 0.0022971503899474163
3.7709999999996957, 0.0022959609049271242
3.7719999999996956, 0.0022947710363728216
3.7729999999996955, 0.0022935807838443826
3.7739999999996954, 0.00229239014690468
3.7749999999996953, 0.002291199125119616
3.775999999999695, 0.0022900077180580806
3.776999999999695, 0.002288815925292023
3.777999999999695, 0.00228762374639641
3.778999999999695, 0.002286431180949275
3.7799999999996947, 0.002285238228531705
3.7809999999996946, 0.00228404488872787
3.7819999999996945, 0.0022828511611250124
3.7829999999996944, 0.00228165704531348
3.7839999999996943, 0.0022804625408867235
3.784999999999694, 0.0022792676474413043
3.785999999999694, 0.002278072364576926
3.786999999999694, 0.002276876691896419
3.787999999999694, 0.00227568062900577
3.7889999999996937, 0.0022744841755141325
3.7899999999996936, 0.002273287331033827
3.7909999999996935, 0.0022720900951803537
3.7919999999996934, 0.0022708924675724153
3.7929999999996933, 0.002269694447831925
3.793999999999693, 0.002268496035583998
3.794999999999693, 0.0022672972304569965
3.795999999999693, 0.00226609803208251
3.796999999999693, 0.0022648984400953903
3.7979999999996927, 0.0022636984541337364
3.7989999999996926, 0.0022624980738389423
3.7999999999996925, 0.002261297298855667
3.8009999999996924, 0.0022600961288318866
3.8019999999996923, 0.002258894563418861
3.802999999999692, 0.002257692602271199
3.803999999999692, 0.0022564902450468187
3.804999999999692, 0.0022552874914069858
3.805999999999692, 0.0022540843410163228
3.8069999999996917, 0.002252880793542824
3.8079999999996916, 0.0022516768486578417
3.8089999999996915, 0.002250472506036138
3.8099999999996914, 0.002249267765355866
3.8109999999996913, 0.002248062626298582
3.811999999999691, 0.002246857088549283
3.812999999999691, 0.002245651151796387
3.813999999999691, 0.0022444448157317646
3.814999999999691, 0.002243238080050748
3.8159999999996908, 0.0022420309444521245
3.8169999999996906, 0.002240823408638182
3.8179999999996905, 0.00223961547231469
3.8189999999996904, 0.0022384071351909188
3.8199999999996903, 0.002237198396979664
3.82099999999969, 0.0022359892573972488
3.82199999999969, 0.002234779716163533
3.82299999999969, 0.002233569773001927
3.82399999999969, 0.0022323594276394032
3.8249999999996898, 0.00223114867980652
3.8259999999996896, 0.0022299375292374104
3.8269999999996895, 0.0022287259756698092
3.8279999999996894, 0.002227514018845062
3.8289999999996893, 0.002226301658508142
3.829999999999689, 0.00222508889440765
3.830999999999689, 0.00222387572629583
3.831999999999689, 0.002222662153928596
3.832999999999689, 0.002221448177065518
3.8339999999996888, 0.0022202337954698565
3.8349999999996887, 0.002219019008908563
3.8359999999996885, 0.0022178038171522855
3.8369999999996884, 0.0022165882199754114
3.8379999999996883, 0.002215372217156039
3.838999999999688, 0.0022141558084760047
3.839999999999688, 0.0022129389937209157
3.840999999999688, 0.0022117217726801215
3.841999999999688, 0.002210504145146773
3.8429999999996878, 0.002209286110917788
3.8439999999996877, 0.002208067669793905
3.8449999999996876, 0.002206848821579652
3.8459999999996874, 0.0022056295660834047
3.8469999999996873, 0.0022044099031173626
3.8479999999996872, 0.0022031898324975856
3.848999999999687, 0.0022019693540439663
3.849999999999687, 0.002200748467580307
3.850999999999687, 0.0021995271729342725
3.851999999999687, 0.0021983054699374325
3.8529999999996867, 0.0021970833584252594
3.8539999999996866, 0.002195860838237154
3.8549999999996865, 0.002194637909216444
3.8559999999996863, 0.002193414571210399
3.8569999999996862, 0.0021921908240702653
3.857999999999686, 0.0021909666676512268
3.858999999999686, 0.002189742101812479
3.859999999999686, 0.0021885171264171954
3.860999999999686, 0.0021872917413325627
3.8619999999996857, 0.002186065946429766
3.8629999999996856, 0.0021848397415840473
3.8639999999996855, 0.0021836131266746695
3.8649999999996854, 0.002182386101584961
3.8659999999996852, 0.002181158666202306
3.866999999999685, 0.002179930820418181
3.867999999999685, 0.002178702564128141
3.868999999999685, 0.002177473897231841
3.869999999999685, 0.0021762448196330614
3.8709999999996847, 0.0021750153312397064
3.8719999999996846, 0.0021737854319638056
3.8729999999996845, 0.002172555121721556
3.8739999999996844, 0.002171324400433309
3.8749999999996843, 0.002170093268023586
3.875999999999684, 0.002168861724421112
3.876999999999684, 0.002167629769558794
3.877999999999684, 0.002166397403373758
3.878999999999684, 0.0021651646258073515
3.8799999999996837, 0.0021639314368051485
3.8809999999996836, 0.0021626978363169917
3.8819999999996835, 0.0021614638242969625
3.8829999999996834, 0.002160229400703423
3.8839999999996833, 0.0021589945654990205
3.884999999999683, 0.0021577593186506935
3.885999999999683, 0.0021565236601296845
3.886999999999683, 0.002155287589911573
3.887999999999683, 0.002154051107976246
3.8889999999996827, 0.0021528142143079493
3.8899999999996826, 0.0021515769088952903
3.8909999999996825, 0.0021503391917312258
3.8919999999996824, 0.002149101062813107
3.8929999999996823, 0.0021478625221426754
3.893999999999682, 0.0021466235697260743
3.894999999999682, 0.0021453842055738585
3.895999999999682, 0.002144144429701022
3.896999999999682, 0.002142904242126987
3.8979999999996817, 0.002141663642875637
3.8989999999996816, 0.002140422631975314
3.8999999999996815, 0.002139181209458839
3.9009999999996814, 0.002137939375363523
3.9019999999996813, 0.00213669712973117
3.902999999999681, 0.0021354544726081034
3.903999999999681, 0.002134211404045168
3.904999999999681, 0.002132967924097743
3.905999999999681, 0.0021317240328257545
3.9069999999996807, 0.0021304797302936994
3.9079999999996806, 0.0021292350165706265
3.9089999999996805, 0.002127989891730178
3.9099999999996804, 0.0021267443558506036
3.9109999999996803, 0.002125498409014738
3.91199999999968, 0.002124252051310053
3.91299999999968, 0.0021230052828286414
3.91399999999968, 0.002121758103667245
3.91499999999968, 0.0021205105139272505
3.9159999999996797, 0.0021192625137147233
3.9169999999996796, 0.0021180141031404026
3.9179999999996795, 0.002116765282319709
3.9189999999996794, 0.0021155160513727732
3.9199999999996793, 0.0021142664104244454
3.920999999999679, 0.002113016359604285
3.921999999999679, 0.0021117658990466026
3.922999999999679, 0.0021105150288904468
3.923999999999679, 0.002109263749279635
3.9249999999996787, 0.002108012060362747
3.9259999999996786, 0.002106759962293161
3.9269999999996785, 0.002105507455229033
3.9279999999996784, 0.002104254539333335
3.9289999999996783, 0.0021030012147738603
3.929999999999678, 0.0021017474817232222
3.930999999999678, 0.0021004933403588827
3.931999999999678, 0.0020992387908631577
3.932999999999678, 0.00209798383342322
3.9339999999996778, 0.0020967284682311235
3.9349999999996776, 0.0020954726954838165
3.9359999999996775, 0.002094216515383123
3.9369999999996774, 0.0020929599281358097
3.9379999999996773, 0.0020917029339535317
3.938999999999677, 0.0020904455330529067
3.939999999999677, 0.002089187725655475
3.940999999999677, 0.002087929511987743
3.941999999999677, 0.002086670892281184
3.9429999999996768, 0.0020854118667722396
3.9439999999996767, 0.0020841524357023537
3.9449999999996765, 0.0020828925993179623
3.9459999999996764, 0.002081632357870516
3.9469999999996763, 0.0020803717116164976
3.947999999999676, 0.002079110660817403
3.948999999999676, 0.0020778492057397873
3.949999999999676, 0.0020765873466552644
3.950999999999676, 0.0020753250838405064
3.9519999999996758, 0.0020740624175772733
3.9529999999996757, 0.002072799348152408
3.9539999999996756, 0.002071535875857847
3.9549999999996754, 0.0020702720009906582
3.9559999999996753, 0.002069007723853016
3.956999999999675, 0.002067743044752233
3.957999999999675, 0.0020664779640007626
3.958999999999675, 0.002065212481916213
3.959999999999675, 0.0020639465988213693
3.960999999999675, 0.002062680315044171
3.9619999999996747, 0.0020614136309177688
3.9629999999996746, 0.002060146546780496
3.9639999999996745, 0.002058879062975899
3.9649999999996743, 0.0020576111798527377
3.9659999999996742, 0.002056342897765013
3.966999999999674, 0.002055074217071955
3.967999999999674, 0.0020538051381380567
3.968999999999674, 0.002052535661333059
3.969999999999674, 0.002051265787031977
3.9709999999996737, 0.002049995515615117
3.9719999999996736, 0.0020487248474680714
3.9729999999996735, 0.0020474537829817314
3.9739999999996733, 0.002046182322552319
3.9749999999996732, 0.0020449104665813535
3.975999999999673, 0.0020436382154757037
3.976999999999673, 0.002042365569647584
3.977999999999673, 0.0020410925295145594
3.978999999999673, 0.0020398190954995523
3.9799999999996727, 0.002038545268030871
3.9809999999996726, 0.0020372710475422
3.9819999999996725, 0.0020359964344726185
3.9829999999996724, 0.002034721429266618
3.9839999999996722, 0.0020334460323740934
3.984999999999672, 0.0020321702442503684
3.985999999999672, 0.0020308940653561993
3.986999999999672, 0.0020296174961577933
3.987999999999672, 0.002028340537126799
3.9889999999996717, 0.0020270631887403376
3.9899999999996716, 0.0020257854514809954
3.9909999999996715, 0.0020245073258368463
3.9919999999996714, 0.002023228812301459
3.9929999999996713, 0.0020219499113738903
3.993999999999671, 0.002020670623558729
3.994999999999671, 0.0020193909493660634
3.995999999999671, 0.0020181108893115207
3.996999999999671, 0.0020168304439162725
3.9979999999996707, 0.002015549613707027
3.9989999999996706, 0.0020142683992160617
3.9999999999996705, 0.0020129868009812137
4.000999999999671, 0.0020117048195458904
4.001999999999671, 0.0020104224554591
4.0029999999996715, 0.002009139709275434
4.003999999999672, 0.0020078565815550855
4.004999999999672, 0.002006573072863867
4.0059999999996725, 0.0020052891837732067
4.006999999999673, 0.0020040049148601635
4.007999999999673, 0.002002720266707432
4.0089999999996735, 0.002001435239903363
4.009999999999674, 0.0020001498350419524
4.010999999999674, 0.0019988640527228646
4.0119999999996745, 0.001997577893551445
4.012999999999675, 0.0019962913581387095
4.013999999999675, 0.0019950044471013628
4.0149999999996755, 0.00199371716106182
4.015999999999676, 0.001992429500648193
4.016999999999676, 0.001991141466494312
4.0179999999996765, 0.001989853059239735
4.018999999999677, 0.001988564279529742
4.019999999999677, 0.001987275128015363
4.0209999999996775, 0.0019859856053533647
4.021999999999678, 0.0019846957122062795
4.022999999999678, 0.0019834054492423973
4.0239999999996785, 0.001982114817135786
4.024999999999679, 0.0019808238165662847
4.025999999999679, 0.0019795324482195205
4.0269999999996795, 0.0019782407127869285
4.02799999999968, 0.001976948610965726
4.02899999999968, 0.001975656143458957
4.0299999999996805, 0.0019743633109754735
4.030999999999681, 0.001973070114229957
4.031999999999681, 0.001971776553942921
4.0329999999996815, 0.0019704826308407147
4.033999999999682, 0.0019691883456555413
4.034999999999682, 0.001967893699125457
4.0359999999996825, 0.001966598691994369
4.036999999999683, 0.0019653033250120687
4.037999999999683, 0.001964007598934211
4.0389999999996835, 0.001962711514522339
4.039999999999684, 0.0019614150725438856
4.040999999999684, 0.0019601182737721736
4.0419999999996845, 0.0019588211189864417
4.042999999999685, 0.001957523608971819
4.043999999999685, 0.0019562257445193626
4.0449999999996855, 0.001954927526426055
4.045999999999686, 0.001953628955494805
4.046999999999686, 0.0019523300325344464
4.0479999999996865, 0.0019510307583597696
4.048999999999687, 0.0019497311337915097
4.049999999999687, 0.0019484311596563472
4.0509999999996875, 0.001947130836786934
4.051999999999688, 0.0019458301660218807
4.052999999999688, 0.0019445291482057753
4.0539999999996885, 0.0019432277841891802
4.054999999999689, 0.0019419260748286434
4.055999999999689, 0.0019406240209866997
4.0569999999996895, 0.0019393216235318877
4.05799999999969, 0.00193801888333874
4.05899999999969, 0.001936715801287794
4.0599999999996905, 0.001935412378265604
4.060999999999691, 0.0019341086151647392
4.061999999999691, 0.0019328045128837905
4.0629999999996915, 0.0019315000723273842
4.063999999999692, 0.001930195294406167
4.064999999999692, 0.0019288901800368309
4.0659999999996925, 0.0019275847301421139
4.066999999999693, 0.0019262789456507895
4.067999999999693, 0.0019249728274976956
4.0689999999996935, 0.0019236663766237277
4.069999999999694, 0.001922359593975833
4.070999999999694, 0.0019210524805070382
4.0719999999996945, 0.0019197450371764276
4.072999999999695, 0.001918437264949169
4.073999999999695, 0.001917129164796512
4.0749999999996955, 0.0019158207376957822
4.075999999999696, 0.0019145119846304005
4.076999999999696, 0.0019132029065898743
4.0779999999996965, 0.0019118935045698145
4.078999999999697, 0.0019105837795719248
4.079999999999697, 0.0019092737326040137
4.0809999999996975, 0.0019079633646800008
4.081999999999698, 0.0019066526768199137
4.082999999999698, 0.0019053416700499
4.0839999999996985, 0.0019040303454022156
4.084999999999699, 0.0019027187039152458
4.085999999999699, 0.001901406746633503
4.0869999999996995, 0.001900094474607617
4.0879999999997, 0.001898781888894362
4.0889999999997, 0.001897468990556635
4.0899999999997005, 0.0018961557806634745
4.090999999999701, 0.0018948422602900609
4.091999999999701, 0.0018935284305177155
4.0929999999997015, 0.0018922142924339023
4.093999999999702, 0.0018908998471322388
4.094999999999702, 0.0018895850957124898
4.0959999999997025, 0.0018882700392805708
4.096999999999703, 0.0018869546789485549
4.097999999999703, 0.0018856390158346694
4.0989999999997035, 0.0018843230510633073
4.099999999999704, 0.001883006785765018
4.100999999999704, 0.001881690221076516
4.1019999999997045, 0.001880373358140671
4.102999999999705, 0.0018790561981065416
4.103999999999705, 0.00187773874212933
4.1049999999997056, 0.001876420991370423
4.105999999999706, 0.001875102946997378
4.106999999999706, 0.0018737846101839182
4.1079999999997066, 0.0018724659821099422
4.108999999999707, 0.0018711470639615287
4.109999999999707, 0.0018698278569309298
4.1109999999997076, 0.0018685083622165717
4.111999999999708, 0.0018671885810230627
4.112999999999708, 0.0018658685145611837
4.113999999999709, 0.0018645481640478976
4.114999999999709, 0.0018632275307063544
4.115999999999709, 0.0018619066157658677
4.11699999999971, 0.001860585420461945
4.11799999999971, 0.0018592639460362694
4.11899999999971, 0.001857942193736704
4.119999999999711, 0.0018566201648172922
4.120999999999711, 0.0018552978605382619
4.121999999999711, 0.0018539752821660164
4.122999999999712, 0.001852652430973143
4.123999999999712, 0.0018513293082384028
4.124999999999712, 0.001850005915246743
4.125999999999713, 0.0018486822532892857
4.126999999999713, 0.001847358323663328
4.127999999999713, 0.0018460341276723476
4.128999999999714, 0.0018447096666260002
4.129999999999714, 0.001843384941840109
4.130999999999714, 0.001842059954636677
4.131999999999715, 0.0018407347063438785
4.132999999999715, 0.0018394091982960568
4.133999999999715, 0.001838083431833726
4.134999999999716, 0.0018367574083035685
4.135999999999716, 0.0018354311290584345
4.136999999999716, 0.0018341045954573306
4.137999999999717, 0.0018327778088654378
4.138999999999717, 0.0018314507706540882
4.139999999999717, 0.0018301234822007755
4.140999999999718, 0.0018287959448891546
4.141999999999718, 0.0018274681601090214
4.142999999999718, 0.0018261401292563333
4.143999999999719, 0.001824811853733196
4.144999999999719, 0.0018234833349478551
4.145999999999719, 0.0018221545743147018
4.14699999999972, 0.0018208255732542703
4.14799999999972, 0.0018194963331932246
4.14899999999972, 0.0018181668555643726
4.149999999999721, 0.0018168371418066428
4.150999999999721, 0.0018155071933650968
4.151999999999721, 0.0018141770116909157
4.152999999999722, 0.0018128465982414064
4.153999999999722, 0.0018115159544799854
4.154999999999722, 0.001810185081876186
4.155999999999723, 0.0018088539819056473
4.156999999999723, 0.0018075226560501083
4.157999999999723, 0.0018061911057974207
4.158999999999724, 0.001804859332641517
4.159999999999724, 0.0018035273380824289
4.160999999999724, 0.0018021951236262773
4.161999999999725, 0.0018008626907852518
4.162999999999725, 0.0017995300410776364
4.163999999999725, 0.0017981971760277703
4.164999999999726, 0.001796864097166072
4.165999999999726, 0.0017955308060290166
4.166999999999726, 0.0017941973041591345
4.167999999999727, 0.0017928635931050078
4.168999999999727, 0.001791529674421265
4.169999999999727, 0.0017901955496685746
4.170999999999728, 0.0017888612204136351
4.171999999999728, 0.001787526688229179
4.172999999999728, 0.0017861919546939534
4.173999999999729, 0.0017848570213927272
4.174999999999729, 0.0017835218899162765
4.175999999999729, 0.001782186561861377
4.17699999999973, 0.001780851038830807
4.17799999999973, 0.0017795153224333278
4.17899999999973, 0.0017781794142836913
4.179999999999731, 0.0017768433160026125
4.180999999999731, 0.0017755070292167887
4.181999999999731, 0.0017741705555588752
4.182999999999732, 0.0017728338966674746
4.183999999999732, 0.0017714970541871445
4.184999999999732, 0.0017701600297683792
4.185999999999733, 0.0017688228250676002
4.186999999999733, 0.0017674854417471606
4.187999999999733, 0.0017661478814753257
4.188999999999734, 0.001764810145926262
4.189999999999734, 0.001763472236780049
4.190999999999734, 0.0017621341557226434
4.191999999999735, 0.0017607959044458944
4.192999999999735, 0.0017594574846475197
4.193999999999735, 0.001758118898031107
4.194999999999736, 0.0017567801463060945
4.195999999999736, 0.0017554412311877735
4.196999999999736, 0.0017541021543972678
4.197999999999737, 0.0017527629176615363
4.198999999999737, 0.0017514235227133559
4.199999999999737, 0.0017500839712913108
4.200999999999738, 0.001748744265139786
4.201999999999738, 0.001747404406008959
4.202999999999738, 0.001746064395654791
4.203999999999739, 0.0017447242358390063
4.204999999999739, 0.0017433839283291
4.205999999999739, 0.001742043474898302
4.20699999999974, 0.0017407028773255985
4.20799999999974, 0.001739362137395695
4.20899999999974, 0.00173802125689902
4.209999999999741, 0.0017366802376317081
4.210999999999741, 0.0017353390813955882
4.211999999999741, 0.0017339977899981773
4.212999999999742, 0.0017326563652526666
4.213999999999742, 0.0017313148089779084
4.214999999999742, 0.0017299731229984097
4.215999999999743, 0.0017286313091443143
4.216999999999743, 0.0017272893692513935
4.217999999999743, 0.0017259473051610377
4.218999999999744, 0.0017246051187202376
4.219999999999744, 0.0017232628117815774
4.220999999999744, 0.0017219203862032229
4.221999999999745, 0.0017205778438488992
4.222999999999745, 0.0017192351865878974
4.223999999999745, 0.0017178924162950361
4.224999999999746, 0.0017165495348506771
4.225999999999746, 0.0017152065441406832
4.226999999999746, 0.001713863446056435
4.227999999999747, 0.0017125202424947885
4.228999999999747, 0.0017111769353580835
4.229999999999747, 0.0017098335265541215
4.230999999999748, 0.0017084900179961462
4.231999999999748, 0.001707146411602843
4.232999999999748, 0.0017058027092983147
4.233999999999749, 0.0017044589130120727
4.234999999999749, 0.0017031150246790184
4.235999999999749, 0.0017017710462394321
4.23699999999975, 0.0017004269796389556
4.23799999999975, 0.0016990828268285845
4.23899999999975, 0.0016977385897646395
4.239999999999751, 0.0016963942704087689
4.240999999999751, 0.0016950498707279202
4.241999999999751, 0.0016937053926943306
4.242999999999752, 0.001692360838285513
4.243999999999752, 0.0016910162094842319
4.244999999999752, 0.0016896715082784979
4.245999999999753, 0.0016883267366615477
4.246999999999753, 0.001686981896631829
4.247999999999753, 0.0016856369901929792
4.248999999999754, 0.0016842920193538239
4.249999999999754, 0.0016829469861283405
4.250999999999754, 0.001681601892535656
4.251999999999755, 0.0016802567406000233
4.252999999999755, 0.0016789115323508114
4.253999999999755, 0.001677566269822482
4.254999999999756, 0.0016762209550545725
4.255999999999756, 0.0016748755900916857
4.256999999999756, 0.0016735301769834673
4.257999999999757, 0.0016721847177845843
4.258999999999757, 0.0016708392145547183
4.259999999999757, 0.0016694936693585328
4.260999999999758, 0.0016681480842656794
4.261999999999758, 0.001666802461350748
4.262999999999758, 0.0016654568026932756
4.263999999999759, 0.0016641111103777165
4.264999999999759, 0.0016627653864934144
4.265999999999759, 0.001661419633134614
4.26699999999976, 0.0016600738524004033
4.26799999999976, 0.0016587280463947259
4.26899999999976, 0.001657382217226349
4.269999999999761, 0.00165603636700884
4.270999999999761, 0.0016546904978605582
4.271999999999761, 0.0016533446119046276
4.272999999999762, 0.0016519987112689214
4.273999999999762, 0.001650652798086037
4.274999999999762, 0.0016493068744932865
4.275999999999763, 0.001647960942632662
4.276999999999763, 0.0016466150046508302
4.277999999999763, 0.0016452690626991041
4.278999999999764, 0.0016439231189334185
4.279999999999764, 0.001642577175514327
4.280999999999764, 0.0016412312346069525
4.281999999999765, 0.0016398852983810046
4.282999999999765, 0.001638539369010715
4.283999999999765, 0.0016371934486748576
4.284999999999766, 0.0016358475395566983
4.285999999999766, 0.0016345016438439846
4.286999999999766, 0.001633155763728928
4.287999999999767, 0.001631809901408175
4.288999999999767, 0.001630464059082788
4.289999999999767, 0.00162911823895822
4.290999999999768, 0.0016277724432443082
4.291999999999768, 0.0016264266741552256
4.292999999999768, 0.0016250809339094833
4.293999999999769, 0.0016237352247298904
4.294999999999769, 0.0016223895488435447
4.295999999999769, 0.0016210439084817958
4.29699999999977, 0.001619698305880245
4.29799999999977, 0.001618352743278692
4.29899999999977, 0.0016170072229211372
4.299999999999771, 0.001615661747055745
4.300999999999771, 0.0016143163179348288
4.301999999999771, 0.0016129709378148167
4.302999999999772, 0.001611625608956237
4.303999999999772, 0.0016102803336236913
4.304999999999772, 0.0016089351140858334
4.305999999999773, 0.0016075899526153395
4.306999999999773, 0.0016062448514888865
4.307999999999773, 0.0016048998129871304
4.308999999999774, 0.001603554839394682
4.309999999999774, 0.001602209933000074
4.310999999999774, 0.0016008650960957491
4.311999999999775, 0.0015995203309780229
4.312999999999775, 0.0015981756399470674
4.313999999999775, 0.0015968310253068813
4.314999999999776, 0.0015954864893652683
4.315999999999776, 0.001594142034433811
4.316999999999776, 0.001592797662827839
4.317999999999777, 0.0015914533768664136
4.318999999999777, 0.001590109178872293
4.319999999999777, 0.0015887650711719136
4.320999999999778, 0.0015874210560953587
4.321999999999778, 0.0015860771359763385
4.322999999999778, 0.001584733313152149
4.323999999999779, 0.0015833895899636686
4.324999999999779, 0.001582045968755314
4.325999999999779, 0.001580702451875017
4.32699999999978, 0.0015793590416741997
4.32799999999978, 0.0015780157405077527
4.32899999999978, 0.0015766725507339934
4.329999999999781, 0.0015753294747146553
4.330999999999781, 0.0015739865148148534
4.331999999999781, 0.0015726436734030524
4.332999999999782, 0.001571300952851047
4.333999999999782, 0.001569958355533929
4.334999999999782, 0.0015686158838300603
4.335999999999783, 0.0015672735401210524
4.336999999999783, 0.001565931326791722
4.337999999999783, 0.0015645892462300796
4.338999999999784, 0.001563247300827293
4.339999999999784, 0.0015619054929776571
4.340999999999784, 0.0015605638250785745
4.341999999999785, 0.001559222299530517
4.342999999999785, 0.001557880918736999
4.343999999999785, 0.0015565396851045508
4.344999999999786, 0.001555198601042694
4.345999999999786, 0.0015538576689639004
4.346999999999786, 0.0015525168912835718
4.347999999999787, 0.0015511762704200135
4.348999999999787, 0.0015498358087943933
4.349999999999787, 0.0015484955088307197
4.350999999999788, 0.0015471553729558137
4.351999999999788, 0.0015458154035992745
4.352999999999788, 0.001544475603193447
4.353999999999789, 0.0015431359741734027
4.354999999999789, 0.0015417965189769016
4.355999999999789, 0.0015404572400443534
4.35699999999979, 0.0015391181398188112
4.35799999999979, 0.0015377792207459133
4.35899999999979, 0.001536440485273875
4.359999999999791, 0.0015351019358534424
4.360999999999791, 0.0015337635749378708
4.361999999999791, 0.0015324254049828875
4.362999999999792, 0.0015310874284466668
4.363999999999792, 0.0015297496477897933
4.364999999999792, 0.001528412065475234
4.365999999999793, 0.0015270746839683045
4.366999999999793, 0.001525737505736642
4.367999999999793, 0.001524400533250163
4.368999999999794, 0.0015230637689810462
4.369999999999794, 0.001521727215403693
4.370999999999794, 0.0015203908749946888
4.371999999999795, 0.0015190547502327884
4.372999999999795, 0.001517718843598864
4.373999999999795, 0.0015163831575758858
4.374999999999796, 0.0015150476946488862
4.375999999999796, 0.0015137124573049317
4.376999999999796, 0.0015123774480330777
4.377999999999797, 0.0015110426693243488
4.378999999999797, 0.0015097081236716981
4.379999999999797, 0.0015083738135699826
4.380999999999798, 0.0015070397415159191
4.381999999999798, 0.0015057059100080598
4.382999999999798, 0.0015043723215467596
4.383999999999799, 0.0015030389786341314
4.384999999999799, 0.0015017058837740248
4.385999999999799, 0.0015003730394719927
4.3869999999998, 0.0014990404482352491
4.3879999999998, 0.001497708112572636
4.3889999999998, 0.0014963760349946055
4.389999999999801, 0.0014950442180131638
4.390999999999801, 0.0014937126641418495
4.391999999999801, 0.0014923813758956992
4.392999999999802, 0.0014910503557912101
4.393999999999802, 0.0014897196063463098
4.394999999999802, 0.0014883891300803182
4.395999999999803, 0.0014870589295139119
4.396999999999803, 0.0014857290071690946
4.397999999999803, 0.0014843993655691637
4.398999999999804, 0.0014830700072386658
4.399999999999804, 0.0014817409347033699
4.400999999999804, 0.001480412150490233
4.401999999999805, 0.0014790836571273607
4.402999999999805, 0.001477755457143976
4.403999999999805, 0.0014764275530703822
4.404999999999806, 0.0014750999474379307
4.405999999999806, 0.0014737726427789773
4.406999999999806, 0.001472445641626858
4.407999999999807, 0.0014711189465158481
4.408999999999807, 0.0014697925599811259
4.409999999999807, 0.001468466484558735
4.410999999999808, 0.0014671407227855604
4.411999999999808, 0.0014658152771992758
4.412999999999808, 0.0014644901503383199
4.413999999999809, 0.0014631653447418557
4.414999999999809, 0.00146184086294974
4.415999999999809, 0.001460516707502478
4.41699999999981, 0.001459192880941194
4.41799999999981, 0.0014578693858075952
4.41899999999981, 0.0014565462246439284
4.419999999999811, 0.0014552233999929598
4.420999999999811, 0.0014539009143979165
4.421999999999811, 0.001452578770402468
4.422999999999812, 0.0014512569705506803
4.423999999999812, 0.0014499355173869858
4.424999999999812, 0.0014486144134561384
4.425999999999813, 0.0014472936613031844
4.426999999999813, 0.0014459732634734242
4.427999999999813, 0.0014446532225123698
4.428999999999814, 0.0014433335409657173
4.429999999999814, 0.0014420142213792991
4.430999999999814, 0.0014406952662990562
4.431999999999815, 0.001439376678270999
4.432999999999815, 0.001438058459841162
4.433999999999815, 0.0014367406135555834
4.434999999999816, 0.001435423141960251
4.435999999999816, 0.0014341060476010694
4.436999999999816, 0.0014327893330238328
4.437999999999817, 0.001431473000774172
4.438999999999817, 0.0014301570533975297
4.439999999999817, 0.0014288414934391178
4.440999999999818, 0.0014275263234438758
4.441999999999818, 0.0014262115459564417
4.442999999999818, 0.001424897163521106
4.443999999999819, 0.001423583178681783
4.444999999999819, 0.001422269593981965
4.445999999999819, 0.0014209564119646888
4.44699999999982, 0.001419643635172494
4.44799999999982, 0.0014183312661473887
4.44899999999982, 0.0014170193074308118
4.449999999999821, 0.0014157077615635984
4.450999999999821, 0.0014143966310859251
4.451999999999821, 0.0014130859185372971
4.452999999999822, 0.0014117756264564877
4.453999999999822, 0.0014104657573815126
4.454999999999822, 0.001409156313849592
4.455999999999823, 0.0014078472983971044
4.456999999999823, 0.0014065387135595566
4.457999999999823, 0.0014052305618715408
4.458999999999824, 0.001403922845866695
4.459999999999824, 0.0014026155680776683
4.460999999999824, 0.0014013087310360828
4.461999999999825, 0.0014000023372724962
4.462999999999825, 0.0013986963893163542
4.463999999999825, 0.0013973908896959626
4.464999999999826, 0.0013960858409384463
4.465999999999826, 0.0013947812455697049
4.466999999999826, 0.0013934771061143826
4.467999999999827, 0.0013921734250958288
4.468999999999827, 0.0013908702050360515
4.4699999999998274, 0.0013895674484556808
4.470999999999828, 0.0013882651578739416
4.471999999999828, 0.001386963335808604
4.4729999999998284, 0.001385661984775941
4.473999999999829, 0.0013843611072907043
4.474999999999829, 0.0013830607058660776
4.4759999999998294, 0.001381760783013627
4.47699999999983, 0.0013804613412432892
4.47799999999983, 0.001379162383063304
4.4789999999998305, 0.0013778639109801934
4.479999999999831, 0.0013765659274987167
4.480999999999831, 0.0013752684351218327
4.4819999999998315, 0.0013739714363506642
4.482999999999832, 0.001372674933684452
4.483999999999832, 0.0013713789296205196
4.4849999999998325, 0.0013700834266542406
4.485999999999833, 0.0013687884272789905
4.486999999999833, 0.0013674939339861105
4.4879999999998335, 0.0013661999492648716
4.488999999999834, 0.0013649064756024395
4.489999999999834, 0.0013636135154838195
4.4909999999998345, 0.0013623210713918405
4.491999999999835, 0.001361029145807099
4.492999999999835, 0.0013597377412079218
4.4939999999998355, 0.0013584468600703393
4.494999999999836, 0.0013571565048680356
4.495999999999836, 0.0013558666780723112
4.4969999999998365, 0.0013545773821520505
4.497999999999837, 0.001353288619573674
4.498999999999837, 0.001352000392801104
4.4999999999998375, 0.0013507127042957333
4.500999999999838, 0.0013494255565163718
4.501999999999838, 0.0013481389519192169
4.5029999999998385, 0.0013468528929578142
4.503999999999839, 0.0013455673820830202
4.504999999999839, 0.0013442824217429574
4.5059999999998395, 0.0013429980143829841
4.50699999999984, 0.0013417141624456463
4.50799999999984, 0.0013404308683706483
4.5089999999998405, 0.0013391481345948113
4.509999999999841, 0.0013378659635520265
4.510999999999841, 0.001336584357673236
4.5119999999998415, 0.0013353033193863704
4.512999999999842, 0.0013340228511163265
4.513999999999842, 0.0013327429552849276
4.5149999999998425, 0.0013314636343108783
4.515999999999843, 0.0013301848906097312
4.516999999999843, 0.0013289067265938503
4.5179999999998435, 0.0013276291446723634
4.518999999999844, 0.0013263521472511365
4.519999999999844, 0.001325075736732723
4.5209999999998445, 0.0013237999155163373
4.521999999999845, 0.0013225246859978116
4.522999999999845, 0.0013212500505695533
4.5239999999998455, 0.0013199760116205121
4.524999999999846, 0.001318702571536144
4.525999999999846, 0.0013174297326983648
4.5269999999998465, 0.0013161574974855249
4.527999999999847, 0.0013148858682723585
4.528999999999847, 0.0013136148474299511
4.5299999999998475, 0.0013123444373257052
4.530999999999848, 0.001311074640323301
4.531999999999848, 0.0013098054587826465
4.5329999999998485, 0.0013085368950598697
4.533999999999849, 0.001307268951507238
4.534999999999849, 0.001306001630473163
4.5359999999998495, 0.0013047349343021384
4.53699999999985, 0.0013034688653347048
4.53799999999985, 0.0013022034259074196
4.5389999999998505, 0.0013009386183528192
4.539999999999851, 0.0012996744449993705
4.540999999999851, 0.0012984109081714498
4.5419999999998515, 0.0012971480101892938
4.542999999999852, 0.0012958857533689684
4.543999999999852, 0.0012946241400223241
4.5449999999998525, 0.0012933631724569754
4.545999999999853, 0.0012921028529762416
4.546999999999853, 0.0012908431838791284
4.5479999999998535, 0.0012895841674602844
4.548999999999854, 0.001288325806009964
4.549999999999854, 0.001287068101813982
4.5509999999998545, 0.001285811057153704
4.551999999999855, 0.0012845546743059755
4.552999999999855, 0.0012832989555431095
4.5539999999998555, 0.0012820439031328425
4.554999999999856, 0.0012807895193382977
4.555999999999856, 0.0012795358064179524
4.5569999999998565, 0.0012782827666255935
4.557999999999857, 0.001277030402210289
4.558999999999857, 0.0012757787154163537
4.5599999999998575, 0.0012745277084833075
4.560999999999858, 0.0012732773836458418
4.561999999999858, 0.001272027743133783
4.5629999999998585, 0.0012707787891720595
4.563999999999859, 0.0012695305239806632
4.564999999999859, 0.0012682829497746159
4.5659999999998595, 0.0012670360687639353
4.56699999999986, 0.0012657898831535945
4.56799999999986, 0.0012645443951434933
4.5689999999998605, 0.0012632996069284164
4.569999999999861, 0.0012620555206980068
4.570999999999861, 0.0012608121386367226
4.5719999999998615, 0.0012595694629238062
4.572999999999862, 0.0012583274957332522
4.573999999999862, 0.0012570862392337653
4.5749999999998625, 0.0012558456955887316
4.575999999999863, 0.001254605866956186
4.576999999999863, 0.0012533667554887708
4.5779999999998635, 0.0012521283633337064
4.578999999999864, 0.0012508906926327595
4.579999999999864, 0.0012496537455222
4.5809999999998645, 0.0012484175241327805
4.581999999999865, 0.0012471820305896845
4.582999999999865, 0.0012459472670125146
4.5839999999998655, 0.0012447132355152392
4.584999999999866, 0.0012434799382061692
4.585999999999866, 0.0012422473771879267
4.5869999999998665, 0.0012410155545574035
4.587999999999867, 0.001239784472405733
4.588999999999867, 0.0012385541328182592
4.5899999999998675, 0.0012373245378744977
4.590999999999868, 0.0012360956896481045
4.591999999999868, 0.001234867590206852
4.5929999999998685, 0.0012336402416125844
4.593999999999869, 0.0012324136459211914
4.594999999999869, 0.0012311878051825726
4.5959999999998695, 0.0012299627214406143
4.59699999999987, 0.0012287383967331427
4.59799999999987, 0.0012275148330919026
4.5989999999998705, 0.001226292032542527
4.599999999999871, 0.0012250699971044939
4.600999999999871, 0.001223848728791108
4.6019999999998715, 0.001222628229609461
4.602999999999872, 0.0012214085015604015
4.603999999999872, 0.0012201895466385085
4.6049999999998725, 0.0012189713668320481
4.605999999999873, 0.0012177539641229616
4.606999999999873, 0.0012165373404868186
4.6079999999998735, 0.0012153214978927948
4.608999999999874, 0.0012141064383036323
4.609999999999874, 0.0012128921636756227
4.6109999999998745, 0.0012116786759585646
4.611999999999875, 0.00121046597709574
4.612999999999875, 0.0012092540690238828
4.6139999999998755, 0.001208042953673151
4.614999999999876, 0.001206832632967089
4.615999999999876, 0.001205623108822609
4.6169999999998765, 0.0012044143831499536
4.617999999999877, 0.0012032064578526693
4.618999999999877, 0.0012019993348275795
4.6199999999998775, 0.0012007930159647498
4.620999999999878, 0.0011995875031474647
4.621999999999878, 0.001198382798252195
4.6229999999998785, 0.0011971789031485726
4.623999999999879, 0.001195975819699358
4.624999999999879, 0.0011947735497604187
4.6259999999998795, 0.0011935720951806892
4.62699999999988, 0.0011923714578021564
4.62799999999988, 0.001191171639459824
4.6289999999998805, 0.0011899726419816877
4.629999999999881, 0.001188774467188707
4.630999999999881, 0.0011875771168947684
4.6319999999998815, 0.0011863805929066816
4.632999999999882, 0.0011851848970241246
4.633999999999882, 0.0011839900310396429
4.6349999999998825, 0.001182795996738595
4.635999999999883, 0.001181602795899155
4.636999999999883, 0.00118041043029226
4.6379999999998835, 0.0011792189016816062
4.638999999999884, 0.0011780282118236023
4.639999999999884, 0.001176838362467359
4.6409999999998846, 0.001175649355354657
4.641999999999885, 0.001174461192219919
4.642999999999885, 0.001173273874790191
4.6439999999998856, 0.0011720874047851132
4.644999999999886, 0.0011709017839168867
4.645999999999886, 0.0011697170138902666
4.6469999999998866, 0.001168533096402521
4.647999999999887, 0.0011673500331434137
4.648999999999887, 0.0011661678257951808
4.649999999999888, 0.0011649864760324982
4.650999999999888, 0.0011638059855224709
4.651999999999888, 0.0011626263559245925
4.652999999999889, 0.0011614475888907375
4.653999999999889, 0.0011602696860651257
4.654999999999889, 0.001159092649084305
4.65599999999989, 0.0011579164795771258
4.65699999999989, 0.0011567411791647182
4.65799999999989, 0.0011555667494604707
4.658999999999891, 0.0011543931920700032
4.659999999999891, 0.0011532205085911505
4.660999999999891, 0.0011520487006139344
4.661999999999892, 0.0011508777697205404
4.662999999999892, 0.001149707717485306
4.663999999999892, 0.0011485385454746858
4.664999999999893, 0.001147370255247237
4.665999999999893, 0.0011462028483535953
4.666999999999893, 0.0011450363263364593
4.667999999999894, 0.0011438706907305563
4.668999999999894, 0.001142705943062637
4.669999999999894, 0.0011415420848514433
4.670999999999895, 0.0011403791176076922
4.671999999999895, 0.0011392170428340554
4.672999999999895, 0.0011380558620251373
4.673999999999896, 0.0011368955766674553
4.674999999999896, 0.001135736188239423
4.675999999999896, 0.0011345776982113287
4.676999999999897, 0.0011334201080453056
4.677999999999897, 0.0011322634191953368
4.678999999999897, 0.0011311076331072085
4.679999999999898, 0.0011299527512185093
4.680999999999898, 0.001128798774958611
4.681999999999898, 0.00112764570574863
4.682999999999899, 0.0011264935450014386
4.683999999999899, 0.0011253422941216262
4.684999999999899, 0.0011241919545054845
4.6859999999999, 0.001123042527540996
4.6869999999999, 0.0011218940146078093
4.6879999999999, 0.001120746417077228
4.688999999999901, 0.001119599736312189
4.689999999999901, 0.0011184539736672438
4.690999999999901, 0.0011173091304885487
4.691999999999902, 0.001116165208113839
4.692999999999902, 0.001115022207872423
4.693999999999902, 0.001113880131085155
4.694999999999903, 0.0011127389790644268
4.695999999999903, 0.0011115987531141475
4.696999999999903, 0.0011104594545297336
4.697999999999904, 0.0011093210845980804
4.698999999999904, 0.0011081836445975648
4.699999999999904, 0.0011070471357980136
4.700999999999905, 0.001105911559460703
4.701999999999905, 0.0011047769168383297
4.702999999999905, 0.0011036432091750075
4.703999999999906, 0.0011025104377062488
4.704999999999906, 0.0011013786036589443
4.705999999999906, 0.0011002477082513661
4.706999999999907, 0.0010991177526931337
4.707999999999907, 0.0010979887381852105
4.708999999999907, 0.001096860665919895
4.709999999999908, 0.0010957335370807993
4.710999999999908, 0.001094607352842834
4.711999999999908, 0.0010934821143722094
4.712999999999909, 0.0010923578228264079
4.713999999999909, 0.001091234479354181
4.714999999999909, 0.0010901120850955299
4.71599999999991, 0.001088990641181703
4.71699999999991, 0.001087870148735175
4.71799999999991, 0.0010867506088696396
4.718999999999911, 0.0010856320226899942
4.719999999999911, 0.0010845143912923412
4.720999999999911, 0.001083397715763959
4.721999999999912, 0.001082281997183304
4.722999999999912, 0.0010811672366199969
4.723999999999912, 0.0010800534351348074
4.724999999999913, 0.0010789405937796544
4.725999999999913, 0.0010778287135975839
4.726999999999913, 0.0010767177956227693
4.727999999999914, 0.0010756078408804988
4.728999999999914, 0.0010744988503871625
4.729999999999914, 0.0010733908251502461
4.730999999999915, 0.0010722837661683183
4.731999999999915, 0.001071177674431037
4.732999999999915, 0.0010700725509191146
4.733999999999916, 0.001068968396604336
4.734999999999916, 0.0010678652124495372
4.735999999999916, 0.0010667629994085917
4.736999999999917, 0.0010656617584264164
4.737999999999917, 0.0010645614904389565
4.738999999999917, 0.0010634621963731816
4.739999999999918, 0.0010623638771470748
4.740999999999918, 0.0010612665336696269
4.741999999999918, 0.0010601701668408287
4.742999999999919, 0.0010590747775516733
4.743999999999919, 0.0010579803666841373
4.744999999999919, 0.00105688693511118
4.74599999999992, 0.00105579448369674
4.74699999999992, 0.0010547030132957269
4.74799999999992, 0.0010536125247540163
4.748999999999921, 0.0010525230189084422
4.749999999999921, 0.0010514344965867988
4.750999999999921, 0.0010503469586078296
4.751999999999922, 0.0010492604057812207
4.752999999999922, 0.0010481748389076053
4.753999999999922, 0.0010470902587785484
4.754999999999923, 0.001046006666176558
4.755999999999923, 0.001044924061875061
4.756999999999923, 0.0010438424466384165
4.757999999999924, 0.0010427618212219053
4.758999999999924, 0.001041682186371729
4.759999999999924, 0.001040603542825002
4.760999999999925, 0.0010395258913097581
4.761999999999925, 0.0010384492325449357
4.762999999999925, 0.001037373567240388
4.763999999999926, 0.0010362988960968707
4.764999999999926, 0.0010352252198060454
4.765999999999926, 0.0010341525390504783
4.766999999999927, 0.0010330808545036322
4.767999999999927, 0.0010320101668298777
4.768999999999927, 0.0010309404766844761
4.769999999999928, 0.00102987178471359
4.770999999999928, 0.0010288040915542797
4.771999999999928, 0.0010277373978345018
4.772999999999929, 0.0010266717041731057
4.773999999999929, 0.0010256070111798422
4.774999999999929, 0.0010245433194553503
4.77599999999993, 0.0010234806295911765
4.77699999999993, 0.001022418942169753
4.77799999999993, 0.0010213582577644164
4.778999999999931, 0.0010202985769393953
4.779999999999931, 0.0010192399002498258
4.780999999999931, 0.0010181822282417374
4.781999999999932, 0.0010171255614520624
4.782999999999932, 0.0010160699004086418
4.783999999999932, 0.0010150152456302136
4.784999999999933, 0.0010139615976264328
4.785999999999933, 0.0010129089568978542
4.786999999999933, 0.0010118573239359563
4.787999999999934, 0.001010806699223118
4.788999999999934, 0.0010097570832326521
4.789999999999934, 0.001008708476428777
4.790999999999935, 0.0010076608792666429
4.791999999999935, 0.0010066142921923281
4.792999999999935, 0.0010055687156428393
4.793999999999936, 0.0010045241500461156
4.794999999999936, 0.0010034805958210398
4.795999999999936, 0.001002438053377436
4.796999999999937, 0.001001396523116072
4.797999999999937, 0.0010003560054286746
4.798999999999937, 0.0009993165006979199
4.799999999999938, 0.0009982780092974487
4.800999999999938, 0.0009972405315918753
4.801999999999938, 0.0009962040679367744
4.802999999999939, 0.0009951686186787066
4.803999999999939, 0.0009941341841552106
4.804999999999939, 0.0009931007646948242
4.80599999999994, 0.0009920683606170699
4.80699999999994, 0.0009910369722324769
4.80799999999994, 0.000990006599842585
4.808999999999941, 0.0009889772437399469
4.809999999999941, 0.0009879489042081372
4.810999999999941, 0.0009869215815217608
4.811999999999942, 0.0009858952759464576
4.812999999999942, 0.000984869987738913
4.813999999999942, 0.000983845717146864
4.814999999999943, 0.0009828224644091047
4.815999999999943, 0.0009818002297555016
4.816999999999943, 0.0009807790134069919
4.817999999999944, 0.0009797588155755976
4.818999999999944, 0.0009787396364644362
4.819999999999944, 0.0009777214762677253
4.820999999999945, 0.0009767043351707886
4.821999999999945, 0.0009756882133500779
4.822999999999945, 0.0009746731109731662
4.823999999999946, 0.0009736590281987681
4.824999999999946, 0.0009726459651767446
4.825999999999946, 0.0009716339220481166
4.826999999999947, 0.0009706228989450708
4.827999999999947, 0.0009696128959909733
4.828999999999947, 0.0009686039133003763
4.829999999999948, 0.0009675959509790354
4.830999999999948, 0.0009665890091239112
4.831999999999948, 0.000965583087823187
4.832999999999949, 0.0009645781871562781
4.833999999999949, 0.0009635743071938433
4.834999999999949, 0.0009625714479977943
4.83599999999995, 0.0009615696096213094
4.83699999999995, 0.0009605687921088452
4.83799999999995, 0.0009595689954961478
4.838999999999951, 0.0009585702198102666
4.839999999999951, 0.0009575724650695613
4.840999999999951, 0.0009565757312837247
4.841999999999952, 0.000955580018453783
4.842999999999952, 0.0009545853265721189
4.843999999999952, 0.0009535916556224777
4.844999999999953, 0.000952599005579985
4.845999999999953, 0.0009516073764111561
4.846999999999953, 0.0009506167680739148
4.847999999999954, 0.0009496271805176008
4.848999999999954, 0.0009486386136829872
4.849999999999954, 0.000947651067502294
4.850999999999955, 0.0009466645418992031
4.851999999999955, 0.0009456790367888708
4.852999999999955, 0.0009446945520779451
4.853999999999956, 0.0009437110876645734
4.854999999999956, 0.0009427286434384262
4.855999999999956, 0.0009417472192807098
4.856999999999957, 0.0009407668150641747
4.857999999999957, 0.000939787430653139
4.858999999999957, 0.0009388090659035013
4.859999999999958, 0.0009378317206627544
4.860999999999958, 0.0009368553947700047
4.861999999999958, 0.0009358800880559808
4.862999999999959, 0.0009349058003430626
4.863999999999959, 0.0009339325314452828
4.864999999999959, 0.0009329602811683518
4.86599999999996, 0.0009319890493096757
4.86699999999996, 0.0009310188356583648
4.86799999999996, 0.0009300496399952598
4.868999999999961, 0.0009290814620929417
4.869999999999961, 0.0009281143017157537
4.870999999999961, 0.0009271481586198141
4.871999999999962, 0.000926183032553038
4.872999999999962, 0.0009252189232551546
4.873999999999962, 0.0009242558304577175
4.874999999999963, 0.0009232937538841351
4.875999999999963, 0.0009223326932496764
4.876999999999963, 0.0009213726482615011
4.877999999999964, 0.0009204136186186642
4.878999999999964, 0.0009194556040121464
4.879999999999964, 0.0009184986041248666
4.880999999999965, 0.0009175426186317036
4.881999999999965, 0.0009165876471995093
4.882999999999965, 0.0009156336894871384
4.883999999999966, 0.0009146807451454544
4.884999999999966, 0.000913728813817361
4.885999999999966, 0.000912777895137811
4.886999999999967, 0.0009118279887338357
4.887999999999967, 0.0009108790942245569
4.888999999999967, 0.000909931211221209
4.889999999999968, 0.0009089843393271634
4.890999999999968, 0.0009080384781379389
4.891999999999968, 0.0009070936272412343
4.892999999999969, 0.0009061497862169372
4.893999999999969, 0.0009052069546371526
4.894999999999969, 0.0009042651320662182
4.89599999999997, 0.0009033243180607294
4.89699999999997, 0.0009023845121695567
4.89799999999997, 0.0009014457139338702
4.898999999999971, 0.0009005079228871556
4.899999999999971, 0.0008995711385552409
4.900999999999971, 0.0008986353604563138
4.901999999999972, 0.0008977005881009468
4.902999999999972, 0.0008967668209921169
4.903999999999972, 0.0008958340586252237
4.904999999999973, 0.0008949023004881191
4.905999999999973, 0.0008939715460611209
4.906999999999973, 0.0008930417948170446
4.907999999999974, 0.000892113046221214
4.908999999999974, 0.0008911852997314912
4.909999999999974, 0.0008902585547983005
4.910999999999975, 0.0008893328108646445
4.911999999999975, 0.0008884080673661304
4.912999999999975, 0.000887484323730992
4.913999999999976, 0.0008865615793801168
4.914999999999976, 0.0008856398337270606
4.915999999999976, 0.0008847190861780778
4.916999999999977, 0.0008837993361321407
4.917999999999977, 0.0008828805829809645
4.918999999999977, 0.0008819628261090316
4.919999999999978, 0.0008810460648936118
4.920999999999978, 0.0008801302987047901
4.921999999999978, 0.000879215526905488
4.922999999999979, 0.0008783017488514862
4.923999999999979, 0.000877388963891453
4.924999999999979, 0.0008764771713669616
4.92599999999998, 0.0008755663706125223
4.92699999999998, 0.0008746565609555989
4.92799999999998, 0.0008737477417166401
4.928999999999981, 0.0008728399122090984
4.929999999999981, 0.000871933071739457
4.930999999999981, 0.0008710272196072562
4.931999999999982, 0.0008701223551051126
4.932999999999982, 0.0008692184775187515
4.933999999999982, 0.0008683155861270254
4.934999999999983, 0.0008674136802019416
4.935999999999983, 0.0008665127590086881
4.936999999999983, 0.000865612821805659
4.937999999999984, 0.0008647138678444753
4.938999999999984, 0.0008638158963700149
4.939999999999984, 0.0008629189066204401
4.940999999999985, 0.0008620228978272157
4.941999999999985, 0.0008611278692151406
4.942999999999985, 0.0008602338200023699
4.943999999999986, 0.0008593407494004467
4.944999999999986, 0.0008584486566143184
4.945999999999986, 0.0008575575408423722
4.946999999999987, 0.0008566674012764545
4.947999999999987, 0.0008557782371019012
4.948999999999987, 0.0008548900474975603
4.949999999999988, 0.0008540028316358219
4.950999999999988, 0.0008531165886826421
4.951999999999988, 0.0008522313177975688
4.952999999999989, 0.0008513470181337712
4.953999999999989, 0.0008504636888380648
4.954999999999989, 0.0008495813290509353
4.95599999999999, 0.0008486999379065707
4.95699999999999, 0.000847819514532883
4.95799999999999, 0.0008469400580515397
4.958999999999991, 0.0008460615675779855
4.959999999999991, 0.0008451840422214758
4.960999999999991, 0.0008443074810850967
4.961999999999992, 0.0008434318832657989
4.962999999999992, 0.0008425572478544157
4.963999999999992, 0.0008416835739357044
4.964999999999993, 0.0008408108605883581
4.965999999999993, 0.0008399391068850442
4.966999999999993, 0.0008390683118924276
4.967999999999994, 0.0008381984746711964
4.968999999999994, 0.0008373295942760945
4.969999999999994, 0.0008364616697559437
4.970999999999995, 0.0008355947001536766
4.971999999999995, 0.0008347286845063604
4.972999999999995, 0.0008338636218452247
4.973999999999996, 0.0008329995111956948
4.974999999999996, 0.0008321363515774121
4.975999999999996, 0.0008312741420042648
4.976999999999997, 0.0008304128814844204
4.977999999999997, 0.0008295525690203455
4.978999999999997, 0.0008286932036088431
4.979999999999998, 0.0008278347842410717
4.980999999999998, 0.0008269773099025804
4.981999999999998, 0.0008261207795733329
4.982999999999999, 0.0008252651922277402
4.983999999999999, 0.0008244105468346825
4.984999999999999, 0.0008235568423575439
4.986, 0.0008227040777542381
4.987, 0.0008218522519772353
4.988, 0.0008210013639735945
4.989000000000001, 0.0008201514126849896
4.990000000000001, 0.0008193023970477363
4.991000000000001, 0.0008184543159928249
4.992000000000002, 0.000817607168445949
4.993000000000002, 0.0008167609533275251
4.994000000000002, 0.0008159156695527359
4.995000000000003, 0.0008150713160315474
4.996000000000003, 0.0008142278916687436
4.997000000000003, 0.0008133853953639523
4.998000000000004, 0.000812543826011675
4.999000000000004, 0.0008117031825013187
5.000000000000004, 0.0008108634637172199


==> data/ac/energy.cPG.deg1.dt.0.01.csv <==
t,E
0.0, 15.601949078894801
0.01, 8.821841515525623
0.02, 5.8894813681803075
0.03, 4.266797593055678
0.04, 3.253345447498731
0.05, 2.5705682623358554
0.060000000000000005, 2.085631100924174
0.07, 1.7274270780045275
0.08, 1.454654492591097
0.09, 1.2418066921863204
0.09999999999999999, 1.0723569713691867
0.10999999999999999, 0.9351741290899745
0.11999999999999998, 0.8225172492291022
0.12999999999999998, 0.7288562381039142
0.13999999999999999, 0.6501485342856703
0.15, 0.583379636766742
0.16, 0.5262622538670949
0.17, 0.477034065188521
0.18000000000000002, 0.43431860048162313
0.19000000000000003, 0.3970275628713598
0.20000000000000004, 0.3642909897871579
0.21000000000000005, 0.3354064947461943
0.22000000000000006, 0.3098018280993144
0.23000000000000007, 0.2870068891315112
0.24000000000000007, 0.2666325461310451
0.25000000000000006, 0.24835442783286973
0.26000000000000006, 0.23190039088493733
0.2700000000000001, 0.2170407370449436
0.2800000000000001, 0.20358050926008414
0.2900000000000001, 0.1913533750454102
0.3000000000000001, 0.18021673299356752
0.3100000000000001, 0.17004776989401435
0.3200000000000001, 0.16074026258693574
0.3300000000000001, 0.15220196764605473
0.34000000000000014, 0.14435247831248257
0.35000000000000014, 0.13712145529625072
0.36000000000000015, 0.13044715859274333
0.37000000000000016, 0.12427522308520793
0.38000000000000017, 0.11855763268427967
0.3900000000000002, 0.1132518570066066
0.4000000000000002, 0.10832012178692611
0.4100000000000002, 0.10372878984533158
0.4200000000000002, 0.09944783386122824
0.4300000000000002, 0.0954503857125672
0.4400000000000002, 0.09171234993086305
0.45000000000000023, 0.088212071056681
0.46000000000000024, 0.08493004647705728
0.47000000000000025, 0.08184867777827054
0.48000000000000026, 0.07895205482596125
0.49000000000000027, 0.07622576774552221
0.5000000000000002, 0.07365674276235815
0.5100000000000002, 0.07123309850827611
0.5200000000000002, 0.06894401993383167
0.5300000000000002, 0.0667796474083593
0.5400000000000003, 0.06473097895670236
0.5500000000000003, 0.0627897838879465
0.5600000000000003, 0.06094852632775681
0.5700000000000003, 0.05920029738102849
0.5800000000000003, 0.05753875483267953
0.5900000000000003, 0.055958069447347394
0.6000000000000003, 0.05445287705825698
0.6100000000000003, 0.05301823574549747
0.6200000000000003, 0.05164958749757352
0.6300000000000003, 0.050342723830012114
0.6400000000000003, 0.049093754903191886
0.6500000000000004, 0.04789908174021836
0.6600000000000004, 0.04675537119610238
0.6700000000000004, 0.04565953337294401
0.6800000000000004, 0.0446087012133635
0.6900000000000004, 0.04360021203687855
0.7000000000000004, 0.042631590812102424
0.7100000000000004, 0.04170053498209218
0.7200000000000004, 0.04080490068148643
0.7300000000000004, 0.03994269020264397
0.7400000000000004, 0.03911204058423048
0.7500000000000004, 0.03831121320991048
0.7600000000000005, 0.03753858431725868
0.7700000000000005, 0.036792636327952016
0.7800000000000005, 0.036071949919925746
0.7900000000000005, 0.035375196770664044
0.8000000000000005, 0.03470113290828186
0.8100000000000005, 0.034048592617390905
0.8200000000000005, 0.03341648282959879
0.8300000000000005, 0.03280377799294432
0.8400000000000005, 0.032209515337704886
0.8500000000000005, 0.031632790523161244
0.8600000000000005, 0.031072753627504918
0.8700000000000006, 0.03052860545081946
0.8800000000000006, 0.02999959410395594
0.8900000000000006, 0.029485011858728632
0.9000000000000006, 0.028984192237167167
0.9100000000000006, 0.02849650731964583
0.9200000000000006, 0.028021365253575403
0.9300000000000006, 0.027558207946015167
0.9400000000000006, 0.027106508925073113
0.9500000000000006, 0.026665771356315756
0.9600000000000006, 0.026235526201633306
0.9700000000000006, 0.025815330509108756
0.9800000000000006, 0.025404765823437696
0.9900000000000007, 0.025003436707345884
1.0000000000000007, 0.024610969365271403
1.0100000000000007, 0.024227010361314968
1.0200000000000007, 0.023851225424139352
1.0300000000000007, 0.023483298332105173
1.0400000000000007, 0.02312292987248932
1.0500000000000007, 0.02276983686913757
1.0600000000000007, 0.022423751273363105
1.0700000000000007, 0.02208441931332683
1.0800000000000007, 0.02175160069751629
1.0900000000000007, 0.021425067868295837
1.1000000000000008, 0.02110460530181774
1.1100000000000008, 0.02079000885088498
1.1200000000000008, 0.020481085127620965
1.1300000000000008, 0.020177650923053545
1.1400000000000008, 0.019879532660946816
1.1500000000000008, 0.01958656588342434
1.1600000000000008, 0.019298594766119753
1.1700000000000008, 0.019015471660768286
1.1800000000000008, 0.018737056663315533
1.1900000000000008, 0.018463217205771067
1.2000000000000008, 0.01819382767017226
1.2100000000000009, 0.01792876902315195
1.2200000000000009, 0.01766792846972182
1.2300000000000009, 0.01741119912499186
1.2400000000000009, 0.01715847970264623
1.2500000000000009, 0.016909674219090075
1.260000000000001, 0.016664691712265287
1.270000000000001, 0.016423445974214627
1.280000000000001, 0.016185855296544156
1.290000000000001, 0.01595184222800234
1.300000000000001, 0.0157213333434567
1.310000000000001, 0.015494259023605093
1.320000000000001, 0.015270553244811302
1.330000000000001, 0.015050153378504112
1.340000000000001, 0.014832999999622933
1.350000000000001, 0.014619036703634082
1.360000000000001, 0.014408209931679896
1.370000000000001, 0.014200468803457135
1.380000000000001, 0.013995764957452883
1.390000000000001, 0.013794052398195195
1.400000000000001, 0.013595287350202405
1.410000000000001, 0.013399428118338857
1.420000000000001, 0.013206434954307109
1.430000000000001, 0.013016269929026623
1.440000000000001, 0.012828896810667156
1.450000000000001, 0.01264428094812146
1.460000000000001, 0.012462389159716782
1.470000000000001, 0.012283189626978105
1.480000000000001, 0.012106651793267849
1.490000000000001, 0.011932746267138063
1.500000000000001, 0.011761444730240121
1.5100000000000011, 0.011592719849645706
1.5200000000000011, 0.011426545194440788
1.5300000000000011, 0.011262895156460713
1.5400000000000011, 0.011101744875040061
1.5500000000000012, 0.010943070165656873
1.5600000000000012, 0.010786847452355027
1.5700000000000012, 0.01063305370383169
1.5800000000000012, 0.010481666373081941
1.5900000000000012, 0.010332663340493658
1.6000000000000012, 0.010186022860289138
1.6100000000000012, 0.010041723510213022
1.6200000000000012, 0.009899744144365551
1.6300000000000012, 0.009760063849084273
1.6400000000000012, 0.00962266190177738
1.6500000000000012, 0.0094875177326127
1.6600000000000013, 0.00935461088896879
1.6700000000000013, 0.009223921002554208
1.6800000000000013, 0.009095427759102334
1.6900000000000013, 0.008969110870550277
1.7000000000000013, 0.008844950049610759
1.7100000000000013, 0.008722924986646624
1.7200000000000013, 0.008603015328758847
1.7300000000000013, 0.00848520066099941
1.7400000000000013, 0.00836946048962122
1.7500000000000013, 0.008255774227278695
1.7600000000000013, 0.008144121180093104
1.7700000000000014, 0.008034480536498294
1.7800000000000014, 0.007926831357783331
1.7900000000000014, 0.007821152570250086
1.8000000000000014, 0.00771742295890504
1.8100000000000014, 0.007615621162606239
1.8200000000000014, 0.007515725670587436
1.8300000000000014, 0.007417714820283902
1.8400000000000014, 0.0073215667963851625
1.8500000000000014, 0.007227259631042444
1.8600000000000014, 0.007134771205160178
1.8700000000000014, 0.007044079250702806
1.8800000000000014, 0.006955161353950135
1.8900000000000015, 0.006867994959636799
1.9000000000000015, 0.0067825573759127235
1.9100000000000015, 0.006698825780064313
1.9200000000000015, 0.006616777224937888
1.9300000000000015, 0.006536388646008606
1.9400000000000015, 0.006457636869040952
1.9500000000000015, 0.006380498618288067
1.9600000000000015, 0.006304950525180179
1.9700000000000015, 0.006230969137453356
1.9800000000000015, 0.006158530928672851
1.9900000000000015, 0.006087612308106359
2.0000000000000013, 0.006018189630904982
2.010000000000001, 0.005950239208551233
2.020000000000001, 0.005883737319535337
2.0300000000000007, 0.005818660220222757
2.0400000000000005, 0.005754984155877351
2.0500000000000003, 0.005692685371806763
2.06, 0.005631740124597432
2.07, 0.005572124693408494
2.0799999999999996, 0.005513815391295459
2.0899999999999994, 0.005456788576535348
2.099999999999999, 0.005401020663926851
2.109999999999999, 0.005346488136039949
2.1199999999999988, 0.005293167554390798
2.1299999999999986, 0.0052410355705187935
2.1399999999999983, 0.00519006893694394
2.149999999999998, 0.0051402445179834525
2.159999999999998, 0.005091539300407973
2.1699999999999977, 0.0050439304039183175
2.1799999999999975, 0.0049973950914251495
2.1899999999999973, 0.004951910779114433
2.199999999999997, 0.004907455046282845
2.209999999999997, 0.004864005644928056
2.2199999999999966, 0.004821540509079673
2.2299999999999964, 0.004780037763857698
2.239999999999996, 0.004739475734246002
2.249999999999996, 0.004699832953569472
2.259999999999996, 0.00466108817166407
2.2699999999999956, 0.00462322036273013
2.2799999999999954, 0.004586208732860093
2.289999999999995, 0.004550032727232469
2.299999999999995, 0.004514672036965087
2.3099999999999947, 0.004480106605621328
2.3199999999999945, 0.004446316635363732
2.3299999999999943, 0.004413282592750686
2.339999999999994, 0.004380985214172394
2.349999999999994, 0.0043494055109231195
2.3599999999999937, 0.004318524773908009
2.3699999999999934, 0.004288324577983003
2.3799999999999932, 0.004258786785927754
2.389999999999993, 0.004229893552051736
2.399999999999993, 0.004201627325435046
2.4099999999999926, 0.004173970852805776
2.4199999999999924, 0.004146907181056756
2.429999999999992, 0.004120419659405215
2.439999999999992, 0.004094491941199539
2.4499999999999917, 0.0040691079853781
2.4599999999999915, 0.004044252057585645
2.4699999999999913, 0.004019908730953402
2.479999999999991, 0.003996062886549845
2.489999999999991, 0.003972699713509223
2.4999999999999907, 0.0039498047088458626
2.5099999999999905, 0.00392736367696249
2.5199999999999902, 0.003905362728861514
2.52999999999999, 0.003883788281068161
2.53999999999999, 0.0038626270542754036
2.5499999999999896, 0.00384186607172028
2.5599999999999894, 0.0038214926573019578
2.569999999999989, 0.0038014944334518923
2.579999999999989, 0.0037818593187668396
2.5899999999999888, 0.003762575525415404
2.5999999999999885, 0.0037436315563292464
2.6099999999999883, 0.0037250162021898975
2.619999999999988, 0.0037067185382223676
2.629999999999988, 0.0036887279208066962
2.6399999999999877, 0.003671033983918582
2.6499999999999875, 0.0036536266354101803
2.6599999999999873, 0.0036364960531422427
2.669999999999987, 0.0036196326809783204
2.679999999999987, 0.00360302722465204
2.6899999999999866, 0.0035866706475180606
2.6999999999999864, 0.0035705541661971625
2.709999999999986, 0.0035546692461257932
2.719999999999986, 0.003539007597020162
2.7299999999999858, 0.003523561168264691
2.7399999999999856, 0.0035083221442343553
2.7499999999999853, 0.003493282939560351
2.759999999999985, 0.003478436194347999
2.769999999999985, 0.0034637747693556575
2.7799999999999847, 0.0034492917411431084
2.7899999999999845, 0.0034349803971974856
2.7999999999999843, 0.0034208342310445344
2.809999999999984, 0.0034068469373528154
2.819999999999984, 0.0033930124070377923
2.8299999999999836, 0.0033793247223728035
2.8399999999999834, 0.0033657781521133395
2.849999999999983, 0.0033523671466408273
2.859999999999983, 0.003339086333131705
2.869999999999983, 0.0033259305107573886
2.8799999999999826, 0.003312894645920289
2.8899999999999824, 0.0032999738675307914
2.899999999999982, 0.003287163462329708
2.909999999999982, 0.003274458870260605
2.9199999999999817, 0.0032618556798958854
2.9299999999999815, 0.003249349623920378
2.9399999999999813, 0.003236936574675821
2.949999999999981, 0.003224612539769425
2.959999999999981, 0.0032123736577493803
2.9699999999999807, 0.0032002161938499405
2.9799999999999804, 0.0031881365358084985
2.9899999999999802, 0.0031761311897568383
2.99999999999998, 0.0031641967761884
3.00999999999998, 0.0031523300260034542
3.0199999999999796, 0.0031405277766335745
3.0299999999999794, 0.003128786968246781
3.039999999999979, 0.003117104640034554
3.049999999999979, 0.0031054779265816475
3.0599999999999787, 0.003093904054319528
3.0699999999999785, 0.0030823803380641457
3.0799999999999783, 0.0030709041776384666
3.089999999999978, 0.0030594730545802956
3.099999999999978, 0.0030480845289354865
3.1099999999999777, 0.0030367362361368297
3.1199999999999775, 0.0030254258839685264
3.1299999999999772, 0.0030141512496163203
3.139999999999977, 0.0030029101768029773
3.149999999999977, 0.0029917005730089857
3.1599999999999766, 0.0029805204067781046
3.1699999999999764, 0.002969367705107377
3.179999999999976, 0.00295824055092114
3.189999999999976, 0.002947137080628531
3.1999999999999758, 0.002936055481763873
3.2099999999999755, 0.002924993990709415
3.2199999999999753, 0.0029139508904996786
3.229999999999975, 0.0029029245087067194
3.239999999999975, 0.002891913215405639
3.2499999999999747, 0.0028809154212195293
3.2599999999999745, 0.0028699295754430966
3.2699999999999743, 0.0028589541642441256
3.279999999999974, 0.0028479877089420355
3.289999999999974, 0.0028370287643626033
3.2999999999999736, 0.0028260759172681112
3.3099999999999734, 0.0028151277848619516
3.319999999999973, 0.0028041830133669725
3.329999999999973, 0.002793240276676527
3.3399999999999728, 0.0027822982750775717
3.3499999999999726, 0.0027713557340447417
3.3599999999999723, 0.002760411403104712
3.369999999999972, 0.002749464054769887
3.379999999999972, 0.002738512483540631
3.3899999999999717, 0.002727555504975086
3.3999999999999715, 0.0027165919548259106
3.4099999999999713, 0.0027056206882428895
3.419999999999971, 0.0026946405790407935
3.429999999999971, 0.0026836505190315036
3.4399999999999706, 0.002672649417419667
3.4499999999999704, 0.002661636200261087
3.45999999999997, 0.002650609809982948
3.46999999999997, 0.002639569204965219
3.47999999999997, 0.0026285133591823
3.4899999999999696, 0.0026174412619042356
3.4999999999999694, 0.0026063519174566573
3.509999999999969, 0.0025952443450386366
3.519999999999969, 0.002584117578597756
3.5299999999999687, 0.002572970666761532
3.5399999999999685, 0.0025618026728244296
3.5499999999999683, 0.0025506126747897122
3.559999999999968, 0.002539399765465229
3.569999999999968, 0.0025281630526124647
3.5799999999999677, 0.002516901659147921
3.5899999999999674, 0.00250561472339605
3.5999999999999672, 0.002494301399392908
3.609999999999967, 0.0024829608572395777
3.619999999999967, 0.0024715922835045925
3.6299999999999666, 0.0024601948816743695
3.6399999999999664, 0.002448767872650668
3.649999999999966, 0.0024373104952942573
3.659999999999966, 0.0024258220070136048
3.6699999999999657, 0.0024143016843976633
3.6799999999999655, 0.002402748823891595
3.6899999999999653, 0.002391162742514398
3.699999999999965, 0.0023795427786170694
3.709999999999965, 0.0023678882926803156
3.7199999999999647, 0.00235619866815025
3.7299999999999645, 0.0023444733123109624
3.7399999999999642, 0.0023327116571923534
3.749999999999964, 0.0023209131605118134
3.759999999999964, 0.0023090773066482126
3.7699999999999636, 0.002297203607646468
3.7799999999999634, 0.0022852916042510065
3.789999999999963, 0.0022733408669662987
3.799999999999963, 0.002261350997142527
3.8099999999999627, 0.00224932162808444
3.8199999999999625, 0.002237252426181148
3.8299999999999623, 0.002225143092054809
3.839999999999962, 0.0022129933617257833
3.849999999999962, 0.0022008030077918274
3.8599999999999617, 0.0021885718406188335
3.8699999999999615, 0.00217629970954037
3.8799999999999613, 0.0021639865040633385
3.889999999999961, 0.0021516321550767476
3.899999999999961, 0.0021392366360606183
3.9099999999999606, 0.002126799964291922
3.9199999999999604, 0.002114322202044143
3.92999999999996, 0.002101803457777221
3.93999999999996, 0.00208924388731422
3.9499999999999598, 0.002076643695001169
3.9599999999999596, 0.00206400313484626
3.9699999999999593, 0.0020513225116345394
3.979999999999959, 0.0020386021820141082
3.989999999999959, 0.002025842555549701
3.9999999999999587, 0.0020130440957394683
4.009999999999959, 0.0020002073209906524
4.019999999999959, 0.0019873328055497563
4.0299999999999585, 0.00197442118038278
4.039999999999958, 0.0019614731340009224
4.049999999999958, 0.0019484894132272357
4.059999999999958, 0.0019354708238995292
4.069999999999958, 0.001922418231504875
4.079999999999957, 0.0019093325617410488
4.089999999999957, 0.0018962148010001866
4.099999999999957, 0.0018830659967699866
4.109999999999957, 0.0018698872579478356
4.119999999999957, 0.0018566797550632283
4.129999999999956, 0.0018434447204040334
4.139999999999956, 0.0018301834480420915
4.149999999999956, 0.001816897293753923
4.159999999999956, 0.0018035876748323156
4.1699999999999555, 0.0017902560697848253
4.179999999999955, 0.0017769040179153538
4.189999999999955, 0.0017635331187851957
4.199999999999955, 0.0017501450315502074
4.209999999999955, 0.0017367414741709887
4.2199999999999545, 0.0017233242224932266
4.229999999999954, 0.0017098951091958
4.239999999999954, 0.0016964560226043902
4.249999999999954, 0.0016830089053688775
4.259999999999954, 0.0016695557530031202
4.269999999999953, 0.0016560986122861495
4.279999999999953, 0.0016426395795242407
4.289999999999953, 0.0016291807986737977
4.299999999999953, 0.0016157244593254787
4.3099999999999525, 0.0016022727945504962
4.319999999999952, 0.0015888280786104973
4.329999999999952, 0.001575392624533063
4.339999999999952, 0.0015619687815553037
4.349999999999952, 0.001548558932438686
4.3599999999999515, 0.0015351654906587172
4.369999999999951, 0.00152179089747377
4.379999999999951, 0.001508437618877791
4.389999999999951, 0.0014951081424423314
4.399999999999951, 0.001481804974053829
4.40999999999995, 0.0014685306345526684
4.41999999999995, 0.0014552876562810508
4.42999999999995, 0.0014420785795473323
4.43999999999995, 0.0014289059490148544
4.4499999999999496, 0.0014157723100239722
4.459999999999949, 0.001402680204856261
4.469999999999949, 0.0013896321689504559
4.479999999999949, 0.0013766307270800242
4.489999999999949, 0.0013636783895026301
4.4999999999999485, 0.0013507776480920788
4.509999999999948, 0.0013379309724636428
4.519999999999948, 0.0013251408061038619
4.529999999999948, 0.0013124095625160965
4.539999999999948, 0.0012997396213932937
4.549999999999947, 0.001287133324829439
4.559999999999947, 0.0012745929735812473
4.569999999999947, 0.0012621208233915997
4.579999999999947, 0.001249719081386108
4.589999999999947, 0.0012373899025541046
4.599999999999946, 0.001225135386325094
4.609999999999946, 0.0012129575732514907
4.619999999999946, 0.0012008584418081107
4.629999999999946, 0.00118883990531852
4.6399999999999455, 0.0011769038090179331
4.649999999999945, 0.001165051927261854
4.659999999999945, 0.0011532859608891373
4.669999999999945, 0.0011416075347475733
4.679999999999945, 0.0011300181953894568
4.689999999999944, 0.0011185194089439864
4.699999999999944, 0.0011071125591726155
4.709999999999944, 0.0010957989457127677
4.719999999999944, 0.0010845797825145636
4.729999999999944, 0.0010734561964744467
4.739999999999943, 0.001062429226268832
4.749999999999943, 0.0010514998213900153
4.759999999999943, 0.0010406688413859045
4.769999999999943, 0.0010299370553041546
4.7799999999999425, 0.0010193051413406996
4.789999999999942, 0.0010087736866916093
4.799999999999942, 0.0009983431876066779
4.809999999999942, 0.000988014049642197
4.819999999999942, 0.0009777865881096912
4.8299999999999415, 0.0009676610287166889
4.839999999999941, 0.0009576375083948847
4.849999999999941, 0.000947716076310395
4.859999999999941, 0.0009378966950502413
4.869999999999941, 0.0009281792419785476
4.87999999999994, 0.0009185635107554909
4.88999999999994, 0.0009090492130114844
4.89999999999994, 0.0008996359801687243
4.90999999999994, 0.0008903233654017585
4.9199999999999395, 0.0008811108457284792
4.929999999999939, 0.0008719978242226241
4.939999999999939, 0.0008629836323386438
4.949999999999939, 0.0008540675323396388
4.959999999999939, 0.0008452487198189238
4.9699999999999385, 0.0008365263263057359
4.979999999999938, 0.0008278994219455321
4.989999999999938, 0.0008193670182454086
4.999999999999938, 0.0008109280708752033


==> data/ac/energy.cPG.deg1.dt.0.1.csv <==
t,E
0.0, 15.601949078894801
0.1, 0.6143050727539506
0.2, 0.25588381563402096
0.30000000000000004, 0.14120676709674862
0.4, 0.09125858820176923
0.5, 0.06533813464785897
0.6, 0.05012468601467141
0.7, 0.04029080866864104
0.7999999999999999, 0.033410159512240925
0.8999999999999999, 0.028271007249386537
0.9999999999999999, 0.024225234698284713
1.0999999999999999, 0.020908301539835895
1.2, 0.018108449618035725
1.3, 0.015700929442682456
1.4000000000000001, 0.013612140296671155
1.5000000000000002, 0.011798297310348227
1.6000000000000003, 0.010231841261347099
1.7000000000000004, 0.008892632097424443
1.8000000000000005, 0.0077625481126372756
1.9000000000000006, 0.006822650050406762
2.0000000000000004, 0.0060522034432209555
2.1000000000000005, 0.005428910648754393
2.2000000000000006, 0.00492980291472728
2.3000000000000007, 0.004532374199109391
2.400000000000001, 0.004215662007282734
2.500000000000001, 0.003961082533432606
2.600000000000001, 0.0037529193324769895
2.700000000000001, 0.003578452714623348
2.800000000000001, 0.003427789452230936
2.9000000000000012, 0.0032934933078160034
3.0000000000000013, 0.003170122249159694
3.1000000000000014, 0.003053758026790034
3.2000000000000015, 0.0029415836294057495
3.3000000000000016, 0.002831536378595135
3.4000000000000017, 0.0027220448684015584
3.5000000000000018, 0.0026118470058159424
3.600000000000002, 0.0024998818025128546
3.700000000000002, 0.002385246492857122
3.800000000000002, 0.00226721059268057
3.900000000000002, 0.002145277749639755
4.000000000000002, 0.0020192830985122957
4.100000000000001, 0.0018895072607404888
4.200000000000001, 0.0017567783897554654
4.300000000000001, 0.0016225237441892196
4.4, 0.0014887287718525826
4.5, 0.0013577733221140924
4.6, 0.0012321466700258084
4.699999999999999, 0.0011140895805658397
4.799999999999999, 0.0010052522514505413
4.899999999999999, 0.0009064658497337178
4.999999999999998, 0.0008176905395344185


==> data/ac/energy.cPG.deg2.dt.0.001.csv <==
t,E
0.0, 15.601949078894801
0.001, 14.575821976600787
0.002, 13.665212505397035
0.003, 12.851114414121348
0.004, 12.118656300553845
0.005, 11.455990492477136
0.006, 10.853533300620636
0.007, 10.303430404631394
0.008, 9.799171344031267
0.009000000000000001, 9.335305608623614
0.010000000000000002, 8.907229684512748
0.011000000000000003, 8.51102473235009
0.012000000000000004, 8.143331086523474
0.013000000000000005, 7.801249985024804
0.014000000000000005, 7.482265741807251
0.015000000000000006, 7.184183473650197
0.016000000000000007, 6.905078807063048
0.017000000000000008, 6.643256914539129
0.01800000000000001, 6.397218889405693
0.01900000000000001, 6.165633946731727
0.02000000000000001, 5.947316288833032
0.02100000000000001, 5.741205734752316
0.022000000000000013, 5.546351409033241
0.023000000000000013, 5.361897933796986
0.024000000000000014, 5.187073682034948
0.025000000000000015, 5.021180738053132
0.026000000000000016, 4.86358627958255
0.027000000000000017, 4.713715149908616
0.028000000000000018, 4.5710434309411685
0.02900000000000002, 4.435092862031759
0.03000000000000002, 4.305425976486532
0.03100000000000002, 4.181641849593937
0.03200000000000002, 4.06337236970774
0.03300000000000002, 3.9502789583626727
0.03400000000000002, 3.84204967721828
0.035000000000000024, 3.7383966693496955
0.036000000000000025, 3.639053890436777
0.037000000000000026, 3.543775092071374
0.03800000000000003, 3.4523320249574008
0.03900000000000003, 3.364512834426596
0.04000000000000003, 3.2801206245951993
0.04100000000000003, 3.198972170775843
0.04200000000000003, 3.1208967625395307
0.04300000000000003, 3.0457351621818027
0.04400000000000003, 2.973338665355055
0.04500000000000003, 2.903568252342401
0.046000000000000034, 2.836293819915765
0.047000000000000035, 2.771393484980163
0.048000000000000036, 2.708752952290157
0.04900000000000004, 2.6482649394600575
0.05000000000000004, 2.589828653298716
0.05100000000000004, 2.533349312201527
0.05200000000000004, 2.478737709942497
0.05300000000000004, 2.425909816740743
0.05400000000000004, 2.3747864139394967
0.05500000000000004, 2.325292759042139
0.05600000000000004, 2.2773582782052793
0.057000000000000044, 2.2309162836017395
0.058000000000000045, 2.185903713341494
0.059000000000000045, 2.1422608918809547
0.060000000000000046, 2.0999313090655214
0.06100000000000005, 2.058861416139778
0.06200000000000005, 2.0190004372277865
0.06300000000000004, 1.9803001949350554
0.06400000000000004, 1.9427149488565045
0.06500000000000004, 1.9062012460963957
0.06600000000000004, 1.8707177817690335
0.06700000000000005, 1.8362252707037117
0.06800000000000005, 1.8026863273724094
0.06900000000000005, 1.7700653544095546
0.07000000000000005, 1.7383284388262363
0.07100000000000005, 1.7074432553086123
0.07200000000000005, 1.6773789760450077
0.07300000000000005, 1.6481061865751327
0.07400000000000005, 1.6195968071994638
0.07500000000000005, 1.5918240195266653
0.07600000000000005, 1.5647621977731396
0.07700000000000005, 1.5383868444615185
0.07800000000000006, 1.51267453019449
0.07900000000000006, 1.4876028372073238
0.08000000000000006, 1.4631503064266975
0.08100000000000006, 1.4392963877856166
0.08200000000000006, 1.4160213935645418
0.08300000000000006, 1.3933064545468226
0.08400000000000006, 1.3711334787936127
0.08500000000000006, 1.3494851128584666
0.08600000000000006, 1.3283447052757713
0.08700000000000006, 1.3076962721700072
0.08800000000000006, 1.2875244648442448
0.08900000000000007, 1.2678145392171782
0.09000000000000007, 1.2485523269875132
0.09100000000000007, 1.2297242084137172
0.09200000000000007, 1.2113170866051268
0.09300000000000007, 1.193318363228117
0.09400000000000007, 1.175715915537885
0.09500000000000007, 1.1584980746527456
0.09600000000000007, 1.141653604993867
0.09700000000000007, 1.1251716848185662
0.09800000000000007, 1.1090418877804455
0.09900000000000007, 1.0932541654541799
0.10000000000000007, 1.0777988307669928
0.10100000000000008, 1.0626665422828476
0.10200000000000008, 1.0478482892889769
0.10300000000000008, 1.0333353776376857
0.10400000000000008, 1.0191194162995747
0.10500000000000008, 1.0051923045871392
0.10600000000000008, 0.9915462200103398
0.10700000000000008, 0.9781736067283321
0.10800000000000008, 0.965067164563713
0.10900000000000008, 0.9522198385478596
0.11000000000000008, 0.939624808967898
0.11100000000000008, 0.9272754818876572
0.11200000000000009, 0.9151654801167369
0.11300000000000009, 0.903288634603342
0.11400000000000009, 0.8916389762280911
0.11500000000000009, 0.8802107279773618
0.11600000000000009, 0.8689982974760005
0.11700000000000009, 0.8579962698605202
0.11800000000000009, 0.8471994009749053
0.11900000000000009, 0.8366026108723221
0.12000000000000009, 0.8262009776069269
0.1210000000000001, 0.8159897313009176
0.1220000000000001, 0.8059642484728344
0.1230000000000001, 0.7961200466139039
0.1240000000000001, 0.7864527789999939
0.12500000000000008, 0.776958229727419
0.12600000000000008, 0.7676323089615348
0.12700000000000009, 0.7584710483876429
0.12800000000000009, 0.7494705968543288
0.1290000000000001, 0.7406272161999232
0.1300000000000001, 0.7319372772531872
0.1310000000000001, 0.7233972559999775
0.1320000000000001, 0.7150037299078958
0.1330000000000001, 0.7067533744015093
0.1340000000000001, 0.6986429594810717
0.1350000000000001, 0.6906693464780006
0.1360000000000001, 0.6828294849408109
0.1370000000000001, 0.6751204096454664
0.1380000000000001, 0.6675392377244642
0.1390000000000001, 0.6600831659092082
0.1400000000000001, 0.6527494678806107
0.1410000000000001, 0.645535491722976
0.1420000000000001, 0.6384386574766068
0.1430000000000001, 0.6314564547847252
0.1440000000000001, 0.624586440630512
0.1450000000000001, 0.6178262371603648
0.1460000000000001, 0.6111735295895633
0.1470000000000001, 0.6046260641867731
0.1480000000000001, 0.5981816463339977
0.1490000000000001, 0.591838138658743
0.1500000000000001, 0.5855934592352744
0.1510000000000001, 0.5794455798521008
0.1520000000000001, 0.5733925243428314
0.1530000000000001, 0.567432366977782
0.1540000000000001, 0.5615632309137806
0.1550000000000001, 0.5557832866997693
0.1560000000000001, 0.5500907508358815
0.1570000000000001, 0.5444838843838372
0.1580000000000001, 0.5389609916265092
0.1590000000000001, 0.5335204187747211
0.16000000000000011, 0.5281605527193313
0.16100000000000012, 0.522879819826789
0.16200000000000012, 0.5176766847764602
0.16300000000000012, 0.5125496494380068
0.16400000000000012, 0.5074972517872971
0.16500000000000012, 0.5025180648592887
0.16600000000000012, 0.49761069573645283
0.16700000000000012, 0.4927737845713697
0.16800000000000012, 0.4880060036421537
0.16900000000000012, 0.48330605643944957
0.17000000000000012, 0.4786726767838038
0.17100000000000012, 0.47410462797223085
0.17200000000000013, 0.4696007019528897
0.17300000000000013, 0.4651597185267892
0.17400000000000013, 0.46078052457553215
0.17500000000000013, 0.4564619933140963
0.17600000000000013, 0.45220302356774567
0.17700000000000013, 0.44800253907217397
0.17800000000000013, 0.4438594877960119
0.17900000000000013, 0.43977284128489796
0.18000000000000013, 0.4357415940263135
0.18100000000000013, 0.43176476283443743
0.18200000000000013, 0.4278413862542939
0.18300000000000013, 0.4239705239844905
0.18400000000000014, 0.42015125631790756
0.18500000000000014, 0.4163826835996702
0.18600000000000014, 0.41266392570181104
0.18700000000000014, 0.4089941215140268
0.18800000000000014, 0.40537242844996507
0.18900000000000014, 0.40179802196849995
0.19000000000000014, 0.39827009510947714
0.19100000000000014, 0.3947878580434211
0.19200000000000014, 0.39135053763472794
0.19300000000000014, 0.3879573770178835
0.19400000000000014, 0.3846076351862624
0.19500000000000015, 0.3813005865930653
0.19600000000000015, 0.3780355207640072
0.19700000000000015, 0.3748117419213472
0.19800000000000015, 0.3716285686188789
0.19900000000000015, 0.3684853333875178
0.20000000000000015, 0.3653813823911354
0.20100000000000015, 0.36231607509230035
0.20200000000000015, 0.3592887839275939
0.20300000000000015, 0.3562988939921979
0.20400000000000015, 0.3533458027334348
0.20500000000000015, 0.35042891965299083
0.20600000000000016, 0.347547666017516
0.20700000000000016, 0.3447014745773535
0.20800000000000016, 0.3418897892931236
0.20900000000000016, 0.3391120650699108
0.21000000000000016, 0.33636776749882485
0.21100000000000016, 0.33365637260568093
0.21200000000000016, 0.33097736660659655
0.21300000000000016, 0.3283302456702694
0.21400000000000016, 0.3257145156867426
0.21500000000000016, 0.32312969204242936
0.21600000000000016, 0.3205752994012486
0.21700000000000016, 0.3180508714916228
0.21800000000000017, 0.3155559508992098
0.21900000000000017, 0.31309008886515927
0.22000000000000017, 0.31065284508974456
0.22100000000000017, 0.3082437875411921
0.22200000000000017, 0.30586249226956
0.22300000000000017, 0.30350854322551174
0.22400000000000017, 0.3011815320838318
0.22500000000000017, 0.298881058071544
0.22600000000000017, 0.2966067278005118
0.22700000000000017, 0.29435815510434954
0.22800000000000017, 0.2921349608795525
0.22900000000000018, 0.2899367729307107
0.23000000000000018, 0.2877632258196754
0.23100000000000018, 0.2856139607185724
0.23200000000000018, 0.2834886252665581
0.23300000000000018, 0.28138687343018487
0.23400000000000018, 0.2793083653672985
0.23500000000000018, 0.2772527672943493
0.23600000000000018, 0.2752197513570193
0.23700000000000018, 0.27320899550408306
0.23800000000000018, 0.2712201833643916
0.23900000000000018, 0.2692530041269076
0.24000000000000019, 0.267307152423697
0.2410000000000002, 0.2653823282157896
0.2420000000000002, 0.26347823668183884
0.2430000000000002, 0.26159458810949315
0.2440000000000002, 0.25973109778941655
0.2450000000000002, 0.2578874859118528
0.2460000000000002, 0.2560634774657129
0.2470000000000002, 0.2542588021400685
0.2480000000000002, 0.2524731942280107
0.2490000000000002, 0.2507063925328075
0.25000000000000017, 0.24895814027628702
0.25100000000000017, 0.2472281850093984
0.25200000000000017, 0.24551627852487873
0.25300000000000017, 0.24382217677198179
0.25400000000000017, 0.24214563977320133
0.25500000000000017, 0.24048643154294497
0.25600000000000017, 0.23884432000809921
0.2570000000000002, 0.23721907693044575
0.2580000000000002, 0.2356104778308571
0.2590000000000002, 0.23401830191526057
0.2600000000000002, 0.23244233200228367
0.2610000000000002, 0.23088235445257288
0.2620000000000002, 0.2293381590997146
0.2630000000000002, 0.22780953918272856
0.2640000000000002, 0.2262962912801016
0.2650000000000002, 0.2247982152452954
0.2660000000000002, 0.22331511414372213
0.2670000000000002, 0.2218467941911266
0.2680000000000002, 0.2203930646933469
0.2690000000000002, 0.2189537379874196
0.2700000000000002, 0.21752862938399717
0.2710000000000002, 0.2161175571110349
0.2720000000000002, 0.21472034225872516
0.2730000000000002, 0.2133368087256424
0.2740000000000002, 0.21196678316607184
0.2750000000000002, 0.2106100949384845
0.2760000000000002, 0.20926657605514115
0.2770000000000002, 0.20793606113278917
0.2780000000000002, 0.2066183873444265
0.2790000000000002, 0.20531339437210577
0.2800000000000002, 0.20402092436075833
0.2810000000000002, 0.2027408218730067
0.2820000000000002, 0.2014729338449396
0.2830000000000002, 0.20021710954283803
0.2840000000000002, 0.19897320052081433
0.2850000000000002, 0.19774106057934937
0.2860000000000002, 0.19652054572471012
0.2870000000000002, 0.19531151412921618
0.2880000000000002, 0.19411382609234498
0.2890000000000002, 0.1929273440026454
0.2900000000000002, 0.19175193230045226
0.2910000000000002, 0.1905874574413745
0.2920000000000002, 0.18943378786053428
0.2930000000000002, 0.18829079393755482
0.2940000000000002, 0.18715834796226508
0.2950000000000002, 0.18603632410110715
0.2960000000000002, 0.18492459836423839
0.2970000000000002, 0.18382304857329673
0.2980000000000002, 0.18273155432983093
0.2990000000000002, 0.181649996984367
0.3000000000000002, 0.18057825960610127
0.3010000000000002, 0.1795162269532057
0.3020000000000002, 0.17846378544373376
0.3030000000000002, 0.1774208231271049
0.3040000000000002, 0.1763872296561616
0.3050000000000002, 0.17536289625978696
0.3060000000000002, 0.17434771571606175
0.3070000000000002, 0.17334158232595917
0.3080000000000002, 0.1723443918875538
0.3090000000000002, 0.17135604167074595
0.3100000000000002, 0.17037643039247805
0.3110000000000002, 0.16940545819243716
0.3120000000000002, 0.16844302660923638
0.3130000000000002, 0.1674890385570581
0.3140000000000002, 0.16654339830274814
0.3150000000000002, 0.16560601144335954
0.3160000000000002, 0.16467678488412996
0.3170000000000002, 0.16375562681687755
0.3180000000000002, 0.16284244669881975
0.31900000000000023, 0.1619371552317915
0.32000000000000023, 0.1610396643418672
0.32100000000000023, 0.16014988715936557
0.32200000000000023, 0.15926773799923682
0.32300000000000023, 0.15839313234182367
0.32400000000000023, 0.1575259868139803
0.32500000000000023, 0.15666621917055676
0.32600000000000023, 0.15581374827621863
0.32700000000000023, 0.154968494087621
0.32800000000000024, 0.15413037763590637
0.32900000000000024, 0.15329932100953328
0.33000000000000024, 0.1524752473374217
0.33100000000000024, 0.1516580807724141
0.33200000000000024, 0.15084774647504007
0.33300000000000024, 0.15004417059758146
0.33400000000000024, 0.14924728026843143
0.33500000000000024, 0.14845700357673766
0.33600000000000024, 0.14767326955733018
0.33700000000000024, 0.14689600817592274
0.33800000000000024, 0.14612515031458165
0.33900000000000025, 0.14536062775746436
0.34000000000000025, 0.14460237317680785
0.34100000000000025, 0.14385032011917942
0.34200000000000025, 0.14310440299196509
0.34300000000000025, 0.14236455705011053
0.34400000000000025, 0.141630718383094
0.34500000000000025, 0.14090282390213177
0.34600000000000025, 0.1401808113276145
0.34700000000000025, 0.13946461917676764
0.34800000000000025, 0.13875418675152587
0.34900000000000025, 0.1380494541266252
0.35000000000000026, 0.1373503621379085
0.35100000000000026, 0.13665685237082964
0.35200000000000026, 0.13596886714916545
0.35300000000000026, 0.13528634952392288
0.35400000000000026, 0.13460924326243975
0.35500000000000026, 0.1339374928376766
0.35600000000000026, 0.1332710434176946
0.35700000000000026, 0.1326098408553131
0.35800000000000026, 0.1319538316779506
0.35900000000000026, 0.13130296307763897
0.36000000000000026, 0.13065718290120654
0.36100000000000027, 0.1300164396406343
0.36200000000000027, 0.12938068242357603
0.36300000000000027, 0.12874986100403807
0.36400000000000027, 0.12812392575321965
0.36500000000000027, 0.12750282765051005
0.36600000000000027, 0.12688651827463598
0.36700000000000027, 0.12627494979495982
0.36800000000000027, 0.1256680749629263
0.36900000000000027, 0.12506584710364863
0.3700000000000003, 0.12446822010764194
0.3710000000000003, 0.1238751484226898
0.3720000000000003, 0.1232865870458512
0.3730000000000003, 0.12270249151559677
0.3740000000000003, 0.12212281790407738
0.3750000000000003, 0.12154752280952356
0.3760000000000003, 0.1209765633487661
0.3770000000000003, 0.120409897149883
0.3780000000000003, 0.11984748234496732
0.3790000000000003, 0.11928927756301395
0.3800000000000003, 0.1187352419229218
0.3810000000000003, 0.11818533502661159
0.3820000000000003, 0.11763951695225618
0.3830000000000003, 0.11709774824761983
0.3840000000000003, 0.11655998992350655
0.3850000000000003, 0.11602620344731521
0.3860000000000003, 0.11549635073669659
0.3870000000000003, 0.11497039415331671
0.3880000000000003, 0.11444829649671545
0.3890000000000003, 0.11393002099826796
0.3900000000000003, 0.11341553131524104
0.3910000000000003, 0.1129047915249449
0.3920000000000003, 0.11239776611897671
0.3930000000000003, 0.11189441999755939
0.3940000000000003, 0.11139471846396556
0.3950000000000003, 0.11089862721903357
0.3960000000000003, 0.1104061123557686
0.3970000000000003, 0.10991714035402776
0.3980000000000003, 0.1094316780752927
0.3990000000000003, 0.10894969275751759
0.4000000000000003, 0.1084711520100673
0.4010000000000003, 0.10799602380872372
0.4020000000000003, 0.10752427649077906
0.4030000000000003, 0.10705587875019963
0.4040000000000003, 0.10659079963286901
0.4050000000000003, 0.10612900853190063
0.4060000000000003, 0.10567047518302589
0.4070000000000003, 0.10521516966005214
0.4080000000000003, 0.104763062370392
0.4090000000000003, 0.10431412405065768
0.4100000000000003, 0.10386832576232732
0.4110000000000003, 0.10342563888747447
0.4120000000000003, 0.1029860351245631
0.4130000000000003, 0.10254948648430941
0.4140000000000003, 0.10211596528560157
0.4150000000000003, 0.10168544415148507
0.4160000000000003, 0.10125789600520776
0.4170000000000003, 0.10083329406632416
0.4180000000000003, 0.10041161184685907
0.4190000000000003, 0.09999282314752758
0.4200000000000003, 0.09957690205401354
0.4210000000000003, 0.09916382293330166
0.4220000000000003, 0.09875356043006647
0.4230000000000003, 0.09834608946311332
0.4240000000000003, 0.09794138522187357
0.4250000000000003, 0.0975394231629496
0.4260000000000003, 0.09714017900671491
0.4270000000000003, 0.0967436287339598
0.4280000000000003, 0.0963497485825907
0.4290000000000003, 0.09595851504437368
0.4300000000000003, 0.09556990486172973
0.4310000000000003, 0.0951838950245762
0.43200000000000033, 0.09480046276721116
0.43300000000000033, 0.09441958556524686
0.43400000000000033, 0.09404124113258734
0.43500000000000033, 0.09366540741844755
0.43600000000000033, 0.0932920626044183
0.43700000000000033, 0.0929211851015738
0.43800000000000033, 0.09255275354761534
0.43900000000000033, 0.09218674680406728
0.44000000000000034, 0.09182314395350007
0.44100000000000034, 0.09146192429680493
0.44200000000000034, 0.09110306735049824
0.44300000000000034, 0.09074655284407188
0.44400000000000034, 0.09039236071737541
0.44500000000000034, 0.0900404711180396
0.44600000000000034, 0.08969086439893371
0.44700000000000034, 0.08934352111566202
0.44800000000000034, 0.08899842202409257
0.44900000000000034, 0.08865554807792178
0.45000000000000034, 0.08831488042627503
0.45100000000000035, 0.08797640041133847
0.45200000000000035, 0.08764008956602534
0.45300000000000035, 0.0873059296116762
0.45400000000000035, 0.08697390245578823
0.45500000000000035, 0.08664399018977859
0.45600000000000035, 0.0863161750867788
0.45700000000000035, 0.08599043959945883
0.45800000000000035, 0.08566676635788172
0.45900000000000035, 0.08534513816738776
0.46000000000000035, 0.08502553800650903
0.46100000000000035, 0.0847079490249102
0.46200000000000035, 0.08439235454136076
0.46300000000000036, 0.08407873804173291
0.46400000000000036, 0.08376708317702702
0.46500000000000036, 0.0834573737614258
0.46600000000000036, 0.08314959377037218
0.46700000000000036, 0.08284372733867722
0.46800000000000036, 0.08253975875864987
0.46900000000000036, 0.08223767247825392
0.47000000000000036, 0.08193745309929142
0.47100000000000036, 0.08163908537560638
0.47200000000000036, 0.08134255421131867
0.47300000000000036, 0.0810478446590758
0.47400000000000037, 0.0807549419183319
0.47500000000000037, 0.08046383133364919
0.47600000000000037, 0.08017449839302085
0.47700000000000037, 0.0798869287262181
0.47800000000000037, 0.07960110810315789
0.47900000000000037, 0.07931702243229229
0.48000000000000037, 0.07903465775902282
0.48100000000000037, 0.07875400026412874
0.4820000000000004, 0.07847503626222349
0.4830000000000004, 0.07819775220022733
0.4840000000000004, 0.07792213465586056
0.4850000000000004, 0.07764817033615865
0.4860000000000004, 0.07737584607600442
0.4870000000000004, 0.07710514883668074
0.4880000000000004, 0.07683606570444206
0.4890000000000004, 0.07656858388910431
0.4900000000000004, 0.07630269072265373
0.4910000000000004, 0.0760383736578741
0.4920000000000004, 0.075775620266989
0.4930000000000004, 0.07551441824032702
0.4940000000000004, 0.07525475538499872
0.4950000000000004, 0.07499661962359394
0.4960000000000004, 0.074739998992896
0.4970000000000004, 0.07448488164261023
0.4980000000000004, 0.07423125583411122
0.4990000000000004, 0.07397910993920435
0.5000000000000003, 0.07372843243890473
0.5010000000000003, 0.07347921192223067
0.5020000000000003, 0.07323143708501338
0.5030000000000003, 0.0729850967287203
0.5040000000000003, 0.07274017975929581
0.5050000000000003, 0.07249667518601449
0.5060000000000003, 0.07225457212034983
0.5070000000000003, 0.07201385977485808
0.5080000000000003, 0.07177452746207383
0.5090000000000003, 0.07153656459342202
0.5100000000000003, 0.07129996067814268
0.5110000000000003, 0.0710647053222291
0.5120000000000003, 0.07083078822737833
0.5130000000000003, 0.07059819918995765
0.5140000000000003, 0.07036692809998063
0.5150000000000003, 0.07013696494009816
0.5160000000000003, 0.06990829978460159
0.5170000000000003, 0.06968092279843777
0.5180000000000003, 0.06945482423623639
0.5190000000000003, 0.06922999444134985
0.5200000000000004, 0.06900642384490566
0.5210000000000004, 0.06878410296486755
0.5220000000000004, 0.06856302240511256
0.5230000000000004, 0.06834317285451544
0.5240000000000004, 0.068124545086047
0.5250000000000004, 0.06790712995588234
0.5260000000000004, 0.06769091840252031
0.5270000000000004, 0.06747590144591323
0.5280000000000004, 0.0672620701866082
0.5290000000000004, 0.06704941580489766
0.5300000000000004, 0.0668379295599821
0.5310000000000004, 0.0666276027891399
0.5320000000000004, 0.06641842690691177
0.5330000000000004, 0.06621039340428939
0.5340000000000004, 0.06600349384791886
0.5350000000000004, 0.06579771987931186
0.5360000000000004, 0.06559306321406431
0.5370000000000004, 0.06538951564108901
0.5380000000000004, 0.06518706902185216
0.5390000000000004, 0.06498571528962342
0.5400000000000004, 0.06478544644873262
0.5410000000000004, 0.06458625457383578
0.5420000000000004, 0.06438813180918997
0.5430000000000004, 0.0641910703679373
0.5440000000000004, 0.0639950625313966
0.5450000000000004, 0.06380010064836339
0.5460000000000004, 0.06360617713441942
0.5470000000000004, 0.06341328447124965
0.5480000000000004, 0.06322141520596597
0.5490000000000004, 0.06303056195044107
0.5500000000000004, 0.06284071738064922
0.5510000000000004, 0.06265187423601448
0.5520000000000004, 0.06246402531876695
0.5530000000000004, 0.06227716349330617
0.5540000000000004, 0.062091281685572555
0.5550000000000004, 0.06190637288242556
0.5560000000000004, 0.06172243013102989
0.5570000000000004, 0.06153944653824725
0.5580000000000004, 0.06135741527003785
0.5590000000000004, 0.0611763295508657
0.5600000000000004, 0.06099618266311281
0.5610000000000004, 0.060816967946500405
0.5620000000000004, 0.06063867879751519
0.5630000000000004, 0.06046130866884309
0.5640000000000004, 0.06028485106881011
0.5650000000000004, 0.06010929956082899
0.5660000000000004, 0.059934647762851435
0.5670000000000004, 0.0597608893468287
0.5680000000000004, 0.05958801803817593
0.5690000000000004, 0.05941602761524425
0.5700000000000004, 0.05924491190879846
0.5710000000000004, 0.05907466480150079
0.5720000000000004, 0.0589052802273992
0.5730000000000004, 0.058736752171424
0.5740000000000004, 0.058569074668887736
0.5750000000000004, 0.058402241804992566
0.5760000000000004, 0.05823624771434177
0.5770000000000004, 0.058071086580457495
0.5780000000000004, 0.057906752635303746
0.5790000000000004, 0.05774324015881549
0.5800000000000004, 0.05758054347843145
0.5810000000000004, 0.05741865696863315
0.5820000000000004, 0.05725757505048974
0.5830000000000004, 0.05709729219120655
0.5840000000000004, 0.05693780290367909
0.5850000000000004, 0.0567791017460528
0.5860000000000004, 0.05662118332128654
0.5870000000000004, 0.056464042276722366
0.5880000000000004, 0.05630767330365794
0.5890000000000004, 0.056152071136925795
0.5900000000000004, 0.05599723055447627
0.5910000000000004, 0.05584314637696511
0.5920000000000004, 0.05568981346734505
0.5930000000000004, 0.05553722673046373
0.5940000000000004, 0.055385381112663744
0.5950000000000004, 0.05523427160138811
0.5960000000000004, 0.05508389322479119
0.5970000000000004, 0.05493424105135093
0.5980000000000004, 0.054785310189489164
0.5990000000000004, 0.05463709578719189
0.6000000000000004, 0.05448959303163817
0.6010000000000004, 0.054342797148828295
0.6020000000000004, 0.054196703403220296
0.6030000000000004, 0.05405130709736743
0.6040000000000004, 0.053906603571561275
0.6050000000000004, 0.05376258820347723
0.6060000000000004, 0.05361925640782573
0.6070000000000004, 0.05347660363600505
0.6080000000000004, 0.05333462537576012
0.6090000000000004, 0.05319331715084268
0.6100000000000004, 0.05305267452067691
0.6110000000000004, 0.05291269308002762
0.6120000000000004, 0.05277336845867268
0.6130000000000004, 0.05263469632107866
0.6140000000000004, 0.05249667236607876
0.6150000000000004, 0.052359292326556735
0.6160000000000004, 0.052222551969131566
0.6170000000000004, 0.05208644709384767
0.6180000000000004, 0.05195097353386616
0.6190000000000004, 0.05181612715516132
0.6200000000000004, 0.05168190385621966
0.6210000000000004, 0.05154829956774116
0.6220000000000004, 0.05141531025234538
0.6230000000000004, 0.05128293190427914
0.6240000000000004, 0.05115116054912872
0.6250000000000004, 0.05101999224353317
0.6260000000000004, 0.05088942307490274
0.6270000000000004, 0.0507594491611386
0.6280000000000004, 0.05063006665035633
0.6290000000000004, 0.05050127172061242
0.6300000000000004, 0.050373060579632686
0.6310000000000004, 0.05024542946454451
0.6320000000000005, 0.05011837464161187
0.6330000000000005, 0.04999189240597149
0.6340000000000005, 0.04986597908137399
0.6350000000000005, 0.04974063101992688
0.6360000000000005, 0.04961584460183887
0.6370000000000005, 0.04949161623516927
0.6380000000000005, 0.04936794235557727
0.6390000000000005, 0.04924481942607641
0.6400000000000005, 0.04912224393678996
0.6410000000000005, 0.04900021240470863
0.6420000000000005, 0.04887872137345197
0.6430000000000005, 0.0487577674130316
0.6440000000000005, 0.04863734711961632
0.6450000000000005, 0.04851745711530063
0.6460000000000005, 0.04839809404787479
0.6470000000000005, 0.048279254590597315
0.6480000000000005, 0.04816093544197074
0.6490000000000005, 0.04804313332551843
0.6500000000000005, 0.047925844989563815
0.6510000000000005, 0.047809067207012945
0.6520000000000005, 0.0476927967751379
0.6530000000000005, 0.04757703051536279
0.6540000000000005, 0.04746176527305301
0.6550000000000005, 0.04734699791730453
0.6560000000000005, 0.04723272534073775
0.6570000000000005, 0.047118944459290525
0.6580000000000005, 0.04700565221201648
0.6590000000000005, 0.04689284556088272
0.6600000000000005, 0.046780521490570694
0.6610000000000005, 0.046668677008279445
0.6620000000000005, 0.04655730914352985
0.6630000000000005, 0.04644641494797108
0.6640000000000005, 0.04633599149519002
0.6650000000000005, 0.04622603588052076
0.6660000000000005, 0.046116545220857556
0.6670000000000005, 0.04600751665446861
0.6680000000000005, 0.04589894734081267
0.6690000000000005, 0.04579083446035622
0.6700000000000005, 0.04568317521439386
0.6710000000000005, 0.04557596682486907
0.6720000000000005, 0.045469206534197615
0.6730000000000005, 0.045362891605092784
0.6740000000000005, 0.0452570193203915
0.6750000000000005, 0.045151586982883136
0.6760000000000005, 0.04504659191513929
0.6770000000000005, 0.044942031459345375
0.6780000000000005, 0.04483790297713415
0.6790000000000005, 0.04473420384942071
0.6800000000000005, 0.0446309314762386
0.6810000000000005, 0.04452808327657885
0.6820000000000005, 0.04442565668822825
0.6830000000000005, 0.04432364916761234
0.6840000000000005, 0.044222058189636856
0.6850000000000005, 0.044120881247532606
0.6860000000000005, 0.044020115852701484
0.6870000000000005, 0.04391975953456323
0.6880000000000005, 0.04381980984040469
0.6890000000000005, 0.04372026433523015
0.6900000000000005, 0.04362112060161231
0.6910000000000005, 0.04352237623954617
0.6920000000000005, 0.04342402886630291
0.6930000000000005, 0.04332607611628654
0.6940000000000005, 0.043228515640890496
0.6950000000000005, 0.043131345108356624
0.6960000000000005, 0.04303456220363494
0.6970000000000005, 0.04293816462824518
0.6980000000000005, 0.042842150100139455
0.6990000000000005, 0.042746516353566084
0.7000000000000005, 0.042651261138934755
0.7010000000000005, 0.04255638222268353
0.7020000000000005, 0.04246187738714588
0.7030000000000005, 0.04236774443041995
0.7040000000000005, 0.04227398116623939
0.7050000000000005, 0.04218058542384444
0.7060000000000005, 0.04208755504785436
0.7070000000000005, 0.04199488789814167
0.7080000000000005, 0.041902581849707306
0.7090000000000005, 0.041810634792556436
0.7100000000000005, 0.041719044631576566
0.7110000000000005, 0.04162780928641517
0.7120000000000005, 0.041536926691360804
0.7130000000000005, 0.04144639479522195
0.7140000000000005, 0.04135621156121106
0.7150000000000005, 0.04126637496682594
0.7160000000000005, 0.04117688300373478
0.7170000000000005, 0.04108773367766092
0.7180000000000005, 0.040998925008269495
0.7190000000000005, 0.04091045502905441
0.7200000000000005, 0.040822321787226896
0.7210000000000005, 0.04073452334360467
0.7220000000000005, 0.040647057772503034
0.7230000000000005, 0.040559923161625
0.7240000000000005, 0.04047311761195522
0.7250000000000005, 0.040386639237652185
0.7260000000000005, 0.04030048616594351
0.7270000000000005, 0.04021465653702062
0.7280000000000005, 0.040129148503935466
0.7290000000000005, 0.0400439602324979
0.7300000000000005, 0.039959089901173216
0.7310000000000005, 0.03987453570098237
0.7320000000000005, 0.0397902958354009
0.7330000000000005, 0.039706368520260986
0.7340000000000005, 0.03962275198365223
0.7350000000000005, 0.03953944446582528
0.7360000000000005, 0.03945644421909538
0.7370000000000005, 0.03937374950774633
0.7380000000000005, 0.03929135860793617
0.7390000000000005, 0.03920926980760419
0.7400000000000005, 0.03912748140637672
0.7410000000000005, 0.03904599171547592
0.7420000000000005, 0.03896479905762806
0.7430000000000005, 0.03888390176697389
0.7440000000000005, 0.03880329818897798
0.7450000000000006, 0.038722986680340764
0.7460000000000006, 0.03864296560891017
0.7470000000000006, 0.03856323335359449
0.7480000000000006, 0.03848378830427602
0.7490000000000006, 0.03840462886172501
0.7500000000000006, 0.03832575343751557
0.7510000000000006, 0.038247160453940776
0.7520000000000006, 0.0381688483439297
0.7530000000000006, 0.038090815550964496
0.7540000000000006, 0.03801306052899887
0.7550000000000006, 0.037935581742376615
0.7560000000000006, 0.037858377665751126
0.7570000000000006, 0.03778144678400608
0.7580000000000006, 0.03770478759217575
0.7590000000000006, 0.03762839859536712
0.7600000000000006, 0.0375522783086822
0.7610000000000006, 0.03747642525714103
0.7620000000000006, 0.03740083797560525
0.7630000000000006, 0.037325515008702737
0.7640000000000006, 0.03725045491075257
0.7650000000000006, 0.03717565624569058
0.7660000000000006, 0.03710111758699586
0.7670000000000006, 0.037026837517617865
0.7680000000000006, 0.03695281462990388
0.7690000000000006, 0.03687904752552768
0.7700000000000006, 0.03680553481541774
0.7710000000000006, 0.03673227511968743
0.7720000000000006, 0.036659267067565136
0.7730000000000006, 0.036586509297324335
0.7740000000000006, 0.03651400045621549
0.7750000000000006, 0.03644173920039839
0.7760000000000006, 0.03636972419487383
0.7770000000000006, 0.036297954113417144
0.7780000000000006, 0.03622642763851206
0.7790000000000006, 0.036155143461284955
0.7800000000000006, 0.036084100281439276
0.7810000000000006, 0.03601329680719136
0.7820000000000006, 0.035942731755206604
0.7830000000000006, 0.03587240385053525
0.7840000000000006, 0.035802311826550214
0.7850000000000006, 0.0357324544248842
0.7860000000000006, 0.03566283039536822
0.7870000000000006, 0.03559343849596972
0.7880000000000006, 0.03552427749273251
0.7890000000000006, 0.03545534615971588
0.7900000000000006, 0.035386643278935107
0.7910000000000006, 0.035318167640302114
0.7920000000000006, 0.03524991804156688
0.7930000000000006, 0.03518189328825891
0.7940000000000006, 0.035114092193629695
0.7950000000000006, 0.03504651357859544
0.7960000000000006, 0.03497915627168025
0.7970000000000006, 0.0349120191089598
0.7980000000000006, 0.034845100934005634
0.7990000000000006, 0.03477840059782963
0.8000000000000006, 0.034711916958829254
0.8010000000000006, 0.03464564888273314
0.8020000000000006, 0.03457959524254725
0.8030000000000006, 0.03451375491850115
0.8040000000000006, 0.03444812679799515
0.8050000000000006, 0.034382709775547506
0.8060000000000006, 0.03431750275274245
0.8070000000000006, 0.03425250463817839
0.8080000000000006, 0.03418771434741661
0.8090000000000006, 0.03412313080293069
0.8100000000000006, 0.03405875293405542
0.8110000000000006, 0.03399457967693749
0.8120000000000006, 0.03393060997448555
0.8130000000000006, 0.03386684277632099
0.8140000000000006, 0.03380327703872933
0.8150000000000006, 0.03373991172461204
0.8160000000000006, 0.033676745803437866
0.8170000000000006, 0.03361377825119621
0.8180000000000006, 0.03355100805034917
0.8190000000000006, 0.033488434189785254
0.8200000000000006, 0.033426055664772886
0.8210000000000006, 0.03336387147691427
0.8220000000000006, 0.033301880634099786
0.8230000000000006, 0.03324008215046308
0.8240000000000006, 0.03317847504633554
0.8250000000000006, 0.03311705834820264
0.8260000000000006, 0.03305583108865895
0.8270000000000006, 0.032994792306364824
0.8280000000000006, 0.032933941046003286
0.8290000000000006, 0.03287327635823602
0.8300000000000006, 0.03281279729966161
0.8310000000000006, 0.032752502932772834
0.8320000000000006, 0.03269239232591465
0.8330000000000006, 0.03263246455324241
0.8340000000000006, 0.03257271869468086
0.8350000000000006, 0.03251315383588258
0.8360000000000006, 0.03245376906818823
0.8370000000000006, 0.03239456348858532
0.8380000000000006, 0.0323355361996687
0.8390000000000006, 0.03227668630960099
0.8400000000000006, 0.03221801293207277
0.8410000000000006, 0.032159515186264004
0.8420000000000006, 0.03210119219680507
0.8430000000000006, 0.03204304309373855
0.8440000000000006, 0.03198506701248079
0.8450000000000006, 0.0319272630937848
0.8460000000000006, 0.03186963048370201
0.8470000000000006, 0.031812168333545464
0.8480000000000006, 0.03175487579985329
0.8490000000000006, 0.03169775204435115
0.8500000000000006, 0.03164079623391711
0.8510000000000006, 0.031584007540544815
0.8520000000000006, 0.03152738514130834
0.8530000000000006, 0.031470928218326144
0.8540000000000006, 0.03141463595872669
0.8550000000000006, 0.031358507554613065
0.8560000000000006, 0.03130254220302846
0.8570000000000007, 0.031246739105922284
0.8580000000000007, 0.031191097470115524
0.8590000000000007, 0.03113561650726738
0.8600000000000007, 0.031080295433841925
0.8610000000000007, 0.03102513347107435
0.8620000000000007, 0.030970129844938528
0.8630000000000007, 0.030915283786114266
0.8640000000000007, 0.030860594529954415
0.8650000000000007, 0.030806061316453318
0.8660000000000007, 0.030751683390214377
0.8670000000000007, 0.030697460000418748
0.8680000000000007, 0.03064339040079378
0.8690000000000007, 0.030589473849581807
0.8700000000000007, 0.030535709609509215
0.8710000000000007, 0.030482096947755888
0.8720000000000007, 0.0304286351359248
0.8730000000000007, 0.030375323450011486
0.8740000000000007, 0.030322161170374375
0.8750000000000007, 0.0302691475817051
0.8760000000000007, 0.030216281972998856
0.8770000000000007, 0.030163563637525176
0.8780000000000007, 0.030110991872798906
0.8790000000000007, 0.030058565980551438
0.8800000000000007, 0.03000628526670186
0.8810000000000007, 0.029954149041329182
0.8820000000000007, 0.02990215661864374
0.8830000000000007, 0.029850307316959066
0.8840000000000007, 0.029798600458664986
0.8850000000000007, 0.029747035370199293
0.8860000000000007, 0.029695611382020926
0.8870000000000007, 0.02964432782858289
0.8880000000000007, 0.029593184048305334
0.8890000000000007, 0.029542179383548844
0.8900000000000007, 0.02949131318058801
0.8910000000000007, 0.029440584789585306
0.8920000000000007, 0.029389993564565082
0.8930000000000007, 0.02933953886338764
0.8940000000000007, 0.029289220047723424
0.8950000000000007, 0.02923903648302801
0.8960000000000007, 0.029188987538516425
0.8970000000000007, 0.029139072587138614
0.8980000000000007, 0.02908929100555409
0.8990000000000007, 0.02903964217410741
0.9000000000000007, 0.028990125476804032
0.9010000000000007, 0.028940740301285506
0.9020000000000007, 0.028891486038805824
0.9030000000000007, 0.028842362084207096
0.9040000000000007, 0.028793367835896255
0.9050000000000007, 0.028744502695821236
0.9060000000000007, 0.02869576606944761
0.9070000000000007, 0.028647157365735563
0.9080000000000007, 0.028598675997116567
0.9090000000000007, 0.028550321379470854
0.9100000000000007, 0.028502092932104654
0.9110000000000007, 0.02845399007772743
0.9120000000000007, 0.028406012242430067
0.9130000000000007, 0.028358158855662334
0.9140000000000007, 0.028310429350210886
0.9150000000000007, 0.028262823162177656
0.9160000000000007, 0.0282153397309581
0.9170000000000007, 0.028167978499219606
0.9180000000000007, 0.02812073891288018
0.9190000000000007, 0.028073620421087596
0.9200000000000007, 0.02802662247619782
0.9210000000000007, 0.027979744533754534
0.9220000000000007, 0.02793298605246847
0.9230000000000007, 0.027886346494196548
0.9240000000000007, 0.02783982532392187
0.9250000000000007, 0.027793422009733098
0.9260000000000007, 0.027747136022804757
0.9270000000000007, 0.027700966837376856
0.9280000000000007, 0.027654913930735714
0.9290000000000007, 0.027608976783193587
0.9300000000000007, 0.027563154878069665
0.9310000000000007, 0.027517447701670663
0.9320000000000007, 0.027471854743271445
0.9330000000000007, 0.02742637549509609
0.9340000000000007, 0.027381009452298894
0.9350000000000007, 0.027335756112945787
0.9360000000000007, 0.02729061497799526
0.9370000000000007, 0.027245585551280524
0.9380000000000007, 0.02720066733949029
0.9390000000000007, 0.027155859852151392
0.9400000000000007, 0.02711116260161001
0.9410000000000007, 0.027066575103014245
0.9420000000000007, 0.027022096874295923
0.9430000000000007, 0.026977727436152996
0.9440000000000007, 0.026933466312031792
0.9450000000000007, 0.026889313028109988
0.9460000000000007, 0.026845267113279163
0.9470000000000007, 0.026801328099127268
0.9480000000000007, 0.0267574955199219
0.9490000000000007, 0.026713768912593257
0.9500000000000007, 0.026670147816717463
0.9510000000000007, 0.026626631774499532
0.9520000000000007, 0.026583220330757242
0.9530000000000007, 0.026539913032904254
0.9540000000000007, 0.026496709430934212
0.9550000000000007, 0.026453609077404173
0.9560000000000007, 0.026410611527418734
0.9570000000000007, 0.02636771633861399
0.9580000000000007, 0.02632492307114167
0.9590000000000007, 0.026282231287653217
0.9600000000000007, 0.026239640553284465
0.9610000000000007, 0.026197150435640137
0.9620000000000007, 0.026154760504777993
0.9630000000000007, 0.026112470333194027
0.9640000000000007, 0.026070279495807022
0.9650000000000007, 0.02602818756994354
0.9660000000000007, 0.02598619413532301
0.9670000000000007, 0.02594429877404271
0.9680000000000007, 0.02590250107056302
0.9690000000000007, 0.025860800611693217
0.9700000000000008, 0.02581919698657633
0.9710000000000008, 0.02577768978667497
0.9720000000000008, 0.025736278605757067
0.9730000000000008, 0.025694963039881464
0.9740000000000008, 0.025653742687383976
0.9750000000000008, 0.025612617148863117
0.9760000000000008, 0.02557158602716654
0.9770000000000008, 0.025530648927376675
0.9780000000000008, 0.02548980545679764
0.9790000000000008, 0.02544905522494101
0.9800000000000008, 0.025408397843512617
0.9810000000000008, 0.025367832926398992
0.9820000000000008, 0.02532736008965418
0.9830000000000008, 0.02528697895148614
0.9840000000000008, 0.025246689132244114
0.9850000000000008, 0.025206490254404818
0.9860000000000008, 0.02516638194256032
0.9870000000000008, 0.02512636382340447
0.9880000000000008, 0.02508643552572047
0.9890000000000008, 0.025046596680368027
0.9900000000000008, 0.025006846920270945
0.9910000000000008, 0.024967185880404173
0.9920000000000008, 0.0249276131977818
0.9930000000000008, 0.02488812851144453
0.9940000000000008, 0.02484873146244751
0.9950000000000008, 0.02480942169384777
0.9960000000000008, 0.02477019885069275
0.9970000000000008, 0.024731062580007814
0.9980000000000008, 0.024692012530784554
0.9990000000000008, 0.024653048353968848
1.0000000000000007, 0.02461416970244912
1.0010000000000006, 0.02457537623104453
1.0020000000000004, 0.024536667596493863
1.0030000000000003, 0.024498043457443223
1.0040000000000002, 0.0244595034744354
1.0050000000000001, 0.024421047309897963
1.006, 0.024382674628132203
1.007, 0.024344385095301894
1.0079999999999998, 0.024306178379422175
1.0089999999999997, 0.02426805415034844
1.0099999999999996, 0.024230012079765488
1.0109999999999995, 0.024192051841176457
1.0119999999999993, 0.02415417310989224
1.0129999999999992, 0.024116375563020473
1.0139999999999991, 0.024078658879454987
1.014999999999999, 0.024041022739865327
1.015999999999999, 0.024003466826685898
1.0169999999999988, 0.02396599082410592
1.0179999999999987, 0.023928594418058616
1.0189999999999986, 0.02389127729621133
1.0199999999999985, 0.023854039147954875
1.0209999999999984, 0.023816879664393595
1.0219999999999982, 0.02377979853833522
1.0229999999999981, 0.023742795464280937
1.023999999999998, 0.023705870138415026
1.024999999999998, 0.02366902225859539
1.0259999999999978, 0.0236322515243436
1.0269999999999977, 0.023595557636835022
1.0279999999999976, 0.023558940298889126
1.0289999999999975, 0.023522399214959914
1.0299999999999974, 0.02348593409112648
1.0309999999999973, 0.023449544635083048
1.0319999999999971, 0.02341323055613017
1.032999999999997, 0.023376991565164696
1.033999999999997, 0.02334082737467099
1.0349999999999968, 0.023304737698711237
1.0359999999999967, 0.023268722252916624
1.0369999999999966, 0.023232780754478
1.0379999999999965, 0.023196912922136735
1.0389999999999964, 0.023161118476175933
1.0399999999999963, 0.023125397138411236
1.0409999999999962, 0.023089748632182227
1.041999999999996, 0.023054172682343266
1.042999999999996, 0.023018669015254883
1.0439999999999958, 0.022983237358775124
1.0449999999999957, 0.02294787744225079
1.0459999999999956, 0.022912588996508842
1.0469999999999955, 0.02287737175384783
1.0479999999999954, 0.022842225448029524
1.0489999999999953, 0.022807149814270344
1.0499999999999952, 0.02277214458923306
1.050999999999995, 0.0227372095110185
1.051999999999995, 0.022702344319157155
1.0529999999999948, 0.022667548754600975
1.0539999999999947, 0.022632822559715545
1.0549999999999946, 0.022598165478271322
1.0559999999999945, 0.022563577255436305
1.0569999999999944, 0.02252905763776752
1.0579999999999943, 0.022494606373203205
1.0589999999999942, 0.0224602232110551
1.059999999999994, 0.022425907902000306
1.060999999999994, 0.022391660198073697
1.0619999999999938, 0.022357479852660123
1.0629999999999937, 0.02232336662048666
1.0639999999999936, 0.022289320257615024
1.0649999999999935, 0.02225534052143397
1.0659999999999934, 0.022221427170651672
1.0669999999999933, 0.022187579965288425
1.0679999999999932, 0.022153798666668875
1.068999999999993, 0.022120083037414875
1.069999999999993, 0.022086432841438023
1.0709999999999928, 0.022052847843932504
1.0719999999999927, 0.022019327811367506
1.0729999999999926, 0.021985872511480303
1.0739999999999925, 0.021952481713269148
1.0749999999999924, 0.021919155186985617
1.0759999999999923, 0.021885892704128253
1.0769999999999922, 0.021852694037434957
1.077999999999992, 0.021819558960876343
1.078999999999992, 0.021786487249648684
1.0799999999999919, 0.021753478680167006
1.0809999999999917, 0.021720533030058106
1.0819999999999916, 0.021687650078154062
1.0829999999999915, 0.021654829604485077
1.0839999999999914, 0.021622071390273
1.0849999999999913, 0.021589375217924842
1.0859999999999912, 0.021556740871025423
1.086999999999991, 0.021524168134331494
1.087999999999991, 0.021491656793764958
1.0889999999999909, 0.021459206636406096
1.0899999999999908, 0.02142681745048748
1.0909999999999906, 0.02139448902538728
1.0919999999999905, 0.021362221151622878
1.0929999999999904, 0.02133001362084469
1.0939999999999903, 0.021297866225829524
1.0949999999999902, 0.021265778760474804
1.09599999999999, 0.021233751019791768
1.09699999999999, 0.021201782799899687
1.0979999999999899, 0.021169873898019477
1.0989999999999898, 0.021138024112467686
1.0999999999999897, 0.02110623324265032
1.1009999999999895, 0.02107450108905684
1.1019999999999894, 0.021042827453254146
1.1029999999999893, 0.021011212137880778
1.1039999999999892, 0.02097965494664051
1.104999999999989, 0.020948155684296962
1.105999999999989, 0.02091671415666739
1.1069999999999889, 0.02088533017061716
1.1079999999999888, 0.020854003534053624
1.1089999999999887, 0.020822734055920455
1.1099999999999886, 0.020791521546192165
1.1109999999999884, 0.02076036581586818
1.1119999999999883, 0.02072926667696717
1.1129999999999882, 0.020698223942521535
1.113999999999988, 0.020667237426571776
1.114999999999988, 0.020636306944160947
1.115999999999988, 0.020605432311329223
1.1169999999999878, 0.020574613345108215
1.1179999999999877, 0.020543849863515627
1.1189999999999876, 0.02051314168554996
1.1199999999999875, 0.020482488631184917
1.1209999999999873, 0.020451890521364178
1.1219999999999872, 0.020421347177995913
1.1229999999999871, 0.0203908584239478
1.123999999999987, 0.02036042408304154
1.124999999999987, 0.020330043980047518
1.1259999999999868, 0.02029971794067999
1.1269999999999867, 0.02026944579159146
1.1279999999999866, 0.020239227360367894
1.1289999999999865, 0.020209062475523527
1.1299999999999863, 0.02017895096649563
1.1309999999999862, 0.02014889266363971
1.1319999999999861, 0.020118887398224223
1.132999999999986, 0.02008893500242591
1.133999999999986, 0.02005903530932458
1.1349999999999858, 0.020029188152898236
1.1359999999999857, 0.019999393368018314
1.1369999999999856, 0.019969650790444656
1.1379999999999855, 0.01993996025682071
1.1389999999999854, 0.019910321604668692
1.1399999999999852, 0.019880734672385034
1.1409999999999851, 0.019851199299235213
1.141999999999985, 0.019821715325349355
1.142999999999985, 0.019792282591717465
1.1439999999999848, 0.019762900940184694
1.1449999999999847, 0.019733570213446506
1.1459999999999846, 0.01970429025504463
1.1469999999999845, 0.019675060909361757
1.1479999999999844, 0.019645882021617572
1.1489999999999843, 0.019616753437863788
1.1499999999999841, 0.019587675004979942
1.150999999999984, 0.01955864657066865
1.151999999999984, 0.01952966798345118
1.1529999999999838, 0.019500739092663477
1.1539999999999837, 0.01947185974845083
1.1549999999999836, 0.019443029801764444
1.1559999999999835, 0.019414249104356504
1.1569999999999834, 0.01938551750877595
1.1579999999999833, 0.01935683486836425
1.1589999999999832, 0.019328201037251136
1.159999999999983, 0.019299615870350208
1.160999999999983, 0.01927107922335464
1.1619999999999828, 0.019242590952733354
1.1629999999999827, 0.0192141509157263
1.1639999999999826, 0.01918575897034074
1.1649999999999825, 0.019157414975346752
1.1659999999999824, 0.01912911879027342
1.1669999999999823, 0.01910087027540441
1.1679999999999822, 0.01907266929177416
1.168999999999982, 0.019044515701163833
1.169999999999982, 0.019016409366097043
1.1709999999999818, 0.018988350149835978
1.1719999999999817, 0.018960337916377516
1.1729999999999816, 0.018932372530449125
1.1739999999999815, 0.018904453857505
1.1749999999999814, 0.01887658176372216
1.1759999999999813, 0.018848756115996363
1.1769999999999812, 0.018820976781938507
1.177999999999981, 0.01879324362987053
1.178999999999981, 0.018765556528821867
1.1799999999999808, 0.018737915348525275
1.1809999999999807, 0.01871031995941327
1.1819999999999806, 0.018682770232614304
1.1829999999999805, 0.018655266039949114
1.1839999999999804, 0.018627807253926824
1.1849999999999803, 0.018600393747741282
1.1859999999999802, 0.01857302539526745
1.18699999999998, 0.018545702071057633
1.18799999999998, 0.018518423650337967
1.1889999999999799, 0.018491190009004666
1.1899999999999797, 0.01846400102362039
1.1909999999999796, 0.018436856571410767
1.1919999999999795, 0.018409756530260765
1.1929999999999794, 0.018382700778711257
1.1939999999999793, 0.018355689195955052
1.1949999999999792, 0.0183287216618341
1.195999999999979, 0.018301798056835395
1.196999999999979, 0.01827491826208767
1.1979999999999789, 0.018248082159358053
1.1989999999999787, 0.018221289631048587
1.1999999999999786, 0.018194540560192745
1.2009999999999785, 0.01816783483045196
1.2019999999999784, 0.018141172326112502
1.2029999999999783, 0.018114552932081824
1.2039999999999782, 0.018087976533885393
1.204999999999978, 0.01806144301766322
1.205999999999978, 0.018034952270166868
1.2069999999999779, 0.018008504178755522
1.2079999999999778, 0.017982098631393474
1.2089999999999776, 0.017955735516646348
1.2099999999999775, 0.01792941472367797
1.2109999999999774, 0.01790313614224717
1.2119999999999773, 0.01787689966270466
1.2129999999999772, 0.017850705175989707
1.213999999999977, 0.017824552573627
1.214999999999977, 0.017798441747723544
1.2159999999999769, 0.01777237259096528
1.2169999999999768, 0.017746344996614444
1.2179999999999767, 0.017720358858505925
1.2189999999999765, 0.017694414071044443
1.2199999999999764, 0.01766851052920152
1.2209999999999763, 0.017642648128512232
1.2219999999999762, 0.017616826765072275
1.222999999999976, 0.01759104633553495
1.223999999999976, 0.017565306737108037
1.2249999999999759, 0.017539607867550995
1.2259999999999758, 0.01751394962517164
1.2269999999999757, 0.01748833190882362
1.2279999999999756, 0.017462754617903063
1.2289999999999754, 0.01743721765234585
1.2299999999999753, 0.0174117209126246
1.2309999999999752, 0.01738626429974585
1.2319999999999751, 0.017360847715247114
1.232999999999975, 0.017335471061193954
1.233999999999975, 0.01731013424017718
1.2349999999999748, 0.017284837155309936
1.2359999999999747, 0.017259579710225004
1.2369999999999746, 0.017234361809071792
1.2379999999999745, 0.01720918335651354
1.2389999999999743, 0.017184044257724823
1.2399999999999742, 0.01715894441838835
1.2409999999999741, 0.01713388374469249
1.241999999999974, 0.017108862143328407
1.242999999999974, 0.01708387952148721
1.2439999999999738, 0.017058935786857646
1.2449999999999737, 0.01703403084762278
1.2459999999999736, 0.017009164612457904
1.2469999999999735, 0.016984336990527274
1.2479999999999734, 0.016959547891482005
1.2489999999999732, 0.016934797225456905
1.2499999999999731, 0.016910084903068293
1.250999999999973, 0.01688541083541089
1.251999999999973, 0.016860774934055658
1.2529999999999728, 0.016836177111046843
1.2539999999999727, 0.016811617278899606
1.2549999999999726, 0.01678709535059729
1.2559999999999725, 0.016762611239589015
1.2569999999999724, 0.016738164859786946
1.2579999999999723, 0.016713756125563944
1.2589999999999721, 0.016689384951750656
1.259999999999972, 0.016665051253633673
1.260999999999972, 0.01664075494695228
1.2619999999999718, 0.016616495947896475
1.2629999999999717, 0.016592274173104275
1.2639999999999716, 0.016568089539659235
1.2649999999999715, 0.016543941965088124
1.2659999999999714, 0.016519831367358368
1.2669999999999713, 0.016495757664875613
1.2679999999999712, 0.01647172077648148
1.268999999999971, 0.016447720621450754
1.269999999999971, 0.01642375711948949
1.2709999999999708, 0.016399830190732254
1.2719999999999707, 0.016375939755739966
1.2729999999999706, 0.016352085735497304
1.2739999999999705, 0.016328268051410678
1.2749999999999704, 0.016304486625305523
1.2759999999999703, 0.016280741379424313
1.2769999999999702, 0.016257032236423965
1.27799999999997, 0.01623335911937371
1.27899999999997, 0.016209721951752687
1.2799999999999698, 0.01618612065744773
1.2809999999999697, 0.016162555160751085
1.2819999999999696, 0.016139025386358048
1.2829999999999695, 0.01611553125936498
1.2839999999999694, 0.016092072705266535
1.2849999999999693, 0.01606864964995418
1.2859999999999692, 0.01604526201971323
1.286999999999969, 0.016021909741221193
1.287999999999969, 0.01599859274154516
1.2889999999999688, 0.015975310948139962
1.2899999999999687, 0.015952064288845734
1.2909999999999686, 0.015928852691885823
1.2919999999999685, 0.015905676085864746
1.2929999999999684, 0.015882534399765863
1.2939999999999683, 0.015859427562949363
1.2949999999999682, 0.015836355505149988
1.295999999999968, 0.01581331815647513
1.296999999999968, 0.015790315447402555
1.2979999999999678, 0.015767347308778386
1.2989999999999677, 0.01574441367181489
1.2999999999999676, 0.01572151446808861
1.3009999999999675, 0.015698649629538066
1.3019999999999674, 0.015675819088461888
1.3029999999999673, 0.015653022777516633
1.3039999999999672, 0.015630260629714773
1.304999999999967, 0.015607532578422742
1.305999999999967, 0.015584838557358767
1.3069999999999669, 0.01556217850059107
1.3079999999999667, 0.015539552342535566
1.3089999999999666, 0.01551696001795418
1.3099999999999665, 0.015494401461952606
1.3109999999999664, 0.015471876609978515
1.3119999999999663, 0.015449385397819518
1.3129999999999662, 0.015426927761601116
1.313999999999966, 0.015404503637784945
1.314999999999966, 0.015382112963166697
1.3159999999999659, 0.015359755674874208
1.3169999999999658, 0.015337431710365506
1.3179999999999656, 0.015315141007427015
1.3189999999999655, 0.015292883504171597
1.3199999999999654, 0.015270659139036498
1.3209999999999653, 0.01524846785078174
1.3219999999999652, 0.015226309578488043
1.322999999999965, 0.015204184261555042
1.323999999999965, 0.015182091839699315
1.3249999999999649, 0.015160032252952683
1.3259999999999648, 0.01513800544166025
1.3269999999999647, 0.015116011346478695
1.3279999999999645, 0.01509404990837426
1.3289999999999644, 0.015072121068621037
1.3299999999999643, 0.015050224768799192
1.3309999999999642, 0.015028360950793102
1.331999999999964, 0.015006529556789584
1.332999999999964, 0.014984730529276043
1.3339999999999639, 0.014962963811038872
1.3349999999999638, 0.01494122934516139
1.3359999999999637, 0.014919527075022412
1.3369999999999636, 0.014897856944294227
1.3379999999999634, 0.014876218896941015
1.3389999999999633, 0.014854612877216981
1.3399999999999632, 0.014833038829664776
1.340999999999963, 0.014811496699113625
1.341999999999963, 0.014789986430677691
1.342999999999963, 0.01476850796975439
1.3439999999999628, 0.014747061262022576
1.3449999999999627, 0.014725646253441018
1.3459999999999626, 0.014704262890246577
1.3469999999999624, 0.014682911118952535
1.3479999999999623, 0.014661590886346998
1.3489999999999622, 0.014640302139491258
1.3499999999999621, 0.014619044825718049
1.350999999999962, 0.01459781889262987
1.351999999999962, 0.014576624288097485
1.3529999999999618, 0.014555460960258186
1.3539999999999617, 0.014534328857514156
1.3549999999999616, 0.014513227928531018
1.3559999999999615, 0.014492158122235968
1.3569999999999613, 0.014471119387816308
1.3579999999999612, 0.014450111674717938
1.3589999999999611, 0.014429134932643608
1.359999999999961, 0.014408189111551385
1.360999999999961, 0.014387274161653165
1.3619999999999608, 0.014366390033412925
1.3629999999999607, 0.014345536677545413
1.3639999999999606, 0.014324714045014302
1.3649999999999605, 0.014303922087030942
1.3659999999999604, 0.01428316075505257
1.3669999999999602, 0.014262430000780894
1.3679999999999601, 0.014241729776160629
1.36899999999996, 0.0142210600333778
1.36999999999996, 0.014200420724858371
1.3709999999999598, 0.014179811803266745
1.3719999999999597, 0.014159233221504176
1.3729999999999596, 0.014138684932707288
1.3739999999999595, 0.014118166890246777
1.3749999999999594, 0.014097679047725546
1.3759999999999593, 0.01407722135897765
1.3769999999999591, 0.014056793778066547
1.377999999999959, 0.014036396259283814
1.378999999999959, 0.014016028757147555
1.3799999999999588, 0.01399569122640106
1.3809999999999587, 0.013975383622011301
1.3819999999999586, 0.013955105899167515
1.3829999999999585, 0.013934858013279752
1.3839999999999584, 0.013914639919977611
1.3849999999999583, 0.01389445157510858
1.3859999999999582, 0.013874292934736843
1.386999999999958, 0.013854163955141663
1.387999999999958, 0.013834064592816235
1.3889999999999578, 0.013813994804466042
1.3899999999999577, 0.013793954547007785
1.3909999999999576, 0.013773943777567625
1.3919999999999575, 0.013753962453480196
1.3929999999999574, 0.013734010532286914
1.3939999999999573, 0.013714087971734807
1.3949999999999572, 0.013694194729775146
1.395999999999957, 0.01367433076456209
1.396999999999957, 0.013654496034451243
1.3979999999999568, 0.013634690497998484
1.3989999999999567, 0.013614914113958498
1.3999999999999566, 0.013595166841283592
1.4009999999999565, 0.013575448639122231
1.4019999999999564, 0.013555759466817884
1.4029999999999563, 0.013536099283907513
1.4039999999999562, 0.013516468050120516
1.404999999999956, 0.013496865725377278
1.405999999999956, 0.013477292269787928
1.4069999999999558, 0.013457747643651053
1.4079999999999557, 0.013438231807452383
1.4089999999999556, 0.01341874472186365
1.4099999999999555, 0.013399286347741186
1.4109999999999554, 0.013379856646124687
1.4119999999999553, 0.013360455578236057
1.4129999999999552, 0.013341083105478109
1.413999999999955, 0.013321739189433166
1.414999999999955, 0.013302423791862184
1.4159999999999549, 0.013283136874703174
1.4169999999999547, 0.01326387840007013
1.4179999999999546, 0.013244648330251838
1.4189999999999545, 0.013225446627710557
1.4199999999999544, 0.013206273255080949
1.4209999999999543, 0.01318712817516875
1.4219999999999542, 0.013168011350949627
1.422999999999954, 0.013148922745568085
1.423999999999954, 0.013129862322336011
1.4249999999999539, 0.01311083004473179
1.4259999999999537, 0.01309182587639902
1.4269999999999536, 0.013072849781145207
1.4279999999999535, 0.013053901722940868
1.4289999999999534, 0.013034981665918136
1.4299999999999533, 0.013016089574369758
1.4309999999999532, 0.012997225412747816
1.431999999999953, 0.012978389145662713
1.432999999999953, 0.012959580737881988
1.4339999999999529, 0.01294080015432913
1.4349999999999528, 0.012922047360082496
1.4359999999999526, 0.012903322320374213
1.4369999999999525, 0.012884625000589055
1.4379999999999524, 0.012865955366263246
1.4389999999999523, 0.012847313383083524
1.4399999999999522, 0.01282869901688581
1.440999999999952, 0.012810112233654346
1.441999999999952, 0.012791552999520426
1.4429999999999519, 0.012773021280761439
1.4439999999999518, 0.012754517043799624
1.4449999999999517, 0.012736040255201248
1.4459999999999515, 0.012717590881675239
1.4469999999999514, 0.012699168890072382
1.4479999999999513, 0.012680774247384057
1.4489999999999512, 0.012662406920741389
1.449999999999951, 0.012644066877413838
1.450999999999951, 0.012625754084808687
1.4519999999999509, 0.012607468510469465
1.4529999999999508, 0.012589210122075308
1.4539999999999507, 0.012570978887439644
1.4549999999999506, 0.012552774774509457
1.4559999999999504, 0.012534597751363896
1.4569999999999503, 0.01251644778621358
1.4579999999999502, 0.012498324847399434
1.4589999999999501, 0.012480228903391776
1.45999999999995, 0.012462159922789188
1.46099999999995, 0.01244411787431756
1.4619999999999498, 0.012426102726829173
1.4629999999999497, 0.012408114449301658
1.4639999999999496, 0.012390153010836971
1.4649999999999495, 0.012372218380660514
1.4659999999999493, 0.012354310528119986
1.4669999999999492, 0.012336429422684666
1.4679999999999491, 0.012318575033944209
1.468999999999949, 0.012300747331607848
1.469999999999949, 0.012282946285503284
1.4709999999999488, 0.012265171865575936
1.4719999999999487, 0.012247424041887871
1.4729999999999486, 0.012229702784616756
1.4739999999999485, 0.012212008064055164
1.4749999999999484, 0.012194339850609475
1.4759999999999482, 0.012176698114798974
1.4769999999999481, 0.012159082827254959
1.477999999999948, 0.012141493958719796
1.478999999999948, 0.012123931480045999
1.4799999999999478, 0.012106395362195353
1.4809999999999477, 0.012088885576237947
1.4819999999999476, 0.012071402093351375
1.4829999999999475, 0.012053944884819751
1.4839999999999474, 0.012036513922032812
1.4849999999999473, 0.012019109176485037
1.4859999999999471, 0.012001730619774869
1.486999999999947, 0.011984378223603686
1.487999999999947, 0.011967051959774957
1.4889999999999468, 0.01194975180019348
1.4899999999999467, 0.011932477716864436
1.4909999999999466, 0.011915229681892413
1.4919999999999465, 0.011898007667480828
1.4929999999999464, 0.011880811645930736
1.4939999999999463, 0.011863641589640265
1.4949999999999461, 0.011846497471103678
1.495999999999946, 0.011829379262910387
1.496999999999946, 0.01181228693774436
1.4979999999999458, 0.011795220468383097
1.4989999999999457, 0.011778179827696937
1.4999999999999456, 0.011761164988648022
1.5009999999999455, 0.011744175924289816
1.5019999999999454, 0.01172721260776602
1.5029999999999453, 0.011710275012309758
1.5039999999999452, 0.011693363111242966
1.504999999999945, 0.011676476877975362
1.505999999999945, 0.011659616286003842
1.5069999999999448, 0.011642781308911563
1.5079999999999447, 0.011625971920367156
1.5089999999999446, 0.01160918809412402
1.5099999999999445, 0.011592429804019462
1.5109999999999444, 0.01157569702397394
1.5119999999999443, 0.011558989727990255
1.5129999999999442, 0.011542307890152918
1.513999999999944, 0.011525651484627152
1.514999999999944, 0.011509020485658314
1.5159999999999438, 0.011492414867571115
1.5169999999999437, 0.01147583460476878
1.5179999999999436, 0.011459279671732318
1.5189999999999435, 0.011442750043019898
1.5199999999999434, 0.011426245693265917
1.5209999999999433, 0.01140976659718035
1.5219999999999432, 0.011393312729548119
1.522999999999943, 0.011376884065228165
1.523999999999943, 0.011360480579152826
1.5249999999999428, 0.011344102246327111
1.5259999999999427, 0.011327749041828003
1.5269999999999426, 0.011311420940803611
1.5279999999999425, 0.011295117918472672
1.5289999999999424, 0.011278839950123711
1.5299999999999423, 0.011262587011114305
1.5309999999999422, 0.011246359076870384
1.531999999999942, 0.01123015612288573
1.532999999999942, 0.011213978124720966
1.5339999999999419, 0.011197825058003168
1.5349999999999417, 0.01118169689842497
1.5359999999999416, 0.01116559362174393
1.5369999999999415, 0.01114951520378197
1.5379999999999414, 0.011133461620424591
1.5389999999999413, 0.011117432847620142
1.5399999999999412, 0.011101428861379263
1.540999999999941, 0.011085449637774277
1.541999999999941, 0.011069495152938294
1.5429999999999409, 0.011053565383064809
1.5439999999999408, 0.011037660304406975
1.5449999999999406, 0.011021779893276802
1.5459999999999405, 0.011005924126044753
1.5469999999999404, 0.01099009297913887
1.5479999999999403, 0.010974286429044368
1.5489999999999402, 0.010958504452302814
1.54999999999994, 0.010942747025511524
1.55099999999994, 0.010927014125323091
1.5519999999999399, 0.010911305728444553
1.5529999999999398, 0.010895621811636872
1.5539999999999397, 0.010879962351714387
1.5549999999999395, 0.010864327325544031
1.5559999999999394, 0.010848716710044885
1.5569999999999393, 0.010833130482187476
1.5579999999999392, 0.010817568618993193
1.558999999999939, 0.010802031097533743
1.559999999999939, 0.010786517894930406
1.5609999999999389, 0.01077102898835369
1.5619999999999388, 0.010755564355022496
1.5629999999999387, 0.010740123972203678
1.5639999999999386, 0.010724707817211417
1.5649999999999384, 0.010709315867406607
1.5659999999999383, 0.010693948100196379
1.5669999999999382, 0.010678604493033485
1.567999999999938, 0.010663285023415608
1.568999999999938, 0.010647989668884993
1.569999999999938, 0.010632718407027788
1.5709999999999378, 0.010617471215473462
1.5719999999999377, 0.010602248071894322
1.5729999999999376, 0.010587048954004934
1.5739999999999374, 0.010571873839561487
1.5749999999999373, 0.010556722706361439
1.5759999999999372, 0.010541595532242778
1.5769999999999371, 0.01052649229508361
1.577999999999937, 0.01051141297280157
1.578999999999937, 0.010496357543353305
1.5799999999999368, 0.01048132598473396
1.5809999999999367, 0.010466318274976688
1.5819999999999366, 0.010451334392151965
1.5829999999999365, 0.01043637431436727
1.5839999999999363, 0.01042143801976651
1.5849999999999362, 0.010406525486529379
1.5859999999999361, 0.010391636692871109
1.586999999999936, 0.010376771617041711
1.587999999999936, 0.010361930237325576
1.5889999999999358, 0.010347112532040998
1.5899999999999357, 0.010332318479539691
1.5909999999999356, 0.010317548058206191
1.5919999999999355, 0.010302801246457506
1.5929999999999354, 0.010288078022742527
1.5939999999999352, 0.010273378365541593
1.5949999999999351, 0.010258702253365958
1.595999999999935, 0.010244049664757397
1.596999999999935, 0.010229420578287698
1.5979999999999348, 0.010214814972558186
1.5989999999999347, 0.010200232826199132
1.5999999999999346, 0.010185674117869631
1.6009999999999345, 0.010171138826256696
1.6019999999999344, 0.010156626930075185
1.6029999999999343, 0.010142138408067086
1.6039999999999341, 0.010127673239001213
1.604999999999934, 0.0101132314016727
1.605999999999934, 0.010098812874902564
1.6069999999999338, 0.0100844176375372
1.6079999999999337, 0.010070045668448083
1.6089999999999336, 0.010055696946531217
1.6099999999999335, 0.010041371450706708
1.6109999999999334, 0.0100270691599184
1.6119999999999333, 0.01001279005313338
1.6129999999999332, 0.009998534109341591
1.613999999999933, 0.009984301307555355
1.614999999999933, 0.00997009162680906
1.6159999999999328, 0.009955905046158618
1.6169999999999327, 0.009941741544681153
1.6179999999999326, 0.009927601101474523
1.6189999999999325, 0.009913483695656956
1.6199999999999324, 0.009899389306366628
1.6209999999999323, 0.009885317912761213
1.6219999999999322, 0.00987126949401764
1.622999999999932, 0.009857244029331452
1.623999999999932, 0.009843241497916697
1.6249999999999318, 0.009829261879005237
1.6259999999999317, 0.009815305151846657
1.6269999999999316, 0.009801371295707595
1.6279999999999315, 0.00978746028987164
1.6289999999999314, 0.009773572113638718
1.6299999999999313, 0.009759706746324854
1.6309999999999312, 0.00974586416726175
1.631999999999931, 0.009732044355796422
1.632999999999931, 0.009718247291290817
1.6339999999999308, 0.009704472953121455
1.6349999999999307, 0.009690721320679135
1.6359999999999306, 0.009676992373368437
1.6369999999999305, 0.009663286090607476
1.6379999999999304, 0.009649602451827508
1.6389999999999303, 0.00963594143647259
1.6399999999999302, 0.009622303023999208
1.64099999999993, 0.009608687193875974
1.64199999999993, 0.009595093925583217
1.6429999999999298, 0.009581523198612702
1.6439999999999297, 0.009567974992467294
1.6449999999999296, 0.00955444928666053
1.6459999999999295, 0.009540946060716446
1.6469999999999294, 0.009527465294169053
1.6479999999999293, 0.009514006966562231
1.6489999999999292, 0.009500571057449144
1.649999999999929, 0.009487157546392202
1.650999999999929, 0.00947376641296248
1.6519999999999289, 0.009460397636739584
1.6529999999999287, 0.00944705119731125
1.6539999999999286, 0.009433727074273035
1.6549999999999285, 0.009420425247228045
1.6559999999999284, 0.009407145695786642
1.6569999999999283, 0.009393888399566048
1.6579999999999282, 0.009380653338190085
1.658999999999928, 0.009367440491288934
1.659999999999928, 0.009354249838498809
1.6609999999999279, 0.009341081359461604
1.6619999999999278, 0.009327935033824682
1.6629999999999276, 0.009314810841240508
1.6639999999999275, 0.009301708761366424
1.6649999999999274, 0.00928862877386436
1.6659999999999273, 0.009275570858400507
1.6669999999999272, 0.009262534994645114
1.667999999999927, 0.009249521162272038
1.668999999999927, 0.009236529340958791
1.6699999999999269, 0.009223559510385873
1.6709999999999268, 0.009210611650236827
1.6719999999999267, 0.009197685740197803
1.6729999999999265, 0.009184781759957327
1.6739999999999264, 0.00917189968920606
1.6749999999999263, 0.0091590395076365
1.6759999999999262, 0.009146201194942784
1.676999999999926, 0.009133384730820373
1.677999999999926, 0.009120590094965823
1.6789999999999259, 0.009107817267076504
1.6799999999999258, 0.009095066226850437
1.6809999999999257, 0.009082336953985946
1.6819999999999256, 0.009069629428181486
1.6829999999999254, 0.009056943629135361
1.6839999999999253, 0.009044279536545517
1.6849999999999252, 0.009031637130109238
1.6859999999999251, 0.009019016389522997
1.686999999999925, 0.009006417294482155
1.687999999999925, 0.008993839824680827
1.6889999999999248, 0.008981283959811515
1.6899999999999247, 0.008968749679564987
1.6909999999999246, 0.008956236963630047
1.6919999999999245, 0.008943745791693235
1.6929999999999243, 0.008931276143438678
1.6939999999999242, 0.008918827998547879
1.6949999999999241, 0.008906401336699496
1.695999999999924, 0.008893996137569032
1.696999999999924, 0.008881612380828827
1.6979999999999238, 0.008869250046147591
1.6989999999999237, 0.008856909113190462
1.6999999999999236, 0.008844589561618606
1.7009999999999235, 0.008832291371089086
1.7019999999999234, 0.008820014521254721
1.7029999999999232, 0.008807758991763727
1.7039999999999231, 0.008795524762259747
1.704999999999923, 0.008783311812381426
1.705999999999923, 0.008771120121762429
1.7069999999999228, 0.00875894967003105
1.7079999999999227, 0.008746800436810207
1.7089999999999226, 0.008734672401717153
1.7099999999999225, 0.008722565544363308
1.7109999999999224, 0.00871047984435408
1.7119999999999223, 0.008698415281288742
1.7129999999999221, 0.008686371834760164
1.713999999999922, 0.008674349484354705
1.714999999999922, 0.00866234820965198
1.7159999999999218, 0.00865036799022478
1.7169999999999217, 0.00863840880563883
1.7179999999999216, 0.00862647063545265
1.7189999999999215, 0.008614553459217335
1.7199999999999214, 0.008602657256476519
1.7209999999999213, 0.008590782006766084
1.7219999999999211, 0.008578927689614059
1.722999999999921, 0.00856709428454051
1.723999999999921, 0.008555281771057242
1.7249999999999208, 0.008543490128667819
1.7259999999999207, 0.008531719336867288
1.7269999999999206, 0.008519969375142095
1.7279999999999205, 0.008508240222969903
1.7289999999999204, 0.008496531859819481
1.7299999999999203, 0.00848484426515054
1.7309999999999202, 0.008473177418413537
1.73199999999992, 0.008461531299049654
1.73299999999992, 0.008449905886490585
1.7339999999999198, 0.008438301160158377
1.7349999999999197, 0.008426717099465408
1.7359999999999196, 0.008415153683814068
1.7369999999999195, 0.008403610892596846
1.7379999999999194, 0.008392088705196027
1.7389999999999193, 0.008380587100983652
1.7399999999999192, 0.00836910605932137
1.740999999999919, 0.008357645559560348
1.741999999999919, 0.008346205581041072
1.7429999999999188, 0.008334786103093328
1.7439999999999187, 0.008323387105035994
1.7449999999999186, 0.008312008566176974
1.7459999999999185, 0.008300650465813075
1.7469999999999184, 0.008289312783229884
1.7479999999999183, 0.008277995497701696
1.7489999999999182, 0.008266698588491338
1.749999999999918, 0.008255422034850114
1.750999999999918, 0.008244165816017682
1.7519999999999178, 0.008232929911221954
1.7529999999999177, 0.008221714299679009
1.7539999999999176, 0.008210518960592933
1.7549999999999175, 0.008199343873155802
1.7559999999999174, 0.008188189016547526
1.7569999999999173, 0.00817705436993579
1.7579999999999172, 0.008165939912475925
1.758999999999917, 0.00815484562331085
1.759999999999917, 0.00814377148157096
1.7609999999999169, 0.008132717466374034
1.7619999999999167, 0.008121683556825184
1.7629999999999166, 0.008110669732016705
1.7639999999999165, 0.008099675971028088
1.7649999999999164, 0.008088702252925808
1.7659999999999163, 0.008077748556763374
1.7669999999999162, 0.008066814861581138
1.767999999999916, 0.00805590114640631
1.768999999999916, 0.008045007390252807
1.7699999999999159, 0.008034133572121254
1.7709999999999158, 0.008023279670998846
1.7719999999999156, 0.00801244566585927
1.7729999999999155, 0.008001631535662728
1.7739999999999154, 0.00799083725935577
1.7749999999999153, 0.007980062815871256
1.7759999999999152, 0.007969308184128334
1.776999999999915, 0.007958573343032276
1.777999999999915, 0.007947858271474565
1.7789999999999149, 0.007937162948332667
1.7799999999999148, 0.007926487352470124
1.7809999999999147, 0.007915831462736386
1.7819999999999145, 0.007905195257966792
1.7829999999999144, 0.007894578716982516
1.7839999999999143, 0.007883981818590551
1.7849999999999142, 0.007873404541583598
1.785999999999914, 0.007862846864740033
1.786999999999914, 0.007852308766823857
1.7879999999999139, 0.00784179022658468
1.7889999999999138, 0.007831291222757643
1.7899999999999137, 0.007820811734063347
1.7909999999999136, 0.007810351739207882
1.7919999999999134, 0.007799911216882736
1.7929999999999133, 0.007789490145764747
1.7939999999999132, 0.007779088504516097
1.794999999999913, 0.007768706271784232
1.795999999999913, 0.007758343426201881
1.796999999999913, 0.007747999946386985
1.7979999999999128, 0.007737675810942633
1.7989999999999127, 0.007727370998457102
1.7999999999999126, 0.007717085487503745
1.8009999999999124, 0.0077068192566410705
1.8019999999999123, 0.007696572284412579
1.8029999999999122, 0.007686344549346835
1.8039999999999121, 0.007676136029957421
1.804999999999912, 0.0076659467047428655
1.805999999999912, 0.007655776552186677
1.8069999999999118, 0.007645625550757271
1.8079999999999117, 0.0076354936789080645
1.8089999999999116, 0.007625380915077227
1.8099999999999115, 0.0076152872376879345
1.8109999999999113, 0.007605212625148154
1.8119999999999112, 0.007595157055850706
1.8129999999999111, 0.007585120508173232
1.813999999999911, 0.007575102960478214
1.814999999999911, 0.007565104391112918
1.8159999999999108, 0.007555124778409385
1.8169999999999107, 0.007545164100684495
1.8179999999999106, 0.007535222336239792
1.8189999999999105, 0.007525299463361677
1.8199999999999104, 0.0075153954603213065
1.8209999999999102, 0.0075055103053745294
1.8219999999999101, 0.007495643976761988
1.82299999999991, 0.007485796452709074
1.82399999999991, 0.0074759677114258835
1.8249999999999098, 0.007466157731107277
1.8259999999999097, 0.007456366489932883
1.8269999999999096, 0.007446593966067022
1.8279999999999095, 0.007436840137658835
1.8289999999999094, 0.007427104982842088
1.8299999999999093, 0.0074173884797354974
1.8309999999999091, 0.007407690606442335
1.831999999999909, 0.0073980113410507765
1.832999999999909, 0.007388350661633731
1.8339999999999088, 0.007378708546248925
1.8349999999999087, 0.007369084972938804
1.8359999999999086, 0.0073594799197307225
1.8369999999999085, 0.007349893364636768
1.8379999999999084, 0.007340325285653926
1.8389999999999083, 0.007330775660764016
1.8399999999999082, 0.007321244467933678
1.840999999999908, 0.007311731685114499
1.841999999999908, 0.007302237290242933
1.8429999999999078, 0.0072927612612403514
1.8439999999999077, 0.007283303576013045
1.8449999999999076, 0.007273864212452319
1.8459999999999075, 0.007264443148434391
1.8469999999999074, 0.007255040361820539
1.8479999999999073, 0.007245655830457011
1.8489999999999072, 0.007236289532175142
1.849999999999907, 0.007226941444791359
1.850999999999907, 0.007217611546107131
1.8519999999999068, 0.007208299813909149
1.8529999999999067, 0.007199006225969152
1.8539999999999066, 0.007189730760044153
1.8549999999999065, 0.007180473393876333
1.8559999999999064, 0.007171234105193184
1.8569999999999063, 0.007162012871707395
1.8579999999999062, 0.007152809671117053
1.858999999999906, 0.00714362448110553
1.859999999999906, 0.0071344572793416
1.8609999999999058, 0.0071253080434794955
1.8619999999999057, 0.007116176751158831
1.8629999999999056, 0.007107063380004801
1.8639999999999055, 0.007097967907628057
1.8649999999999054, 0.007088890311624863
1.8659999999999053, 0.007079830569577102
1.8669999999999052, 0.00707078865905227
1.867999999999905, 0.007061764557603606
1.868999999999905, 0.007052758242770023
1.8699999999999048, 0.007043769692076308
1.8709999999999047, 0.0070347988830329776
1.8719999999999046, 0.0070258457931364725
1.8729999999999045, 0.00701691039986915
1.8739999999999044, 0.007007992680699307
1.8749999999999043, 0.006999092613081276
1.8759999999999042, 0.006990210174455424
1.876999999999904, 0.006981345342248249
1.877999999999904, 0.006972498093872414
1.8789999999999039, 0.006963668406726757
1.8799999999999037, 0.006954856258196423
1.8809999999999036, 0.006946061625652833
1.8819999999999035, 0.0069372844864538
1.8829999999999034, 0.006928524817943538
1.8839999999999033, 0.006919782597452736
1.8849999999999032, 0.00691105780229868
1.885999999999903, 0.006902350409785133
1.886999999999903, 0.006893660397202594
1.8879999999999029, 0.006884987741828208
1.8889999999999028, 0.006876332420925911
1.8899999999999026, 0.006867694411746455
1.8909999999999025, 0.006859073691527468
1.8919999999999024, 0.006850470237493517
1.8929999999999023, 0.006841884026856163
1.8939999999999022, 0.006833315036814048
1.894999999999902, 0.006824763244552913
1.895999999999902, 0.006816228627245719
1.8969999999999019, 0.00680771116205268
1.8979999999999018, 0.006799210826121269
1.8989999999999017, 0.006790727596586417
1.8999999999999015, 0.006782261450570481
1.9009999999999014, 0.0067738123651833095
1.9019999999999013, 0.006765380317522349
1.9029999999999012, 0.006756965284672713
1.903999999999901, 0.006748567243707188
1.904999999999901, 0.006740186171686436
1.9059999999999009, 0.0067318220456588735
1.9069999999999008, 0.006723474842660908
1.9079999999999007, 0.00671514453971694
1.9089999999999006, 0.00670683111383942
1.9099999999999004, 0.006698534542028987
1.9109999999999003, 0.006690254801274435
1.9119999999999002, 0.00668199186855291
1.9129999999999001, 0.006673745720829858
1.9139999999999, 0.006665516335059236
1.9149999999999, 0.006657303688183449
1.9159999999998998, 0.006649107757133539
1.9169999999998997, 0.006640928518829198
1.9179999999998996, 0.0066327659501788415
1.9189999999998995, 0.006624620028079744
1.9199999999998993, 0.006616490729418044
1.9209999999998992, 0.006608378031068905
1.9219999999998991, 0.0066002819098964745
1.922999999999899, 0.006592202342754105
1.923999999999899, 0.0065841393064843216
1.9249999999998988, 0.00657609277791898
1.9259999999998987, 0.006568062733879289
1.9269999999998986, 0.006560049151175928
1.9279999999998985, 0.006552052006609119
1.9289999999998984, 0.006544071276968719
1.9299999999998982, 0.006536106939034266
1.9309999999998981, 0.006528158969575116
1.931999999999898, 0.006520227345350497
1.932999999999898, 0.006512312043109614
1.9339999999998978, 0.006504413039591673
1.9349999999998977, 0.006496530311526058
1.9359999999998976, 0.006488663835632373
1.9369999999998975, 0.0064808135886204755
1.9379999999998974, 0.006472979547190677
1.9389999999998973, 0.00646516168803374
1.9399999999998971, 0.00645735998783099
1.940999999999897, 0.006449574423254439
1.941999999999897, 0.0064418049709668345
1.9429999999998968, 0.006434051607621725
1.9439999999998967, 0.006426314309863626
1.9449999999998966, 0.006418593054328055
1.9459999999998965, 0.006410887817641637
1.9469999999998964, 0.006403198576422196
1.9479999999998963, 0.00639552530727884
1.9489999999998961, 0.006387867986812046
1.949999999999896, 0.006380226591613825
1.950999999999896, 0.0063726010982676695
1.9519999999998958, 0.006364991483348781
1.9529999999998957, 0.006357397723424104
1.9539999999998956, 0.0063498197950524506
1.9549999999998955, 0.006342257674784522
1.9559999999998954, 0.006334711339163128
1.9569999999998953, 0.006327180764723124
1.9579999999998952, 0.006319665927991676
1.958999999999895, 0.006312166805488222
1.959999999999895, 0.006304683373724633
1.9609999999998948, 0.006297215609205288
1.9619999999998947, 0.006289763488427186
1.9629999999998946, 0.0062823269878800455
1.9639999999998945, 0.00627490608404635
1.9649999999998944, 0.006267500753401564
1.9659999999998943, 0.006260110972414072
1.9669999999998942, 0.006252736717545408
1.967999999999894, 0.00624537796525031
1.968999999999894, 0.006238034691976786
1.9699999999998938, 0.006230706874166255
1.9709999999998937, 0.006223394488253664
1.9719999999998936, 0.006216097510667535
1.9729999999998935, 0.006208815917830075
1.9739999999998934, 0.006201549686157307
1.9749999999998933, 0.006194298792059175
1.9759999999998932, 0.0061870632119396095
1.976999999999893, 0.006179842922196647
1.977999999999893, 0.006172637899222516
1.9789999999998928, 0.006165448119403773
1.9799999999998927, 0.0061582735591214155
1.9809999999998926, 0.006151114194750892
1.9819999999998925, 0.006143970002662295
1.9829999999998924, 0.006136840959220462
1.9839999999998923, 0.00612972704078505
1.9849999999998922, 0.006122628223710612
1.985999999999892, 0.006115544484346766
1.986999999999892, 0.006108475799038253
1.9879999999998919, 0.006101422144125062
1.9889999999998917, 0.006094383495942508
1.9899999999998916, 0.00608735983082141
1.9909999999998915, 0.0060803511250881025
1.9919999999998914, 0.006073357355064584
1.9929999999998913, 0.006066378497068622
1.9939999999998912, 0.006059414527413892
1.994999999999891, 0.006052465422410004
1.995999999999891, 0.0060455311583626865
1.9969999999998909, 0.006038611711573844
1.9979999999998908, 0.0060317070583416985
1.9989999999998906, 0.0060248171749608895
1.9999999999998905, 0.006017942037722514
2.0009999999998906, 0.006011081622914382
2.0019999999998905, 0.006004235906820931
2.0029999999998904, 0.005997404865723547
2.0039999999998903, 0.005990588475900486
2.00499999999989, 0.0059837867136270624
2.00599999999989, 0.005976999555175791
2.00699999999989, 0.005970226976816439
2.00799999999989, 0.005963468954816163
2.0089999999998898, 0.005956725465439586
2.0099999999998897, 0.0059499964849489585
2.0109999999998895, 0.005943281989604202
2.0119999999998894, 0.005936581955663106
2.0129999999998893, 0.005929896359381357
2.013999999999889, 0.0059232251770126735
2.014999999999889, 0.0059165683848089404
2.015999999999889, 0.0059099259590202685
2.016999999999889, 0.005903297875895177
2.0179999999998888, 0.0058966841116806345
2.0189999999998887, 0.005890084642622199
2.0199999999998886, 0.005883499444964142
2.0209999999998884, 0.005876928494949526
2.0219999999998883, 0.0058703717688203365
2.022999999999888, 0.005863829242817611
2.023999999999888, 0.005857300893181494
2.024999999999888, 0.005850786696151424
2.025999999999888, 0.00584428662796616
2.026999999999888, 0.0058378006648639605
2.0279999999998877, 0.005831328783082693
2.0289999999998876, 0.005824870958859874
2.0299999999998875, 0.005818427168432859
2.0309999999998873, 0.005811997388038948
2.0319999999998872, 0.005805581593915432
2.032999999999887, 0.005799179762299758
2.033999999999887, 0.005792791869429671
2.034999999999887, 0.005786417891543225
2.035999999999887, 0.005780057804879009
2.0369999999998867, 0.005773711585676184
2.0379999999998866, 0.0057673792101746195
2.0389999999998865, 0.005761060654614998
2.0399999999998863, 0.00575475589523895
2.0409999999998862, 0.0057484649082891704
2.041999999999886, 0.00574218767000943
2.042999999999886, 0.005735924156644871
2.043999999999886, 0.005729674344441963
2.044999999999886, 0.005723438209648685
2.0459999999998857, 0.005717215728514601
2.0469999999998856, 0.005711006877291054
2.0479999999998855, 0.005704811632231156
2.0489999999998854, 0.0056986299695900135
2.0499999999998852, 0.005692461865624783
2.050999999999885, 0.005686307296594766
2.051999999999885, 0.005680166238761593
2.052999999999885, 0.005674038668389276
2.053999999999885, 0.0056679245617443155
2.0549999999998847, 0.0056618238950959165
2.0559999999998846, 0.005655736644715914
2.0569999999998845, 0.005649662786879088
2.0579999999998844, 0.00564360229786314
2.0589999999998843, 0.005637555153948854
2.059999999999884, 0.00563152133142022
2.060999999999884, 0.005625500806564522
2.061999999999884, 0.005619493555672471
2.062999999999884, 0.005613499555038309
2.0639999999998837, 0.005607518780959923
2.0649999999998836, 0.005601551209738953
2.0659999999998835, 0.005595596817680922
2.0669999999998834, 0.0055896555810953374
2.0679999999998833, 0.005583727476295783
2.068999999999883, 0.005577812479600091
2.069999999999883, 0.005571910567330384
2.070999999999883, 0.0055660217158132585
2.071999999999883, 0.005560145901379842
2.0729999999998827, 0.0055542831003659015
2.0739999999998826, 0.005548433289112041
2.0749999999998825, 0.005542596443963711
2.0759999999998824, 0.005536772541271364
2.0769999999998823, 0.005530961557390596
2.077999999999882, 0.0055251634686822185
2.078999999999882, 0.005519378251512391
2.079999999999882, 0.005513605882252708
2.080999999999882, 0.005507846337280354
2.0819999999998817, 0.005502099592978217
2.0829999999998816, 0.005496365625734914
2.0839999999998815, 0.0054906444119450296
2.0849999999998814, 0.0054849359280091286
2.0859999999998813, 0.005479240150333936
2.086999999999881, 0.005473557055332402
2.087999999999881, 0.005467886619423842
2.088999999999881, 0.005462228819034056
2.089999999999881, 0.005456583630595364
2.0909999999998807, 0.005450951030546861
2.0919999999998806, 0.005445330995334396
2.0929999999998805, 0.005439723501410764
2.0939999999998804, 0.00543412852523576
2.0949999999998803, 0.00542854604327635
2.09599999999988, 0.005422976032006736
2.09699999999988, 0.005417418467908487
2.09799999999988, 0.005411873327470661
2.09899999999988, 0.005406340587189892
2.0999999999998797, 0.00540082022357052
2.1009999999998796, 0.005395312213124709
2.1019999999998795, 0.005389816532372497
2.1029999999998794, 0.005384333157842034
2.1039999999998793, 0.005378862066069545
2.104999999999879, 0.0053734032335995595
2.105999999999879, 0.0053679566369849415
2.106999999999879, 0.005362522252787048
2.107999999999879, 0.005357100057575827
2.1089999999998787, 0.005351690027929924
2.1099999999998786, 0.005346292140436783
2.1109999999998785, 0.005340906371692773
2.1119999999998784, 0.005335532698303312
2.1129999999998783, 0.005330171096882942
2.113999999999878, 0.005324821544055462
2.114999999999878, 0.005319484016454002
2.115999999999878, 0.005314158490721208
2.116999999999878, 0.0053088449435092855
2.1179999999998778, 0.005303543351480098
2.1189999999998776, 0.005298253691305388
2.1199999999998775, 0.005292975939666713
2.1209999999998774, 0.005287710073255711
2.1219999999998773, 0.0052824560687741145
2.122999999999877, 0.005277213902933892
2.123999999999877, 0.005271983552457383
2.124999999999877, 0.0052667649940773414
2.125999999999877, 0.005261558204537106
2.1269999999998768, 0.005256363160590677
2.1279999999998767, 0.005251179839002818
2.1289999999998765, 0.005246008216549212
2.1299999999998764, 0.005240848270016479
2.1309999999998763, 0.00523569997620239
2.131999999999876, 0.005230563311915897
2.132999999999876, 0.005225438253977279
2.133999999999876, 0.005220324779218216
2.134999999999876, 0.005215222864481931
2.1359999999998758, 0.005210132486623291
2.1369999999998757, 0.005205053622508891
2.1379999999998756, 0.005199986249017159
2.1389999999998754, 0.005194930343038503
2.1399999999998753, 0.005189885881475404
2.1409999999998752, 0.0051848528412424665
2.141999999999875, 0.005179831199266584
2.142999999999875, 0.005174820932487055
2.143999999999875, 0.005169822017855616
2.144999999999875, 0.005164834432336627
2.1459999999998747, 0.0051598581529071165
2.1469999999998746, 0.005154893156556928
2.1479999999998745, 0.005149939420288815
2.1489999999998743, 0.005144996921118505
2.1499999999998742, 0.005140065636074863
2.150999999999874, 0.0051351455421999774
2.151999999999874, 0.005130236616549216
2.152999999999874, 0.005125338836191411
2.153999999999874, 0.005120452178208903
2.1549999999998737, 0.0051155766196976545
2.1559999999998736, 0.005110712137767385
2.1569999999998735, 0.005105858709541631
2.1579999999998734, 0.005101016312157851
2.1589999999998732, 0.005096184922767582
2.159999999999873, 0.005091364518536493
2.160999999999873, 0.005086555076644462
2.161999999999873, 0.005081756574285761
2.162999999999873, 0.005076968988669091
2.1639999999998727, 0.0050721922970177035
2.1649999999998726, 0.005067426476569489
2.1659999999998725, 0.005062671504577106
2.1669999999998724, 0.005057927358308059
2.1679999999998723, 0.005053194015044808
2.168999999999872, 0.005048471452084858
2.169999999999872, 0.005043759646740884
2.170999999999872, 0.005039058576340786
2.171999999999872, 0.0050343682182278525
2.1729999999998717, 0.005029688549760789
2.1739999999998716, 0.005025019548313879
2.1749999999998715, 0.005020361191277037
2.1759999999998714, 0.00501571345605594
2.1769999999998713, 0.005011076320072111
2.177999999999871, 0.005006449760763
2.178999999999871, 0.005001833755582125
2.179999999999871, 0.0049972282819991274
2.180999999999871, 0.0049926333174998986
2.1819999999998707, 0.004988048839586651
2.1829999999998706, 0.004983474825778049
2.1839999999998705, 0.004978911253609267
2.1849999999998704, 0.004974358100632113
2.1859999999998703, 0.0049698153444151264
2.18699999999987, 0.004965282962543652
2.18799999999987, 0.004960760932619943
2.18899999999987, 0.004956249232263296
2.18999999999987, 0.004951747839110049
2.1909999999998697, 0.004947256730813813
2.1919999999998696, 0.004942775885045426
2.1929999999998695, 0.004938305279493172
2.1939999999998694, 0.004933844891862775
2.1949999999998693, 0.00492939469987756
2.195999999999869, 0.004924954681278512
2.196999999999869, 0.004920524813824363
2.197999999999869, 0.004916105075291743
2.198999999999869, 0.004911695443475202
2.1999999999998687, 0.004907295896187334
2.2009999999998686, 0.004902906411258874
2.2019999999998685, 0.004898526966538776
2.2029999999998684, 0.004894157539894326
2.2039999999998683, 0.004889798109211211
2.204999999999868, 0.004885448652393607
2.205999999999868, 0.004881109147364314
2.206999999999868, 0.004876779572064779
2.207999999999868, 0.0048724599044552425
2.2089999999998677, 0.0048681501225147795
2.2099999999998676, 0.0048638502042414825
2.2109999999998675, 0.004859560127652427
2.2119999999998674, 0.004855279870783831
2.2129999999998673, 0.004851009411691145
2.213999999999867, 0.004846748728449136
2.214999999999867, 0.004842497799151935
2.215999999999867, 0.004838256601913196
2.216999999999867, 0.00483402511486613
2.2179999999998667, 0.0048298033161636045
2.2189999999998666, 0.004825591183978257
2.2199999999998665, 0.004821388696502519
2.2209999999998664, 0.004817195831948793
2.2219999999998663, 0.0048130125685494525
2.222999999999866, 0.004808838884556993
2.223999999999866, 0.004804674758244059
2.224999999999866, 0.004800520167903606
2.225999999999866, 0.004796375091848883
2.2269999999998658, 0.004792239508413624
2.2279999999998656, 0.004788113395952057
2.2289999999998655, 0.0047839967328390165
2.2299999999998654, 0.004779889497470044
2.2309999999998653, 0.0047757916682614285
2.231999999999865, 0.004771703223650336
2.232999999999865, 0.004767624142094831
2.233999999999865, 0.00476355440207407
2.234999999999865, 0.00475949398208825
2.2359999999998648, 0.0047554428606587755
2.2369999999998647, 0.004751401016328317
2.2379999999998645, 0.004747368427660907
2.2389999999998644, 0.004743345073241983
2.2399999999998643, 0.004739330931678503
2.240999999999864, 0.004735325981599044
2.241999999999864, 0.004731330201653807
2.242999999999864, 0.0047273435705147936
2.243999999999864, 0.00472336606687579
2.2449999999998638, 0.004719397669452517
2.2459999999998637, 0.004715438356982699
2.2469999999998636, 0.004711488108226094
2.2479999999998634, 0.0047075469019646375
2.2489999999998633, 0.004703614717002485
2.249999999999863, 0.004699691532166061
2.250999999999863, 0.004695777326304216
2.251999999999863, 0.004691872078288217
2.252999999999863, 0.004687975767011912
2.253999999999863, 0.00468408837139169
2.2549999999998627, 0.004680209870366701
2.2559999999998626, 0.004676340242898794
2.2569999999998624, 0.004672479467972698
2.2579999999998623, 0.004668627524596025
2.2589999999998622, 0.004664784391799391
2.259999999999862, 0.0046609500486364626
2.260999999999862, 0.004657124474184046
2.261999999999862, 0.0046533076475421525
2.262999999999862, 0.004649499547834082
2.2639999999998617, 0.0046457001542064965
2.2649999999998616, 0.004641909445829453
2.2659999999998615, 0.004638127401896529
2.2669999999998613, 0.004634354001624899
2.2679999999998612, 0.004630589224255344
2.268999999999861, 0.0046268330490523675
2.269999999999861, 0.0046230854553042785
2.270999999999861, 0.0046193464223232145
2.271999999999861, 0.004615615929445272
2.2729999999998607, 0.004611893956030516
2.2739999999998606, 0.004608180481463097
2.2749999999998605, 0.004604475485151302
2.2759999999998604, 0.0046007789465276
2.2769999999998602, 0.004597090845048761
2.27799999999986, 0.0045934111601958994
2.27899999999986, 0.004589739871474491
2.27999999999986, 0.0045860769584145766
2.28099999999986, 0.004582422400570639
2.2819999999998597, 0.004578776177521866
2.2829999999998596, 0.004575138268872066
2.2839999999998595, 0.004571508654249809
2.2849999999998594, 0.004567887313308486
2.2859999999998593, 0.004564274225726332
2.286999999999859, 0.004560669371206566
2.287999999999859, 0.004557072729477387
2.288999999999859, 0.004553484280292063
2.289999999999859, 0.004549904003429014
2.2909999999998587, 0.004546331878691843
2.2919999999998586, 0.004542767885909415
2.2929999999998585, 0.004539212004935935
2.2939999999998584, 0.00453566421565098
2.2949999999998583, 0.004532124497959577
2.295999999999858, 0.004528592831792283
2.296999999999858, 0.004525069197105209
2.297999999999858, 0.0045215535738801025
2.298999999999858, 0.00451804594212442
2.2999999999998577, 0.004514546281871366
2.3009999999998576, 0.004511054573179968
2.3019999999998575, 0.004507570796135114
2.3029999999998574, 0.004504094930847644
2.3039999999998573, 0.004500626957454401
2.304999999999857, 0.004497166856118239
2.305999999999857, 0.004493714607028173
2.306999999999857, 0.0044902701903993805
2.307999999999857, 0.004486833586473231
2.3089999999998567, 0.004483404775517432
2.3099999999998566, 0.004479983737826003
2.3109999999998565, 0.004476570453719345
2.3119999999998564, 0.004473164903544357
2.3129999999998563, 0.004469767067674423
2.313999999999856, 0.0044663769265094995
2.314999999999856, 0.004462994460476165
2.315999999999856, 0.004459619650027681
2.316999999999856, 0.004456252475644028
2.3179999999998557, 0.004452892917831984
2.3189999999998556, 0.004449540957125175
2.3199999999998555, 0.004446196574084082
2.3209999999998554, 0.004442859749296174
2.3219999999998553, 0.004439530463375898
2.322999999999855, 0.004436208696964746
2.323999999999855, 0.004432894430731333
2.324999999999855, 0.004429587645371412
2.325999999999855, 0.004426288321607942
2.3269999999998547, 0.004422996440191161
2.3279999999998546, 0.004419711981898581
2.3289999999998545, 0.004416434927535082
2.3299999999998544, 0.0044131652579329555
2.3309999999998543, 0.004409902953951963
2.331999999999854, 0.004406647996479338
2.332999999999854, 0.004403400366429898
2.333999999999854, 0.004400160044746039
2.334999999999854, 0.00439692701239783
2.3359999999998537, 0.004393701250383012
2.3369999999998536, 0.004390482739727093
2.3379999999998535, 0.004387271461483368
2.3389999999998534, 0.0043840673967329566
2.3399999999998533, 0.00438087052658487
2.340999999999853, 0.004377680832176054
2.341999999999853, 0.004374498294671427
2.342999999999853, 0.004371322895263932
2.343999999999853, 0.004368154615174565
2.3449999999998528, 0.004364993435652434
2.3459999999998526, 0.004361839337974801
2.3469999999998525, 0.004358692303447131
2.3479999999998524, 0.004355552313403127
2.3489999999998523, 0.004352419349204761
2.349999999999852, 0.004349293392242349
2.350999999999852, 0.0043461744239345675
2.351999999999852, 0.004343062425728478
2.352999999999852, 0.004339957379099626
2.3539999999998518, 0.004336859265552041
2.3549999999998517, 0.0043337680666182725
2.3559999999998515, 0.004330683763859427
2.3569999999998514, 0.00432760633886526
2.3579999999998513, 0.004324535773254157
2.358999999999851, 0.004321472048673186
2.359999999999851, 0.004318415146798163
2.360999999999851, 0.004315365049333652
2.361999999999851, 0.004312321738013033
2.3629999999998508, 0.0043092851945985295
2.3639999999998507, 0.0043062554008812415
2.3649999999998506, 0.004303232338681178
2.3659999999998504, 0.004300215989847323
2.3669999999998503, 0.0042972063362576255
2.3679999999998502, 0.004294203359819086
2.36899999999985, 0.00429120704246773
2.36999999999985, 0.004288217366168716
2.37099999999985, 0.004285234312916308
2.37199999999985, 0.004282257864733957
2.3729999999998497, 0.00427928800367428
2.3739999999998496, 0.004276324711819172
2.3749999999998495, 0.004273367971279754
2.3759999999998493, 0.00427041776419645
2.3769999999998492, 0.004267474072739058
2.377999999999849, 0.004264536879106679
2.378999999999849, 0.004261606165527844
2.379999999999849, 0.0042586819142605165
2.380999999999849, 0.004255764107592094
2.3819999999998487, 0.004252852727839476
2.3829999999998486, 0.004249947757349083
2.3839999999998485, 0.00424704917849687
2.3849999999998484, 0.0042441569736884005
2.3859999999998482, 0.004241271125358814
2.386999999999848, 0.00423839161597289
2.387999999999848, 0.004235518428025098
2.388999999999848, 0.004232651544039574
2.389999999999848, 0.004229790946570198
2.3909999999998477, 0.004226936618200566
2.3919999999998476, 0.00422408854154409
2.3929999999998475, 0.004221246699243942
2.3939999999998474, 0.004218411073973167
2.3949999999998473, 0.004215581648434637
2.395999999999847, 0.004212758405361097
2.396999999999847, 0.004209941327515224
2.397999999999847, 0.0042071303976896094
2.398999999999847, 0.004204325598706799
2.3999999999998467, 0.004201526913419315
2.4009999999998466, 0.004198734324709699
2.4019999999998465, 0.004195947815490511
2.4029999999998464, 0.0041931673687043555
2.4039999999998463, 0.004190392967323908
2.404999999999846, 0.004187624594351954
2.405999999999846, 0.004184862232821373
2.406999999999846, 0.004182105865795207
2.407999999999846, 0.004179355476366648
2.4089999999998457, 0.0041766110476590635
2.4099999999998456, 0.004173872562826022
2.4109999999998455, 0.00417114000505134
2.4119999999998454, 0.004168413357549037
2.4129999999998453, 0.0041656926035634305
2.413999999999845, 0.004162977726369086
2.414999999999845, 0.004160268709270887
2.415999999999845, 0.004157565535604051
2.416999999999845, 0.004154868188734083
2.4179999999998447, 0.004152176652056899
2.4189999999998446, 0.00414949090899874
2.4199999999998445, 0.004146810943016284
2.4209999999998444, 0.0041441367375965555
2.4219999999998443, 0.0041414682762570655
2.422999999999844, 0.0041388055425457095
2.423999999999844, 0.004136148520040857
2.424999999999844, 0.004133497192351355
2.425999999999844, 0.004130851543116529
2.4269999999998437, 0.004128211556006207
2.4279999999998436, 0.004125577214720709
2.4289999999998435, 0.004122948502990917
2.4299999999998434, 0.004120325404578234
2.4309999999998433, 0.004117707903274611
2.431999999999843, 0.0041150959829025745
2.432999999999843, 0.004112489627315256
2.433999999999843, 0.004109888820396328
2.434999999999843, 0.004107293546060102
2.4359999999998427, 0.0041047037882515035
2.4369999999998426, 0.004102119530946083
2.4379999999998425, 0.004099540758150007
2.4389999999998424, 0.004096967453900134
2.4399999999998423, 0.004094399602263946
2.440999999999842, 0.004091837187339597
2.441999999999842, 0.004089280193255943
2.442999999999842, 0.0040867286041725084
2.443999999999842, 0.004084182404279512
2.4449999999998417, 0.004081641577797894
2.4459999999998416, 0.0040791061089792986
2.4469999999998415, 0.004076575982106075
2.4479999999998414, 0.004074051181491334
2.4489999999998413, 0.0040715316914788965
2.449999999999841, 0.0040690174964433485
2.450999999999841, 0.0040665085807899915
2.451999999999841, 0.004064004928954936
2.452999999999841, 0.004061506525404988
2.4539999999998408, 0.004059013354637787
2.4549999999998406, 0.004056525401181697
2.4559999999998405, 0.004054042649595884
2.4569999999998404, 0.004051565084470288
2.4579999999998403, 0.004049092690425633
2.45899999999984, 0.004046625452113445
2.45999999999984, 0.0040441633542160375
2.46099999999984, 0.004041706381446513
2.46199999999984, 0.00403925451854879
2.4629999999998398, 0.0040368077502975774
2.4639999999998397, 0.004034366061498402
2.4649999999998395, 0.0040319294369875825
2.4659999999998394, 0.0040294978616322585
2.4669999999998393, 0.004027071320330378
2.467999999999839, 0.0040246497980107035
2.468999999999839, 0.0040222332796328005
2.469999999999839, 0.004019821750187055
2.470999999999839, 0.004017415194694663
2.4719999999998388, 0.004015013598207649
2.4729999999998387, 0.004012616945808805
2.4739999999998386, 0.004010225222611795
2.4749999999998384, 0.004007838413761055
2.4759999999998383, 0.004005456504431828
2.476999999999838, 0.004003079479830178
2.477999999999838, 0.004000707325192983
2.478999999999838, 0.003998340025787904
2.479999999999838, 0.003995977566913399
2.480999999999838, 0.003993619933898753
2.4819999999998377, 0.003991267112104008
2.4829999999998376, 0.003988919086920025
2.4839999999998374, 0.003986575843768429
2.4849999999998373, 0.003984237368101655
2.4859999999998372, 0.003981903645402881
2.486999999999837, 0.003979574661186079
2.487999999999837, 0.003977250400995988
2.488999999999837, 0.003974930850408114
2.489999999999837, 0.003972615995028686
2.4909999999998367, 0.003970305820494733
2.4919999999998366, 0.0039680003124739965
2.4929999999998365, 0.003965699456664958
2.4939999999998363, 0.003963403238796842
2.4949999999998362, 0.003961111644629576
2.495999999999836, 0.003958824659953833
2.496999999999836, 0.003956542270590962
2.497999999999836, 0.003954264462393027
2.498999999999836, 0.003951991221242796
2.4999999999998357, 0.0039497225330537
2.5009999999998356, 0.003947458383769853
2.5019999999998355, 0.00394519875936604
2.5029999999998354, 0.003942943645847672
2.5039999999998352, 0.003940693029250855
2.504999999999835, 0.003938446895642274
2.505999999999835, 0.003936205231119286
2.506999999999835, 0.003933968021809845
2.507999999999835, 0.003931735253872493
2.5089999999998347, 0.0039295069134963855
2.5099999999998346, 0.003927282986901242
2.5109999999998345, 0.003925063460337383
2.5119999999998344, 0.003922848320085636
2.5129999999998343, 0.003920637552457406
2.513999999999834, 0.003918431143794626
2.514999999999834, 0.0039162290804697466
2.515999999999834, 0.003914031348885715
2.516999999999834, 0.003911837935475973
2.5179999999998337, 0.003909648826704451
2.5189999999998336, 0.003907464009065541
2.5199999999998335, 0.0039052834690840683
2.5209999999998334, 0.0039031071933153163
2.5219999999998333, 0.003900935168344982
2.522999999999833, 0.0038987673807891515
2.523999999999833, 0.003896603817294323
2.524999999999833, 0.003894444464537359
2.525999999999833, 0.003892289309225488
2.5269999999998327, 0.0038901383380962706
2.5279999999998326, 0.003887991537917599
2.5289999999998325, 0.003885848895487678
2.5299999999998324, 0.003883710397634988
2.5309999999998323, 0.003881576031218309
2.531999999999832, 0.0038794457831266716
2.532999999999832, 0.0038773196402793354
2.533999999999832, 0.0038751975896257934
2.534999999999832, 0.00387307961814573
2.5359999999998317, 0.0038709657128490355
2.5369999999998316, 0.0038688558607757485
2.5379999999998315, 0.003866750048996058
2.5389999999998314, 0.003864648264610291
2.5399999999998313, 0.003862550494748877
2.540999999999831, 0.0038604567265723344
2.541999999999831, 0.003858366947271247
2.542999999999831, 0.0038562811440662594
2.543999999999831, 0.003854199304208033
2.5449999999998307, 0.003852121414977251
2.5459999999998306, 0.003850047463684556
2.5469999999998305, 0.003847977437670588
2.5479999999998304, 0.0038459113243059116
2.5489999999998303, 0.0038438491109910235
2.54999999999983, 0.0038417907851563144
2.55099999999983, 0.003839736334262052
2.55199999999983, 0.003837685745798365
2.55299999999983, 0.00383563900728522
2.5539999999998297, 0.003833596106272379
2.5549999999998296, 0.0038315570303393983
2.5559999999998295, 0.003829521767095614
2.5569999999998294, 0.0038274903041800685
2.5579999999998293, 0.0038254626292615517
2.558999999999829, 0.00382343873003853
2.559999999999829, 0.0038214185942391427
2.560999999999829, 0.0038194022096211706
2.561999999999829, 0.0038173895639720136
2.5629999999998287, 0.0038153806451086615
2.5639999999998286, 0.003813375440877686
2.5649999999998285, 0.00381137393915519
2.5659999999998284, 0.003809376127846796
2.5669999999998283, 0.00380738199488761
2.567999999999828, 0.0038053915282422277
2.568999999999828, 0.0038034047159046605
2.569999999999828, 0.003801421545898346
2.570999999999828, 0.003799442006276084
2.5719999999998278, 0.00379746608512008
2.5729999999998276, 0.003795493770541827
2.5739999999998275, 0.003793525050682136
2.5749999999998274, 0.0037915599137111093
2.5759999999998273, 0.003789598347828078
2.576999999999827, 0.0037876403412615963
2.577999999999827, 0.003785685882269437
2.578999999999827, 0.003783734959138502
2.579999999999827, 0.003781787560184847
2.5809999999998268, 0.0037798436737536425
2.5819999999998267, 0.0037779032882191118
2.5829999999998265, 0.003775966391984547
2.5839999999998264, 0.0037740329734822606
2.5849999999998263, 0.0037721030211735314
2.585999999999826, 0.0037701765235486355
2.586999999999826, 0.0037682534691267366
2.587999999999826, 0.003766333846455931
2.588999999999826, 0.0037644176441131607
2.5899999999998258, 0.0037625048507042244
2.5909999999998257, 0.0037605954548637077
2.5919999999998256, 0.0037586894452549995
2.5929999999998254, 0.0037567868105701997
2.5939999999998253, 0.00375488753953015
2.5949999999998252, 0.0037529916208843667
2.595999999999825, 0.003751099043411003
2.596999999999825, 0.003749209795916843
2.597999999999825, 0.003747323867237259
2.598999999999825, 0.003745441246236161
2.5999999999998247, 0.003743561921805998
2.6009999999998246, 0.003741685882867692
2.6019999999998245, 0.0037398131183706373
2.6029999999998243, 0.0037379436172926372
2.6039999999998242, 0.0037360773686398747
2.604999999999824, 0.003734214361446909
2.605999999999824, 0.003732354584776613
2.606999999999824, 0.0037304980277201444
2.607999999999824, 0.003728644679396919
2.6089999999998237, 0.00372679452895456
2.6099999999998236, 0.0037249475655689013
2.6109999999998235, 0.0037231037784438963
2.6119999999998234, 0.003721263156811636
2.6129999999998232, 0.0037194256899322807
2.613999999999823, 0.0037175913670940515
2.614999999999823, 0.003715760177613167
2.615999999999823, 0.0037139321108338235
2.616999999999823, 0.0037121071561281613
2.6179999999998227, 0.0037102853028962214
2.6189999999998226, 0.0037084665405659064
2.6199999999998225, 0.0037066508585929785
2.6209999999998224, 0.0037048382464609565
2.6219999999998223, 0.0037030286936811504
2.622999999999822, 0.0037012221897925746
2.623999999999822, 0.003699418724361944
2.624999999999822, 0.0036976182869836137
2.625999999999822, 0.003695820867279557
2.6269999999998217, 0.003694026454899316
2.6279999999998216, 0.003692235039519981
2.6289999999998215, 0.0036904466108461267
2.6299999999998214, 0.003688661158609815
2.6309999999998213, 0.0036868786725705077
2.631999999999821, 0.0036850991425150747
2.632999999999821, 0.0036833225582577267
2.633999999999821, 0.0036815489096399816
2.634999999999821, 0.0036797781865306346
2.6359999999998207, 0.003678010378825723
2.6369999999998206, 0.003676245476448464
2.6379999999998205, 0.003674483469349233
2.6389999999998204, 0.003672724347505548
2.6399999999998203, 0.0036709681009219823
2.64099999999982, 0.0036692147196301502
2.64199999999982, 0.0036674641936886745
2.64299999999982, 0.003665716513183132
2.64399999999982, 0.003663971668226032
2.6449999999998197, 0.0036622296489567494
2.6459999999998196, 0.003660490445541521
2.6469999999998195, 0.00365875404817337
2.6479999999998194, 0.0036570204470720803
2.6489999999998193, 0.0036552896324841587
2.649999999999819, 0.0036535615946828057
2.650999999999819, 0.003651836323967851
2.651999999999819, 0.0036501138106657177
2.652999999999819, 0.0036483940451294042
2.6539999999998187, 0.0036466770177384124
2.6549999999998186, 0.003644962718898724
2.6559999999998185, 0.00364325113904277
2.6569999999998184, 0.0036415422686293542
2.6579999999998183, 0.0036398360981436512
2.658999999999818, 0.0036381326180971296
2.659999999999818, 0.0036364318190275488
2.660999999999818, 0.0036347336914988775
2.661999999999818, 0.003633038226101287
2.6629999999998177, 0.0036313454134510783
2.6639999999998176, 0.003629655244190657
2.6649999999998175, 0.003627967708988497
2.6659999999998174, 0.0036262827985390875
2.6669999999998173, 0.003624600503562878
2.667999999999817, 0.0036229208148062654
2.668999999999817, 0.003621243723041543
2.669999999999817, 0.003619569219066828
2.670999999999817, 0.0036178972937060626
2.6719999999998167, 0.00361622793780894
2.6729999999998166, 0.0036145611422508674
2.6739999999998165, 0.003612896897932936
2.6749999999998164, 0.0036112351957818607
2.6759999999998163, 0.0036095760267499575
2.676999999999816, 0.003607919381815068
2.677999999999816, 0.003606265251980545
2.678999999999816, 0.0036046136282751984
2.679999999999816, 0.003602964501753255
2.6809999999998158, 0.003601317863494296
2.6819999999998156, 0.003599673704603249
2.6829999999998155, 0.003598032016210303
2.6839999999998154, 0.003596392789470895
2.6849999999998153, 0.0035947560155656466
2.685999999999815, 0.0035931216857003506
2.686999999999815, 0.0035914897911058694
2.687999999999815, 0.0035898603230381473
2.688999999999815, 0.003588233272778135
2.6899999999998148, 0.0035866086316317537
2.6909999999998147, 0.0035849863909298597
2.6919999999998145, 0.0035833665420281773
2.6929999999998144, 0.0035817490763072647
2.6939999999998143, 0.0035801339851724706
2.694999999999814, 0.003578521260053909
2.695999999999814, 0.003576910892406363
2.696999999999814, 0.0035753028737092823
2.697999999999814, 0.003573697195466733
2.6989999999998138, 0.003572093849207341
2.6999999999998137, 0.003570492826484235
2.7009999999998136, 0.0035688941188750417
2.7019999999998134, 0.0035672977179817913
2.7029999999998133, 0.003565703615430907
2.703999999999813, 0.003564111802873139
2.704999999999813, 0.0035625222719835323
2.705999999999813, 0.003560935014461367
2.706999999999813, 0.0035593500220301257
2.707999999999813, 0.0035577672864374466
2.7089999999998127, 0.0035561867994550597
2.7099999999998126, 0.0035546085528787566
2.7109999999998124, 0.0035530325385283537
2.7119999999998123, 0.0035514587482476027
2.7129999999998122, 0.003549887173904206
2.713999999999812, 0.003548317807389725
2.714999999999812, 0.0035467506406195305
2.715999999999812, 0.0035451856655328014
2.716999999999812, 0.003543622874092413
2.7179999999998117, 0.0035420622582849684
2.7189999999998116, 0.0035405038101206793
2.7199999999998115, 0.003538947521633342
2.7209999999998113, 0.0035373933848803214
2.7219999999998112, 0.0035358413919424634
2.722999999999811, 0.003534291534924079
2.723999999999811, 0.0035327438059528514
2.724999999999811, 0.0035311981971798555
2.725999999999811, 0.0035296547007794502
2.7269999999998107, 0.0035281133089492675
2.7279999999998106, 0.0035265740139101406
2.7289999999998105, 0.0035250368079060837
2.7299999999998104, 0.0035235016832042138
2.7309999999998102, 0.003521968632094733
2.73199999999981, 0.0035204376468908694
2.73299999999981, 0.003518908719928804
2.73399999999981, 0.003517381843567663
2.73499999999981, 0.0035158570101894563
2.7359999999998097, 0.003514334212199007
2.7369999999998096, 0.0035128134420239604
2.7379999999998095, 0.0035112946921146554
2.7389999999998094, 0.003509777954944139
2.7399999999998093, 0.0035082632230081052
2.740999999999809, 0.0035067504888248364
2.741999999999809, 0.003505239744935153
2.742999999999809, 0.003503730983902385
2.743999999999809, 0.003502224198312297
2.7449999999998087, 0.0035007193807730704
2.7459999999998086, 0.003499216523915227
2.7469999999998085, 0.0034977156203915894
2.7479999999998084, 0.0034962166628772543
2.7489999999998083, 0.0034947196440695046
2.749999999999808, 0.0034932245566878114
2.750999999999808, 0.003491731393473719
2.751999999999808, 0.003490240147190861
2.752999999999808, 0.0034887508106248876
2.7539999999998077, 0.003487263376583397
2.7549999999998076, 0.0034857778378959174
2.7559999999998075, 0.003484294187413837
2.7569999999998074, 0.003482812418010379
2.7579999999998073, 0.003481332522580528
2.758999999999807, 0.0034798544940409914
2.759999999999807, 0.0034783783253301602
2.760999999999807, 0.0034769040094080397
2.761999999999807, 0.00347543153925622
2.7629999999998067, 0.003473960907877813
2.7639999999998066, 0.0034724921082974172
2.7649999999998065, 0.003471025133561071
2.7659999999998064, 0.0034695599767361816
2.7669999999998063, 0.0034680966309114897
2.767999999999806, 0.0034666350891970304
2.768999999999806, 0.003465175344724067
2.769999999999806, 0.003463717390645062
2.770999999999806, 0.0034622612201336053
2.7719999999998057, 0.003460806826384381
2.7729999999998056, 0.003459354202613113
2.7739999999998055, 0.0034579033420565138
2.7749999999998054, 0.003456454237972257
2.7759999999998053, 0.003455006883638886
2.776999999999805, 0.0034535612723558093
2.777999999999805, 0.003452117397443219
2.778999999999805, 0.003450675252242067
2.779999999999805, 0.003449234830113992
2.7809999999998047, 0.0034477961244412923
2.7819999999998046, 0.003446359128626866
2.7829999999998045, 0.003444923836094153
2.7839999999998044, 0.0034434902402871058
2.7849999999998043, 0.003442058334670136
2.785999999999804, 0.003440628112728054
2.786999999999804, 0.00343919956796601
2.787999999999804, 0.003437772693909501
2.788999999999804, 0.003436347484104236
2.7899999999998037, 0.003434923932116181
2.7909999999998036, 0.0034335020315314196
2.7919999999998035, 0.0034320817759561687
2.7929999999998034, 0.0034306631590167056
2.7939999999998033, 0.0034292461743593234
2.794999999999803, 0.0034278308156502667
2.795999999999803, 0.0034264170765757143
2.796999999999803, 0.00342500495084169
2.797999999999803, 0.0034235944321740577
2.7989999999998028, 0.0034221855143184298
2.7999999999998026, 0.0034207781910401518
2.8009999999998025, 0.0034193724561242403
2.8019999999998024, 0.0034179683033753166
2.8029999999998023, 0.003416565726617599
2.803999999999802, 0.0034151647196948094
2.804999999999802, 0.003413765276470156
2.805999999999802, 0.003412367390826275
2.806999999999802, 0.003410971056665164
2.8079999999998018, 0.0034095762679081654
2.8089999999998017, 0.003408183018495896
2.8099999999998015, 0.003406791302388193
2.8109999999998014, 0.0034054011135641006
2.8119999999998013, 0.0034040124460217617
2.812999999999801, 0.003402625293778432
2.813999999999801, 0.0034012396508703844
2.814999999999801, 0.003399855511352889
2.815999999999801, 0.003398472869300144
2.8169999999998008, 0.003397091718805249
2.8179999999998007, 0.0033957120539801324
2.8189999999998006, 0.0033943338689555094
2.8199999999998004, 0.003392957157880856
2.8209999999998003, 0.0033915819149243263
2.8219999999998002, 0.003390208134272723
2.8229999999998, 0.003388835810131456
2.8239999999998, 0.0033874649367244664
2.8249999999998, 0.003386095508294204
2.8259999999998, 0.003384727519101569
2.8269999999997997, 0.0033833609634258523
2.8279999999997996, 0.003381995835564718
2.8289999999997995, 0.0033806321298341245
2.8299999999997993, 0.0033792698405682793
2.8309999999997992, 0.003377908962119618
2.831999999999799, 0.003376549488858712
2.832999999999799, 0.0033751914151742566
2.833999999999799, 0.003373834735473004
2.834999999999799, 0.0033724794441797423
2.8359999999997987, 0.0033711255357371825
2.8369999999997986, 0.0033697730046060056
2.8379999999997985, 0.0033684218452647114
2.8389999999997984, 0.00336707205220965
2.8399999999997982, 0.0033657236199549443
2.840999999999798, 0.0033643765430324277
2.841999999999798, 0.003363030815991621
2.842999999999798, 0.0033616864333996677
2.843999999999798, 0.0033603433898412964
2.8449999999997977, 0.003359001679918759
2.8459999999997976, 0.0033576612982518057
2.8469999999997975, 0.003356322239477605
2.8479999999997974, 0.003354984498250726
2.8489999999997973, 0.0033536480692430777
2.849999999999797, 0.0033523129471438513
2.850999999999797, 0.003350979126659487
2.851999999999797, 0.0033496466025136236
2.852999999999797, 0.0033483153694470434
2.8539999999997967, 0.0033469854222176417
2.8549999999997966, 0.0033456567556003495
2.8559999999997965, 0.0033443293643871173
2.8569999999997964, 0.0033430032433868426
2.8579999999997963, 0.0033416783874253377
2.858999999999796, 0.0033403547913452816
2.859999999999796, 0.0033390324500061582
2.860999999999796, 0.003337711358284231
2.861999999999796, 0.00333639151107247
2.8629999999997957, 0.0033350729032805256
2.8639999999997956, 0.0033337555298346704
2.8649999999997955, 0.0033324393856777605
2.8659999999997954, 0.0033311244657691767
2.8669999999997953, 0.0033298107650847762
2.867999999999795, 0.003328498278616875
2.868999999999795, 0.003327187001374146
2.869999999999795, 0.0033258769283816365
2.870999999999795, 0.0033245680546806593
2.8719999999997947, 0.0033232603753287904
2.8729999999997946, 0.0033219538853998106
2.8739999999997945, 0.0033206485799836456
2.8749999999997944, 0.0033193444541863193
2.8759999999997943, 0.003318041503129942
2.876999999999794, 0.003316739721952612
2.877999999999794, 0.003315439105808403
2.878999999999794, 0.0033141396498673056
2.879999999999794, 0.003312841349315187
2.8809999999997937, 0.0033115441993537453
2.8819999999997936, 0.0033102481952004457
2.8829999999997935, 0.003308953332088498
2.8839999999997934, 0.0033076596052667895
2.8849999999997933, 0.003306367009999856
2.885999999999793, 0.0033050755415678225
2.886999999999793, 0.003303785195266365
2.887999999999793, 0.0033024959664066547
2.888999999999793, 0.0033012078503153294
2.8899999999997927, 0.0032999208423344227
2.8909999999997926, 0.003298634937821338
2.8919999999997925, 0.003297350132148802
2.8929999999997924, 0.0032960664207047946
2.8939999999997923, 0.003294783798892543
2.894999999999792, 0.0032935022621304313
2.895999999999792, 0.003292221805851997
2.896999999999792, 0.0032909424255058517
2.897999999999792, 0.0032896641165556535
2.8989999999997917, 0.0032883868744800625
2.8999999999997916, 0.003287110694772667
2.9009999999997915, 0.0032858355729419963
2.9019999999997914, 0.0032845615045114084
2.9029999999997913, 0.0032832884850190953
2.903999999999791, 0.003282016510017995
2.904999999999791, 0.003280745575075798
2.905999999999791, 0.003279475675774851
2.906999999999791, 0.003278206807712145
2.9079999999997908, 0.003276938966499254
2.9089999999997906, 0.0032756721477622867
2.9099999999997905, 0.0032744063471418696
2.9109999999997904, 0.0032731415602930674
2.9119999999997903, 0.0032718777828853645
2.91299999999979, 0.0032706150106025784
2.91399999999979, 0.00326935323914289
2.91499999999979, 0.0032680924642187145
2.91599999999979, 0.0032668326815567237
2.9169999999997898, 0.003265573886897757
2.9179999999997897, 0.0032643160759967993
2.9189999999997895, 0.0032630592446229335
2.9199999999997894, 0.0032618033885592848
2.9209999999997893, 0.003260548503602994
2.921999999999789, 0.0032592945855651604
2.922999999999789, 0.0032580416302708066
2.923999999999789, 0.003256789633558819
2.924999999999789, 0.003255538591281924
2.9259999999997888, 0.003254288499306626
2.9269999999997887, 0.0032530393535131737
2.9279999999997885, 0.0032517911497955266
2.9289999999997884, 0.003250543884061274
2.9299999999997883, 0.0032492975522316406
2.930999999999788, 0.003248052150241402
2.931999999999788, 0.0032468076740388586
2.932999999999788, 0.003245564119585799
2.933999999999788, 0.003244321482857431
2.934999999999788, 0.0032430797598423785
2.9359999999997877, 0.0032418389465426046
2.9369999999997876, 0.0032405990389733725
2.9379999999997874, 0.0032393600331632067
2.9389999999997873, 0.0032381219251538694
2.9399999999997872, 0.003236884711000283
2.940999999999787, 0.0032356483867705095
2.941999999999787, 0.0032344129485456976
2.942999999999787, 0.003233178392420052
2.943999999999787, 0.003231944714500781
2.9449999999997867, 0.0032307119109080454
2.9459999999997866, 0.0032294799777749295
2.9469999999997865, 0.0032282489112474082
2.9479999999997863, 0.0032270187074842777
2.9489999999997862, 0.003225789362657126
2.949999999999786, 0.003224560872950297
2.950999999999786, 0.0032233332345608435
2.951999999999786, 0.0032221064436984753
2.952999999999786, 0.0032208804965855303
2.9539999999997857, 0.003219655389456928
2.9549999999997856, 0.0032184311185601356
2.9559999999997855, 0.00321720768015509
2.9569999999997854, 0.003215985070514216
2.9579999999997852, 0.0032147632859223342
2.958999999999785, 0.003213542322676641
2.959999999999785, 0.0032123221770866623
2.960999999999785, 0.0032111028454742114
2.961999999999785, 0.003209884324173344
2.9629999999997847, 0.0032086666095303452
2.9639999999997846, 0.0032074496979036297
2.9649999999997845, 0.0032062335856637607
2.9659999999997844, 0.003205018269193378
2.9669999999997843, 0.003203803744887152
2.967999999999784, 0.003202590009151754
2.968999999999784, 0.003201377058405836
2.969999999999784, 0.0032001648890799448
2.970999999999784, 0.0031989534976165006
2.9719999999997837, 0.0031977428804697873
2.9729999999997836, 0.003196533034105863
2.9739999999997835, 0.0031953239550025396
2.9749999999997834, 0.0031941156396493465
2.9759999999997833, 0.0031929080845474996
2.976999999999783, 0.0031917012862098387
2.977999999999783, 0.003190495241160786
2.978999999999783, 0.003189289945936338
2.979999999999783, 0.0031880853970839887
2.9809999999997827, 0.0031868815911627155
2.9819999999997826, 0.003185678524742921
2.9829999999997825, 0.0031844761944064028
2.9839999999997824, 0.0031832745967463106
2.9849999999997823, 0.003182073728367115
2.985999999999782, 0.003180873585884551
2.986999999999782, 0.003179674165925598
2.987999999999782, 0.0031784754651284163
2.988999999999782, 0.003177277480142339
2.9899999999997817, 0.003176080207627796
2.9909999999997816, 0.0031748836442563135
2.9919999999997815, 0.003173687786710439
2.9929999999997814, 0.003172492631683723
2.9939999999997813, 0.003171298175880687
2.994999999999781, 0.003170104416016759
2.995999999999781, 0.0031689113488182485
2.996999999999781, 0.0031677189710223167
2.997999999999781, 0.003166527279376927
2.9989999999997807, 0.003165336270640805
2.9999999999997806, 0.003164145941583396
3.0009999999997805, 0.003162956288984852
3.0019999999997804, 0.003161767309635961
3.0029999999997803, 0.003160579000338126
3.00399999999978, 0.003159391357903325
3.00499999999978, 0.0031582043791540675
3.00599999999978, 0.003157018060923372
3.00699999999978, 0.0031558324000547
3.0079999999997797, 0.003154647393401942
3.0089999999997796, 0.0031534630378293794
3.0099999999997795, 0.0031522793302116263
3.0109999999997794, 0.0031510962674336034
3.0119999999997793, 0.0031499138463905283
3.012999999999779, 0.0031487320639878216
3.013999999999779, 0.0031475509171411046
3.014999999999779, 0.003146370402776175
3.015999999999779, 0.0031451905178289377
3.0169999999997787, 0.0031440112592453803
3.0179999999997786, 0.0031428326239815417
3.0189999999997785, 0.0031416546090034703
3.0199999999997784, 0.003140477211287188
3.0209999999997783, 0.003139300427818648
3.021999999999778, 0.0031381242555937176
3.022999999999778, 0.0031369486916181
3.023999999999778, 0.0031357737329073486
3.024999999999778, 0.0031345993764867967
3.0259999999997778, 0.003133425619391537
3.0269999999997776, 0.0031322524586663643
3.0279999999997775, 0.0031310798913657713
3.0289999999997774, 0.003129907914553888
3.0299999999997773, 0.003128736525304449
3.030999999999777, 0.0031275657207007574
3.031999999999777, 0.0031263954978356778
3.032999999999777, 0.003125225853811546
3.033999999999777, 0.0031240567857401705
3.0349999999997768, 0.0031228882907428004
3.0359999999997767, 0.0031217203659500655
3.0369999999997765, 0.0031205530085019633
3.0379999999997764, 0.003119386215547803
3.0389999999997763, 0.003118219984246184
3.039999999999776, 0.0031170543117649756
3.040999999999776, 0.003115889195281234
3.041999999999776, 0.0031147246319812227
3.042999999999776, 0.0031135606190603334
3.0439999999997758, 0.0031123971537230836
3.0449999999997757, 0.003111234233183057
3.0459999999997756, 0.003110071854662897
3.0469999999997754, 0.003108910015394226
3.0479999999997753, 0.0031077487126176598
3.0489999999997752, 0.003106587943582759
3.049999999999775, 0.0031054277055479686
3.050999999999775, 0.0031042679957806155
3.051999999999775, 0.0031031088115568593
3.052999999999775, 0.0031019501501616613
3.0539999999997747, 0.0031007920088887563
3.0549999999997746, 0.0030996343850405927
3.0559999999997745, 0.0030984772759283406
3.0569999999997743, 0.0030973206788718335
3.0579999999997742, 0.0030961645911995227
3.058999999999774, 0.0030950090102484593
3.059999999999774, 0.0030938539333642758
3.060999999999774, 0.003092699357901128
3.061999999999774, 0.0030915452812216608
3.0629999999997737, 0.0030903917006969922
3.0639999999997736, 0.003089238613706673
3.0649999999997735, 0.003088086017638639
3.0659999999997734, 0.0030869339098892187
3.0669999999997732, 0.0030857822878630364
3.067999999999773, 0.003084631148973047
3.068999999999773, 0.003083480490640454
3.069999999999773, 0.0030823303102947043
3.070999999999773, 0.0030811806053734386
3.0719999999997727, 0.0030800313733224745
3.0729999999997726, 0.0030788826115957526
3.0739999999997725, 0.003077734317655334
3.0749999999997724, 0.0030765864889713444
3.0759999999997722, 0.0030754391230219456
3.076999999999772, 0.0030742922172933085
3.077999999999772, 0.003073145769279582
3.078999999999772, 0.0030719997764828504
3.079999999999772, 0.003070854236413125
3.0809999999997717, 0.0030697091465882852
3.0819999999997716, 0.0030685645045340575
3.0829999999997715, 0.003067420307783989
3.0839999999997714, 0.0030662765538794095
3.0849999999997713, 0.0030651332403694117
3.085999999999771, 0.0030639903648107926
3.086999999999771, 0.0030628479247680578
3.087999999999771, 0.003061705917813367
3.088999999999771, 0.0030605643415264967
3.0899999999997707, 0.0030594231934948377
3.0909999999997706, 0.00305828247131335
3.0919999999997705, 0.003057142172584507
3.0929999999997704, 0.0030560022949183063
3.0939999999997703, 0.0030548628359322112
3.09499999999977, 0.003053723793251151
3.09599999999977, 0.0030525851645074337
3.09699999999977, 0.003051446947340769
3.09799999999977, 0.003050309139398224
3.0989999999997697, 0.0030491717383341796
3.0999999999997696, 0.0030480347418103183
3.1009999999997695, 0.0030468981474955697
3.1019999999997694, 0.003045761953066108
3.1029999999997693, 0.003044626156205317
3.103999999999769, 0.003043490754603727
3.104999999999769, 0.0030423557459590463
3.105999999999769, 0.0030412211279760653
3.106999999999769, 0.003040086898366679
3.1079999999997687, 0.0030389530548498253
3.1089999999997686, 0.003037819595151479
3.1099999999997685, 0.003036686517004596
3.1109999999997684, 0.003035553818149112
3.1119999999997683, 0.003034421496331889
3.112999999999768, 0.0030332895493067127
3.113999999999768, 0.0030321579748342283
3.114999999999768, 0.0030310267706819545
3.115999999999768, 0.0030298959346242056
3.1169999999997677, 0.0030287654644421164
3.1179999999997676, 0.0030276353579235717
3.1189999999997675, 0.00302650561286319
3.1199999999997674, 0.003025376227062309
3.1209999999997673, 0.0030242471983289326
3.121999999999767, 0.0030231185244777247
3.122999999999767, 0.0030219902033299696
3.123999999999767, 0.003020862232713555
3.124999999999767, 0.003019734610462919
3.1259999999997667, 0.003018607334419044
3.1269999999997666, 0.0030174804024294373
3.1279999999997665, 0.00301635381234807
3.1289999999997664, 0.003015227562035389
3.1299999999997663, 0.003014101649358248
3.130999999999766, 0.0030129760721899217
3.131999999999766, 0.0030118508284100406
3.132999999999766, 0.003010725915904592
3.133999999999766, 0.0030096013325658787
3.1349999999997658, 0.003008477076292499
3.1359999999997656, 0.0030073531449893083
3.1369999999997655, 0.0030062295365674086
3.1379999999997654, 0.0030051062489440997
3.1389999999997653, 0.0030039832800428834
3.139999999999765, 0.0030028606277933997
3.140999999999765, 0.0030017382901314322
3.141999999999765, 0.003000616264998866
3.142999999999765, 0.0029994945503436544
3.1439999999997648, 0.002998373144119818
3.1449999999997647, 0.0029972520442873895
3.1459999999997645, 0.002996131248812402
3.1469999999997644, 0.0029950107556668605
3.1479999999997643, 0.0029938905628287345
3.148999999999764, 0.002992770668281878
3.149999999999764, 0.0029916510700160773
3.150999999999764, 0.0029905317660269574
3.151999999999764, 0.0029894127543160028
3.1529999999997638, 0.002988294032890508
3.1539999999997637, 0.0029871755997635716
3.1549999999997635, 0.0029860574529540413
3.1559999999997634, 0.002984939590486517
3.1569999999997633, 0.0029838220103913125
3.157999999999763, 0.0029827047107044294
3.158999999999763, 0.0029815876894675407
3.159999999999763, 0.002980470944727947
3.160999999999763, 0.002979354474538581
3.161999999999763, 0.002978238276957948
3.1629999999997627, 0.0029771223500501386
3.1639999999997626, 0.0029760066918847632
3.1649999999997624, 0.0029748913005369654
3.1659999999997623, 0.002973776174087377
3.1669999999997622, 0.0029726613106220894
3.167999999999762, 0.0029715467082326408
3.168999999999762, 0.0029704323650159956
3.169999999999762, 0.0029693182790745095
3.170999999999762, 0.0029682044485158897
3.1719999999997617, 0.002967090871453216
3.1729999999997616, 0.0029659775460048813
3.1739999999997615, 0.002964864470294573
3.1749999999997613, 0.0029637516424512486
3.1759999999997612, 0.0029626390606091375
3.176999999999761, 0.0029615267229076733
3.177999999999761, 0.002960414627491501
3.178999999999761, 0.00295930277251045
3.179999999999761, 0.002958191156119505
3.1809999999997607, 0.002957079776478781
3.1819999999997606, 0.002955968631753503
3.1829999999997605, 0.002954857720113993
3.1839999999997604, 0.0029537470397356163
3.1849999999997602, 0.0029526365887988094
3.18599999999976, 0.0029515263654890014
3.18699999999976, 0.002950416367996625
3.18799999999976, 0.0029493065945170893
3.18899999999976, 0.0029481970432507494
3.1899999999997597, 0.002947087712402892
3.1909999999997596, 0.0029459786001837024
3.1919999999997595, 0.002944869704808255
3.1929999999997594, 0.0029437610244964782
3.1939999999997593, 0.0029426525574731454
3.194999999999759, 0.002941544301967844
3.195999999999759, 0.002940436256214951
3.196999999999759, 0.0029393284184536265
3.197999999999759, 0.0029382207869277574
3.1989999999997587, 0.002937113359885984
3.1999999999997586, 0.002936006135581645
3.2009999999997585, 0.002934899112272753
3.2019999999997584, 0.0029337922882219994
3.2029999999997583, 0.0029326856616967083
3.203999999999758, 0.0029315792309688275
3.204999999999758, 0.002930472994314896
3.205999999999758, 0.0029293669500160407
3.206999999999758, 0.0029282610963579443
3.2079999999997577, 0.0029271554316308143
3.2089999999997576, 0.0029260499541293827
3.2099999999997575, 0.002924944662152877
3.2109999999997574, 0.002923839554004983
3.2119999999997573, 0.0029227346279938537
3.212999999999757, 0.0029216298824320613
3.213999999999757, 0.0029205253156366013
3.214999999999757, 0.002919420925928842
3.215999999999757, 0.002918316711634533
3.2169999999997567, 0.002917212671083781
3.2179999999997566, 0.002916108802610998
3.2189999999997565, 0.0029150051045549203
3.2199999999997564, 0.0029139015752585756
3.2209999999997563, 0.002912798213069253
3.221999999999756, 0.00291169501633848
3.222999999999756, 0.0029105919834220327
3.223999999999756, 0.0029094891126798896
3.224999999999756, 0.0029083864024762075
3.2259999999997557, 0.002907283851179328
3.2269999999997556, 0.0029061814571617293
3.2279999999997555, 0.0029050792188000194
3.2289999999997554, 0.002903977134474933
3.2299999999997553, 0.0029028752025712806
3.230999999999755, 0.0029017734214779405
3.231999999999755, 0.00290067178958787
3.232999999999755, 0.002899570305298035
3.233999999999755, 0.002898468967009423
3.2349999999997547, 0.0028973677731270187
3.2359999999997546, 0.002896266722059783
3.2369999999997545, 0.0028951658122206396
3.2379999999997544, 0.002894065042026444
3.2389999999997543, 0.002892964409897975
3.239999999999754, 0.0028918639142599197
3.240999999999754, 0.0028907635535408392
3.241999999999754, 0.0028896633261731616
3.242999999999754, 0.0028885632305931694
3.2439999999997537, 0.0028874632652409666
3.2449999999997536, 0.002886363428560466
3.2459999999997535, 0.0028852637189993907
3.2469999999997534, 0.0028841641350092133
3.2479999999997533, 0.0028830646750451707
3.248999999999753, 0.002881965337566255
3.249999999999753, 0.0028808661210351577
3.250999999999753, 0.002879767023918278
3.251999999999753, 0.0028786680446857105
3.2529999999997528, 0.0028775691818112097
3.2539999999997526, 0.0028764704337721804
3.2549999999997525, 0.002875371799049667
3.2559999999997524, 0.0028742732761283204
3.2569999999997523, 0.002873174863496395
3.257999999999752, 0.0028720765596457307
3.258999999999752, 0.002870978363071718
3.259999999999752, 0.0028698802722733137
3.260999999999752, 0.0028687822857529862
3.2619999999997518, 0.0028676844020167256
3.2629999999997517, 0.002866586619574027
3.2639999999997515, 0.002865488936937854
3.2649999999997514, 0.0028643913526246317
3.2659999999997513, 0.002863293865154242
3.266999999999751, 0.002862196473049981
3.267999999999751, 0.00286109917483858
3.268999999999751, 0.0028600019690501605
3.269999999999751, 0.0028589048542182146
3.2709999999997508, 0.0028578078288796025
3.2719999999997507, 0.0028567108915745457
3.2729999999997506, 0.002855614040846589
3.2739999999997504, 0.0028545172752425865
3.2749999999997503, 0.002853420593312711
3.2759999999997502, 0.00285232399361041
3.27699999999975, 0.0028512274746924
3.27799999999975, 0.0028501310351186616
3.27899999999975, 0.00284903467345239
3.27999999999975, 0.0028479383882600295
3.2809999999997497, 0.0028468421781112155
3.2819999999997496, 0.0028457460415787896
3.2829999999997495, 0.0028446499772387516
3.2839999999997493, 0.0028435539836702793
3.2849999999997492, 0.002842458059455684
3.285999999999749, 0.0028413622031804157
3.286999999999749, 0.0028402664134330393
3.287999999999749, 0.002839170688805219
3.288999999999749, 0.0028380750278917156
3.2899999999997487, 0.002836979429290347
3.2909999999997486, 0.0028358838916019936
3.2919999999997485, 0.002834788413430577
3.2929999999997484, 0.0028336929933830595
3.2939999999997482, 0.0028325976300694
3.294999999999748, 0.00283150232210256
3.295999999999748, 0.0028304070680984905
3.296999999999748, 0.0028293118666761147
3.297999999999748, 0.0028282167164573008
3.2989999999997477, 0.0028271216160668786
3.2999999999997476, 0.002826026564132583
3.3009999999997475, 0.0028249315592850763
3.3019999999997474, 0.0028238366001579257
3.3029999999997472, 0.002822741685387574
3.303999999999747, 0.0028216468136133426
3.304999999999747, 0.0028205519834774077
3.305999999999747, 0.0028194571936247977
3.306999999999747, 0.0028183624427033692
3.3079999999997467, 0.0028172677293637947
3.3089999999997466, 0.002816173052259558
3.3099999999997465, 0.0028150784100469278
3.3109999999997464, 0.002813983801384954
3.3119999999997463, 0.002812889224935459
3.312999999999746, 0.0028117946793630075
3.313999999999746, 0.0028107001633349117
3.314999999999746, 0.0028096056755211995
3.315999999999746, 0.0028085112145946256
3.3169999999997457, 0.0028074167792306393
3.3179999999997456, 0.002806322368107371
3.3189999999997455, 0.0028052279799056366
3.3199999999997454, 0.002804133613308912
3.3209999999997453, 0.0028030392670033225
3.321999999999745, 0.0028019449396776345
3.322999999999745, 0.002800850630023233
3.323999999999745, 0.002799756336734118
3.324999999999745, 0.0027986620585068954
3.3259999999997447, 0.0027975677940407593
3.3269999999997446, 0.002796473542037473
3.3279999999997445, 0.002795379301201367
3.3289999999997444, 0.0027942850702393418
3.3299999999997443, 0.0027931908478608094
3.330999999999744, 0.00279209663277773
3.331999999999744, 0.0027910024237045713
3.332999999999744, 0.002789908219358318
3.333999999999744, 0.002788814018458444
3.3349999999997437, 0.0027877198197268993
3.3359999999997436, 0.0027866256218881166
3.3369999999997435, 0.002785531423668969
3.3379999999997434, 0.002784437223798802
3.3389999999997433, 0.002783343021009379
3.339999999999743, 0.002782248814034907
3.340999999999743, 0.0027811546016119864
3.341999999999743, 0.00278006038247964
3.342999999999743, 0.002778966155379276
3.3439999999997427, 0.0027778719190546803
3.3449999999997426, 0.002776777672252013
3.3459999999997425, 0.002775683413719803
3.3469999999997424, 0.002774589142208917
3.3479999999997423, 0.0027734948564725583
3.348999999999742, 0.002772400555266278
3.349999999999742, 0.0027713062373479233
3.350999999999742, 0.0027702119014776667
3.351999999999742, 0.002769117546417957
3.3529999999997417, 0.002768023170933552
3.3539999999997416, 0.0027669287737914767
3.3549999999997415, 0.0027658343537610166
3.3559999999997414, 0.0027647399096137194
3.3569999999997413, 0.0027636454401233847
3.357999999999741, 0.002762550944066042
3.358999999999741, 0.002761456420219937
3.359999999999741, 0.0027603618673655603
3.360999999999741, 0.002759267284285585
3.3619999999997408, 0.0027581726697648848
3.3629999999997406, 0.00275707802259054
3.3639999999997405, 0.002755983341551784
3.3649999999997404, 0.002754888625440026
3.3659999999997403, 0.002753793873048852
3.36699999999974, 0.00275269908317398
3.36799999999974, 0.002751604254613268
3.36899999999974, 0.0027505093861667157
3.36999999999974, 0.0027494144766364416
3.3709999999997398, 0.0027483195248266773
3.3719999999997397, 0.0027472245295437573
3.3729999999997395, 0.0027461294895961153
3.3739999999997394, 0.0027450344037942653
3.3749999999997393, 0.0027439392709508103
3.375999999999739, 0.0027428440898804012
3.376999999999739, 0.0027417488593997758
3.377999999999739, 0.002740653578327711
3.378999999999739, 0.0027395582454850203
3.3799999999997388, 0.0027384628596945656
3.3809999999997387, 0.0027373674197812285
3.3819999999997385, 0.0027362719245718993
3.3829999999997384, 0.0027351763728954964
3.3839999999997383, 0.002734080763582938
3.384999999999738, 0.0027329850954671167
3.385999999999738, 0.0027318893673829304
3.386999999999738, 0.002730793578167242
3.387999999999738, 0.002729697726658898
3.3889999999997378, 0.0027286018116986863
3.3899999999997377, 0.0027275058321293713
3.3909999999997376, 0.0027264097867956433
3.3919999999997374, 0.0027253136745441445
3.3929999999997373, 0.0027242174942234423
3.3939999999997372, 0.0027231212446840306
3.394999999999737, 0.0027220249247783147
3.395999999999737, 0.0027209285333606122
3.396999999999737, 0.0027198320692871404
3.397999999999737, 0.0027187355314160088
3.3989999999997367, 0.0027176389186072156
3.3999999999997366, 0.0027165422297226413
3.4009999999997365, 0.0027154454636260255
3.4019999999997363, 0.002714348619182994
3.4029999999997362, 0.00271325169526101
3.403999999999736, 0.0027121546907293995
3.404999999999736, 0.0027110576044593387
3.405999999999736, 0.0027099604353238277
3.406999999999736, 0.002708863182197704
3.4079999999997357, 0.0027077658439576286
3.4089999999997356, 0.0027066684194820864
3.4099999999997355, 0.002705570907651364
3.4109999999997354, 0.0027044733073475604
3.4119999999997352, 0.0027033756174545684
3.412999999999735, 0.002702277836858078
3.413999999999735, 0.0027011799644455527
3.414999999999735, 0.002700081999106257
3.415999999999735, 0.0026989839397312037
3.4169999999997347, 0.0026978857852132045
3.4179999999997346, 0.0026967875344467976
3.4189999999997345, 0.0026956891863282994
3.4199999999997344, 0.002694590739755772
3.4209999999997343, 0.002693492193629015
3.421999999999734, 0.0026923935468495777
3.422999999999734, 0.002691294798320732
3.423999999999734, 0.0026901959469474756
3.424999999999734, 0.0026890969916365296
3.4259999999997337, 0.002687997931296344
3.4269999999997336, 0.0026868987648370544
3.4279999999997335, 0.0026857994911705244
3.4289999999997334, 0.0026847001092103
3.4299999999997333, 0.002683600617871632
3.430999999999733, 0.0026825010160714544
3.431999999999733, 0.0026814013027283883
3.432999999999733, 0.002680301476762738
3.433999999999733, 0.00267920153709647
3.4349999999997327, 0.00267810148265323
3.4359999999997326, 0.00267700131235832
3.4369999999997325, 0.0026759010251387124
3.4379999999997324, 0.0026748006199230193
3.4389999999997323, 0.0026737000956415197
3.439999999999732, 0.0026725994512261206
3.440999999999732, 0.002671498685610383
3.441999999999732, 0.002670397797729495
3.442999999999732, 0.0026692967865202784
3.4439999999997317, 0.0026681956509211836
3.4449999999997316, 0.00266709438987229
3.4459999999997315, 0.002665993002315279
3.4469999999997314, 0.002664891487193461
3.4479999999997313, 0.002663789843451759
3.448999999999731, 0.0026626880700366807
3.449999999999731, 0.002661586165896362
3.450999999999731, 0.002660484129980526
3.451999999999731, 0.0026593819612404797
3.4529999999997307, 0.002658279658629139
3.4539999999997306, 0.0026571772211009944
3.4549999999997305, 0.0026560746476121245
3.4559999999997304, 0.002654971937120174
3.4569999999997303, 0.002653869088584387
3.45799999999973, 0.0026527661009655584
3.45899999999973, 0.0026516629732260687
3.45999999999973, 0.002650559704329846
3.46099999999973, 0.0026494562932423862
3.4619999999997297, 0.0026483527389307582
3.4629999999997296, 0.0026472490403635666
3.4639999999997295, 0.002646145196510971
3.4649999999997294, 0.0026450412063446904
3.4659999999997293, 0.002643937068837981
3.466999999999729, 0.002642832782965646
3.467999999999729, 0.0026417283477040213
3.468999999999729, 0.002640623762030986
3.469999999999729, 0.002639519024925955
3.4709999999997287, 0.002638414135369871
3.4719999999997286, 0.002637309092345204
3.4729999999997285, 0.0026362038948359533
3.4739999999997284, 0.002635098541827631
3.4749999999997283, 0.0026339930323072886
3.475999999999728, 0.0026328873652634844
3.476999999999728, 0.002631781539686293
3.477999999999728, 0.002630675554567301
3.478999999999728, 0.0026295694088996086
3.4799999999997278, 0.002628463101677822
3.4809999999997276, 0.0026273566318980677
3.4819999999997275, 0.002626249998557954
3.4829999999997274, 0.002625143200656613
3.4839999999997273, 0.0026240362371946642
3.484999999999727, 0.0026229291071742265
3.485999999999727, 0.0026218218095989203
3.486999999999727, 0.0026207143434738562
3.487999999999727, 0.0026196067078056435
3.4889999999997268, 0.0026184989016023843
3.4899999999997267, 0.0026173909238736593
3.4909999999997265, 0.0026162827736305365
3.4919999999997264, 0.0026151744498855898
3.4929999999997263, 0.0026140659516528542
3.493999999999726, 0.0026129572779478656
3.494999999999726, 0.0026118484277876373
3.495999999999726, 0.0026107394001906575
3.496999999999726, 0.002609630194176895
3.4979999999997258, 0.0026085208087678067
3.4989999999997257, 0.002607411242986312
3.4999999999997256, 0.002606301495856822
3.5009999999997254, 0.002605191566405205
3.5019999999997253, 0.002604081453658821
3.5029999999997252, 0.002602971156646484
3.503999999999725, 0.0026018606743985055
3.504999999999725, 0.002600750005946638
3.505999999999725, 0.0025996391503241316
3.506999999999725, 0.002598528106565687
3.5079999999997247, 0.0025974168737074887
3.5089999999997246, 0.002596305450787175
3.5099999999997245, 0.0025951938368438668
3.5109999999997243, 0.002594082030918137
3.5119999999997242, 0.002592970032052043
3.512999999999724, 0.0025918578392890917
3.513999999999724, 0.0025907454516742694
3.514999999999724, 0.002589632868254022
3.515999999999724, 0.0025885200880762698
3.5169999999997237, 0.002587407110190377
3.5179999999997236, 0.002586293933647202
3.5189999999997235, 0.0025851805574990516
3.5199999999997234, 0.002584066980799699
3.5209999999997232, 0.0025829532026043936
3.521999999999723, 0.002581839221969834
3.522999999999723, 0.002580725037954197
3.523999999999723, 0.0025796106496171253
3.524999999999723, 0.002578496056019719
3.5259999999997227, 0.0025773812562245603
3.5269999999997226, 0.002576266249295679
3.5279999999997225, 0.0025751510342985917
3.5289999999997224, 0.002574035610300274
3.5299999999997222, 0.002572919976369163
3.530999999999722, 0.002571804131575182
3.531999999999722, 0.002570688074989707
3.532999999999722, 0.0025695718056856034
3.533999999999722, 0.0025684553227371867
3.5349999999997217, 0.002567338625220264
3.5359999999997216, 0.002566221712212106
3.5369999999997215, 0.0025651045827914526
3.5379999999997214, 0.002563987236038533
3.5389999999997213, 0.002562869671035046
3.539999999999721, 0.0025617518868641556
3.540999999999721, 0.0025606338826105212
3.541999999999721, 0.002559515657360276
3.542999999999721, 0.0025583972102010354
3.5439999999997207, 0.0025572785402218938
3.5449999999997206, 0.002556159646513431
3.5459999999997205, 0.002555040528167705
3.5469999999997204, 0.0025539211842782817
3.5479999999997203, 0.002552801613940184
3.54899999999972, 0.002551681816249948
3.54999999999972, 0.002550561790305591
3.55099999999972, 0.0025494415352066238
3.55199999999972, 0.00254832105005406
3.5529999999997197, 0.0025472003339503924
3.5539999999997196, 0.002546079385999631
3.5549999999997195, 0.0025449582053072763
3.5559999999997194, 0.002543836790980327
3.5569999999997193, 0.0025427151421272866
3.557999999999719, 0.002541593257858182
3.558999999999719, 0.0025404711372845204
3.559999999999719, 0.0025393487795193443
3.560999999999719, 0.0025382261836771874
3.5619999999997187, 0.0025371033488741242
3.5629999999997186, 0.0025359802742277128
3.5639999999997185, 0.002534856958857063
3.5649999999997184, 0.002533733401882778
3.5659999999997183, 0.002532609602427006
3.566999999999718, 0.002531485559613415
3.567999999999718, 0.0025303612725672054
3.568999999999718, 0.0025292367404151027
3.569999999999718, 0.0025281119622853703
3.5709999999997177, 0.002526986937307811
3.5719999999997176, 0.0025258616646137563
3.5729999999997175, 0.002524736143336104
3.5739999999997174, 0.002523610372609278
3.5749999999997173, 0.002522484351569256
3.575999999999717, 0.0025213580793535645
3.576999999999717, 0.0025202315551012917
3.577999999999717, 0.002519104777953081
3.578999999999717, 0.0025179777470511256
3.5799999999997167, 0.002516850461539207
3.5809999999997166, 0.0025157229205626467
3.5819999999997165, 0.0025145951232683544
3.5829999999997164, 0.002513467068804808
3.5839999999997163, 0.0025123387563220616
3.584999999999716, 0.002511210184971746
3.585999999999716, 0.0025100813539070863
3.586999999999716, 0.0025089522622828886
3.587999999999716, 0.0025078229092555487
3.5889999999997158, 0.002506693293983064
3.5899999999997156, 0.0025055634156250202
3.5909999999997155, 0.002504433273342616
3.5919999999997154, 0.0025033028662986446
3.5929999999997153, 0.002502172193657515
3.593999999999715, 0.002501041254585254
3.594999999999715, 0.002499910048249494
3.595999999999715, 0.0024987785738194955
3.596999999999715, 0.0024976468304661542
3.5979999999997148, 0.002496514817361974
3.5989999999997146, 0.0024953825336811106
3.5999999999997145, 0.002494249978599344
3.6009999999997144, 0.0024931171512941074
3.6019999999997143, 0.0024919840509444735
3.602999999999714, 0.002490850676731166
3.603999999999714, 0.0024897170278365666
3.604999999999714, 0.0024885831034447046
3.605999999999714, 0.0024874489027412908
3.6069999999997138, 0.002486314424913695
3.6079999999997137, 0.0024851796691509535
3.6089999999997135, 0.0024840446346437927
3.6099999999997134, 0.002482909320584606
3.6109999999997133, 0.002481773726167485
3.611999999999713, 0.002480637850588207
3.612999999999713, 0.0024795016930442473
3.613999999999713, 0.002478365252734779
3.614999999999713, 0.002477228528860683
3.6159999999997128, 0.0024760915206245558
3.6169999999997127, 0.0024749542272306975
3.6179999999997126, 0.0024738166478851338
3.6189999999997124, 0.0024726787817956233
3.6199999999997123, 0.0024715406281716496
3.6209999999997122, 0.002470402186224421
3.621999999999712, 0.002469263455166906
3.622999999999712, 0.0024681244342138068
3.623999999999712, 0.0024669851225815865
3.624999999999712, 0.0024658455194884544
3.6259999999997117, 0.002464705624154382
3.6269999999997116, 0.002463565435801115
3.6279999999997115, 0.0024624249536521715
3.6289999999997113, 0.0024612841769328505
3.6299999999997112, 0.0024601431048702233
3.630999999999711, 0.0024590017366931593
3.631999999999711, 0.0024578600716323325
3.632999999999711, 0.0024567181089201967
3.633999999999711, 0.0024555758477910242
3.6349999999997107, 0.002454433287480904
3.6359999999997106, 0.0024532904272277327
3.6369999999997105, 0.002452147266271247
3.6379999999997104, 0.0024510038038529857
3.6389999999997102, 0.0024498600392163553
3.63999999999971, 0.0024487159716065927
3.64099999999971, 0.002447571600270769
3.64199999999971, 0.0024464269244578248
3.64299999999971, 0.0024452819434185647
3.6439999999997097, 0.0024441366564056407
3.6449999999997096, 0.002442991062673596
3.6459999999997095, 0.0024418451614788513
3.6469999999997094, 0.002440698952079694
3.6479999999997093, 0.0024395524337363296
3.648999999999709, 0.0024384056057108363
3.649999999999709, 0.002437258467267216
3.650999999999709, 0.0024361110176713717
3.651999999999709, 0.0024349632561911257
3.6529999999997087, 0.0024338151820962324
3.6539999999997086, 0.0024326667946583604
3.6549999999997085, 0.0024315180931511263
3.6559999999997084, 0.002430369076850093
3.6569999999997083, 0.002429219745032772
3.657999999999708, 0.002428070096978625
3.658999999999708, 0.0024269201319690884
3.659999999999708, 0.002425769849287562
3.660999999999708, 0.0024246192482194266
3.6619999999997077, 0.002423468328052048
3.6629999999997076, 0.0024223170880747925
3.6639999999997075, 0.0024211655275790103
3.6649999999997074, 0.0024200136458580627
3.6659999999997073, 0.002418861442207329
3.666999999999707, 0.002417708915924209
3.667999999999707, 0.002416556066308124
3.668999999999707, 0.0024154028926605424
3.669999999999707, 0.0024142493942849548
3.6709999999997067, 0.002413095570486917
3.6719999999997066, 0.00241194142057404
3.6729999999997065, 0.0024107869438559906
3.6739999999997064, 0.0024096321396445187
3.6749999999997063, 0.0024084770072534453
3.675999999999706, 0.002407321545998685
3.676999999999706, 0.0024061657551982343
3.677999999999706, 0.002405009634172207
3.678999999999706, 0.0024038531822428147
3.6799999999997057, 0.002402696398734392
3.6809999999997056, 0.0024015392829733937
3.6819999999997055, 0.0024003818342884205
3.6829999999997054, 0.002399224052010193
3.6839999999997053, 0.002398065935471596
3.684999999999705, 0.002396907484007668
3.685999999999705, 0.002395748696955604
3.686999999999705, 0.0023945895736547785
3.687999999999705, 0.0023934301134467422
3.6889999999997047, 0.0023922703156752387
3.6899999999997046, 0.002391110179686201
3.6909999999997045, 0.002389949704827774
3.6919999999997044, 0.0023887888904503087
3.6929999999997043, 0.0023876277359063816
3.693999999999704, 0.0023864662405507944
3.694999999999704, 0.0023853044037405835
3.695999999999704, 0.002384142224835049
3.696999999999704, 0.0023829797031957116
3.6979999999997037, 0.0023818168381863837
3.6989999999997036, 0.0023806536291731436
3.6999999999997035, 0.0023794900755243313
3.7009999999997034, 0.0023783261766105917
3.7019999999997033, 0.002377161931804866
3.702999999999703, 0.0023759973404823822
3.703999999999703, 0.0023748324020207018
3.704999999999703, 0.0023736671157996957
3.705999999999703, 0.0023725014812015673
3.7069999999997028, 0.002371335497610876
3.7079999999997026, 0.002370169164414503
3.7089999999997025, 0.002369002481001698
3.7099999999997024, 0.0023678354467640793
3.7109999999997023, 0.002366668061095638
3.711999999999702, 0.002365500323392746
3.712999999999702, 0.0023643322330541734
3.713999999999702, 0.002363163789481082
3.714999999999702, 0.002361994992077052
3.7159999999997018, 0.0023608258402480816
3.7169999999997017, 0.0023596563334025893
3.7179999999997015, 0.0023584864709514505
3.7189999999997014, 0.002357316252307956
3.7199999999997013, 0.0023561456768878873
3.720999999999701, 0.0023549747441094695
3.721999999999701, 0.0023538034533934025
3.722999999999701, 0.0023526318041628756
3.723999999999701, 0.002351459795843574
3.7249999999997008, 0.0023502874278636724
3.7259999999997007, 0.002349114699653873
3.7269999999997006, 0.0023479416106473843
3.7279999999997004, 0.0023467681602799577
3.7289999999997003, 0.002345594347989871
3.7299999999997, 0.0023444201732179624
3.7309999999997, 0.0023432456354076244
3.7319999999997, 0.0023420707340048195
3.7329999999997, 0.002340895468458086
3.7339999999997, 0.002339719838218555
3.7349999999996997, 0.002338543842739944
3.7359999999996996, 0.0023373674814785943
3.7369999999996995, 0.00233619075389344
3.7379999999996993, 0.0023350136594460697
3.7389999999996992, 0.002333836197600689
3.739999999999699, 0.0023326583678241553
3.740999999999699, 0.002331480169585979
3.741999999999699, 0.0023303016023583437
3.742999999999699, 0.002329122665616101
3.7439999999996987, 0.002327943358836796
3.7449999999996986, 0.0023267636815006557
3.7459999999996985, 0.0023255836330906316
3.7469999999996983, 0.0023244032130923732
3.7479999999996982, 0.0023232224209942666
3.748999999999698, 0.002322041256287434
3.749999999999698, 0.0023208597184657355
3.750999999999698, 0.0023196778070257978
3.751999999999698, 0.0023184955214670087
3.7529999999996977, 0.002317312861291525
3.7539999999996976, 0.0023161298260043037
3.7549999999996975, 0.0023149464151130845
3.7559999999996974, 0.002313762628128438
3.7569999999996972, 0.0023125784645637248
3.757999999999697, 0.002311393923935147
3.758999999999697, 0.0023102090057617523
3.759999999999697, 0.002309023709565415
3.760999999999697, 0.002307838034870897
3.7619999999996967, 0.002306651981205806
3.7629999999996966, 0.002305465548100642
3.7639999999996965, 0.002304278735088791
3.7649999999996964, 0.00230309154170655
3.7659999999996963, 0.002301903967493114
3.766999999999696, 0.0023007160119906046
3.767999999999696, 0.0022995276747440887
3.768999999999696, 0.0022983389553015514
3.769999999999696, 0.002297149853213958
3.7709999999996957, 0.0022959603680352252
3.7719999999996956, 0.002294770499322249
3.7729999999996955, 0.0022935802466349142
3.7739999999996954, 0.002292389609536094
3.7749999999996953, 0.00229119858759168
3.775999999999695, 0.0022900071803705845
3.776999999999695, 0.0022888153874447365
3.777999999999695, 0.00228762320838911
3.778999999999695, 0.0022864306427817435
3.7799999999996947, 0.0022852376902037183
3.7809999999996946, 0.0022840443502392047
3.7819999999996945, 0.0022828506224754504
3.7829999999996944, 0.002281656506502802
3.7839999999996943, 0.002280462001914707
3.784999999999694, 0.0022792671083077375
3.785999999999694, 0.0022780718252815827
3.786999999999694, 0.0022768761524390854
3.787999999999694, 0.0022756800893862315
3.7889999999996937, 0.0022744836357321678
3.7899999999996936, 0.0022732867910892204
3.7909999999996935, 0.0022720895550728945
3.7919999999996934, 0.002270891927301883
3.7929999999996933, 0.0022696939073981017
3.793999999999693, 0.002268495494986678
3.794999999999693, 0.002267296689695963
3.795999999999693, 0.0022660974911575507
3.796999999999693, 0.0022648978990062875
3.7979999999996927, 0.0022636979128802855
3.7989999999996926, 0.002262497532420927
3.7999999999996925, 0.002261296757272881
3.8009999999996924, 0.002260095587084112
3.8019999999996923, 0.0022588940215058986
3.802999999999692, 0.0022576920601928324
3.803999999999692, 0.002256489702802839
3.804999999999692, 0.0022552869489971886
3.805999999999692, 0.002254083798440501
3.8069999999996917, 0.002252880250800761
3.8079999999996916, 0.0022516763057493436
3.8089999999996915, 0.002250471962960992
3.8099999999996914, 0.0022492672221138678
3.8109999999996913, 0.0022480620828895298
3.811999999999691, 0.002246856544972974
3.812999999999691, 0.00224565060805261
3.813999999999691, 0.002244444271820327
3.814999999999691, 0.0022432375359714373
3.8159999999996908, 0.002242030400204747
3.8169999999996906, 0.0022408228642225294
3.8179999999996905, 0.0022396149277305656
3.8189999999996904, 0.0022384065904381216
3.8199999999996903, 0.002237197852057996
3.82099999999969, 0.0022359887123065136
3.82199999999969, 0.0022347791709035297
3.82299999999969, 0.0022335692275724578
3.82399999999969, 0.002232358882040274
3.8249999999996898, 0.00223114813403753
3.8259999999996896, 0.002229936983298364
3.8269999999996895, 0.0022287254295605113
3.8279999999996894, 0.002227513472565322
3.8289999999996893, 0.0022263011120577628
3.829999999999689, 0.0022250883477864395
3.830999999999689, 0.002223875179503595
3.831999999999689, 0.0022226616069651412
3.832999999999689, 0.0022214476299306568
3.8339999999996888, 0.0022202332481633985
3.8349999999996887, 0.0022190184614303155
3.8359999999996885, 0.0022178032695020626
3.8369999999996884, 0.0022165876721530193
3.8379999999996883, 0.0022153716691612896
3.838999999999688, 0.002214155260308717
3.839999999999688, 0.0022129384453808913
3.840999999999688, 0.002211721224167181
3.841999999999688, 0.00221050359646073
3.8429999999996878, 0.0022092855620584593
3.8439999999996877, 0.0022080671207611005
3.8449999999996876, 0.002206848272373196
3.8459999999996874, 0.00220562901670311
3.8469999999996873, 0.002204409353563049
3.8479999999996872, 0.0022031892827690633
3.848999999999687, 0.0022019688041410627
3.849999999999687, 0.0022007479175028388
3.850999999999687, 0.0021995266226820676
3.851999999999687, 0.0021983049195103016
3.8529999999996867, 0.002197082807823025
3.8539999999996866, 0.002195860287459639
3.8549999999996865, 0.0021946373582634672
3.8559999999996863, 0.0021934140200817955
3.8569999999996862, 0.002192190272765846
3.857999999999686, 0.0021909661161708294
3.858999999999686, 0.002189741550155926
3.859999999999686, 0.002188516574584309
3.860999999999686, 0.0021872911893231674
3.8619999999996857, 0.002186065394243699
3.8629999999996856, 0.0021848391892211293
3.8639999999996855, 0.0021836125741347308
3.8649999999996854, 0.0021823855488678334
3.8659999999996852, 0.0021811581133078218
3.866999999999685, 0.0021799302673461687
3.867999999999685, 0.0021787020108784303
3.868999999999685, 0.00217747334380427
3.869999999999685, 0.0021762442660274647
3.8709999999996847, 0.00217501477745591
3.8719999999996846, 0.00217378487800165
3.8729999999996845, 0.002172554567580872
3.8739999999996844, 0.0021713238461139395
3.8749999999996843, 0.002170092713525367
3.875999999999684, 0.002168861169743878
3.876999999999684, 0.002167629214702385
3.877999999999684, 0.002166396848338007
3.878999999999684, 0.0021651640705921036
3.8799999999996837, 0.002163930881410248
3.8809999999996836, 0.002162697280742276
3.8819999999996835, 0.0021614632685422745
3.8829999999996834, 0.002160228844768607
3.8839999999996833, 0.002158994009383915
3.884999999999683, 0.0021577587623551483
3.885999999999683, 0.002156523103653544
3.886999999999683, 0.002155287033254679
3.887999999999683, 0.0021540505511384502
3.8889999999996827, 0.002152813657289103
3.8899999999996826, 0.002151576351695229
3.8909999999996825, 0.0021503386343498096
3.8919999999996824, 0.002149100505250181
3.8929999999996823, 0.0021478619643980914
3.893999999999682, 0.002146623011799681
3.894999999999682, 0.002145383647465509
3.895999999999682, 0.002144143871410569
3.896999999999682, 0.0021429036836542853
3.8979999999996817, 0.00214166308422054
3.8989999999996816, 0.002140422073137681
3.8999999999996815, 0.0021391806504385226
3.9009999999996814, 0.00213793881616038
3.9019999999996813, 0.00213669657034506
3.902999999999681, 0.0021354539130388835
3.903999999999681, 0.0021342108442926927
3.904999999999681, 0.002132967364161878
3.905999999999681, 0.002131723472706364
3.9069999999996807, 0.0021304791699906333
3.9079999999996806, 0.0021292344560837556
3.9089999999996805, 0.0021279893310593673
3.9099999999996804, 0.002126743794995712
3.9109999999996803, 0.0021254978479756342
3.91199999999968, 0.002124251490086601
3.91299999999968, 0.002123004721420707
3.91399999999968, 0.0021217575420746948
3.91499999999968, 0.0021205099521499553
3.9159999999996797, 0.002119261951752551
3.9169999999996796, 0.002118013540993221
3.9179999999996795, 0.0021167647199873893
3.9189999999996794, 0.00211551548885519
3.9199999999996793, 0.002114265847721467
3.920999999999679, 0.0021130157967157903
3.921999999999679, 0.0021117653359724597
3.922999999999679, 0.002110514465630534
3.923999999999679, 0.002109263185833827
3.9249999999996787, 0.002108011496730921
3.9259999999996786, 0.0021067593984751935
3.9269999999996785, 0.0021055068912248023
3.9279999999996784, 0.0021042539751427235
3.9289999999996783, 0.002103000650396742
3.929999999999678, 0.002101746917159482
3.930999999999678, 0.002100492775608399
3.931999999999678, 0.002099238225925814
3.932999999999678, 0.0020979832682989047
3.9339999999996778, 0.002096727902919721
3.9349999999996776, 0.0020954721299852016
3.9359999999996775, 0.0020942159496971954
3.9369999999996774, 0.0020929593622624467
3.9379999999996773, 0.0020917023678926334
3.938999999999677, 0.0020904449668043496
3.939999999999677, 0.002089187159219152
3.940999999999677, 0.002087928945363545
3.941999999999677, 0.002086670325469001
3.9429999999996768, 0.002085411299771969
3.9439999999996767, 0.0020841518685138878
3.9449999999996765, 0.002082892031941192
3.9459999999996764, 0.0020816317903053407
3.9469999999996763, 0.0020803711438628063
3.947999999999676, 0.0020791100928750977
3.948999999999676, 0.0020778486376087624
3.949999999999676, 0.0020765867783354226
3.950999999999676, 0.0020753245153317477
3.9519999999996758, 0.002074061848879496
3.9529999999996757, 0.00207279877926551
3.9539999999996756, 0.0020715353067817426
3.9549999999996754, 0.0020702714317252435
3.9559999999996753, 0.002069007154398192
3.956999999999675, 0.0020677424751079127
3.957999999999675, 0.002066477394166843
3.958999999999675, 0.0020652119118926083
3.959999999999675, 0.0020639460286079846
3.960999999999675, 0.0020626797446409192
3.9619999999996747, 0.0020614130603245546
3.9629999999996746, 0.0020601459759972338
3.9639999999996745, 0.0020588784920024974
3.9649999999996743, 0.0020576106086891118
3.9659999999996742, 0.0020563423264110797
3.966999999999674, 0.0020550736455276276
3.967999999999674, 0.0020538045664032487
3.968999999999674, 0.0020525350894076855
3.969999999999674, 0.0020512652149159596
3.9709999999996737, 0.0020499949433083735
3.9719999999996736, 0.002048724274970521
3.9729999999996735, 0.0020474532102932987
3.9739999999996733, 0.0020461817496729194
3.9749999999996732, 0.0020449098935109117
3.975999999999673, 0.0020436376422141456
3.976999999999673, 0.0020423649961948316
3.977999999999673, 0.0020410919558705373
3.978999999999673, 0.002039818521664192
3.9799999999996727, 0.0020385446940040944
3.9809999999996726, 0.002037270473323939
3.9819999999996725, 0.0020359958600628027
3.9829999999996724, 0.0020347208546651783
3.9839999999996722, 0.002033445457580956
3.984999999999672, 0.002032169669265473
3.985999999999672, 0.002030893490179478
3.986999999999672, 0.002029616920789177
3.987999999999672, 0.0020283399615662273
3.9889999999996717, 0.002027062612987742
3.9899999999996716, 0.002025784875536317
3.9909999999996715, 0.0020245067497000288
3.9919999999996714, 0.0020232282359724314
3.9929999999996713, 0.002021949334852605
3.993999999999671, 0.0020206700468451176
3.994999999999671, 0.002019390372460074
3.995999999999671, 0.002018110312213097
3.996999999999671, 0.0020168298666253573
3.9979999999996707, 0.0020155490362235686
3.9989999999996706, 0.002014267821540001
3.9999999999996705, 0.0020129862231125046
4.000999999999671, 0.0020117042414844817
4.001999999999671, 0.0020104218772049437
4.0029999999996715, 0.0020091391308284766
4.003999999999672, 0.002007856002915285
4.004999999999672, 0.0020065724940311696
4.0059999999996725, 0.002005288604747568
4.006999999999673, 0.0020040043356415417
4.007999999999673, 0.002002719687295785
4.0089999999996735, 0.002001434660298644
4.009999999999674, 0.0020001492552441237
4.010999999999674, 0.0019988634727318867
4.0119999999996745, 0.0019975773133672757
4.012999999999675, 0.001996290777761305
4.013999999999675, 0.0019950038665306953
4.0149999999996755, 0.0019937165802978497
4.015999999999676, 0.0019924289196908878
4.016999999999676, 0.0019911408853436363
4.0179999999996765, 0.001989852477895657
4.018999999999677, 0.001988563697992226
4.019999999999677, 0.0019872745462843817
4.0209999999996775, 0.001985985023428888
4.021999999999678, 0.001984695130088278
4.022999999999678, 0.0019834048669308494
4.0239999999996785, 0.001982114234630657
4.024999999999679, 0.0019808232338675547
4.025999999999679, 0.001979531865327163
4.0269999999996795, 0.001978240129700922
4.02799999999968, 0.0019769480276860514
4.02899999999968, 0.00197565555998559
4.0299999999996805, 0.0019743627273083966
4.030999999999681, 0.001973069530369151
4.031999999999681, 0.001971775969888365
4.0329999999996815, 0.001970482046592399
4.033999999999682, 0.0019691877612134476
4.034999999999682, 0.001967893114489572
4.0359999999996825, 0.001966598107164679
4.036999999999683, 0.0019653027399885634
4.037999999999683, 0.0019640070137168816
4.0389999999996835, 0.001962710929111174
4.039999999999684, 0.0019614144869388745
4.040999999999684, 0.0019601176879733167
4.0419999999996845, 0.0019588205329937208
4.042999999999685, 0.0019575230227852403
4.043999999999685, 0.001956225158138921
4.0449999999996855, 0.0019549269398517447
4.045999999999686, 0.001953628368726624
4.046999999999686, 0.0019523294455723967
4.0479999999996865, 0.001951030171203855
4.048999999999687, 0.0019497305464417282
4.049999999999687, 0.0019484305721127043
4.0509999999996875, 0.0019471302490494317
4.051999999999688, 0.0019458295780905275
4.052999999999688, 0.0019445285600805775
4.0539999999996885, 0.0019432271958701435
4.054999999999689, 0.0019419254863157786
4.055999999999689, 0.0019406234322800191
4.0569999999996895, 0.0019393210346313999
4.05799999999969, 0.0019380182942444588
4.05899999999969, 0.0019367152119997351
4.0599999999996905, 0.001935411788783778
4.060999999999691, 0.0019341080254891654
4.061999999999691, 0.0019328039230144896
4.0629999999996915, 0.0019314994822643688
4.063999999999692, 0.0019301947041494598
4.064999999999692, 0.0019288895895864535
4.0659999999996925, 0.001927584139498082
4.066999999999693, 0.001926278354813134
4.067999999999693, 0.0019249722364664437
4.0689999999996935, 0.0019236657853989002
4.069999999999694, 0.0019223590025574588
4.070999999999694, 0.0019210518888951422
4.0719999999996945, 0.0019197444453710405
4.072999999999695, 0.0019184366729503245
4.073999999999695, 0.0019171285726042396
4.0749999999996955, 0.0019158201453101165
4.075999999999696, 0.0019145113920513743
4.076999999999696, 0.0019132023138175257
4.0779999999996965, 0.0019118929116041768
4.078999999999697, 0.0019105831864130363
4.079999999999697, 0.0019092731392519153
4.0809999999996975, 0.001907962771134733
4.081999999999698, 0.0019066520830815195
4.082999999999698, 0.0019053410761184176
4.0839999999996985, 0.0019040297512776918
4.084999999999699, 0.001902718109597728
4.085999999999699, 0.001901406152123035
4.0869999999996995, 0.0019000938799042498
4.0879999999997, 0.0018987812939981403
4.0889999999997, 0.0018974683954676096
4.0899999999997005, 0.0018961551853817014
4.090999999999701, 0.0018948416648155895
4.091999999999701, 0.0018935278348506017
4.0929999999997015, 0.0018922136965742
4.093999999999702, 0.0018908992510800044
4.094999999999702, 0.0018895844994677815
4.0959999999997025, 0.001888269442843449
4.096999999999703, 0.001886954082319078
4.097999999999703, 0.0018856384190129012
4.0989999999997035, 0.0018843224540493104
4.099999999999704, 0.0018830061885588556
4.100999999999704, 0.0018816896236782516
4.1019999999997045, 0.001880372760550376
4.102999999999705, 0.0018790556003242785
4.103999999999705, 0.0018777381441551703
4.1049999999997056, 0.0018764203932044384
4.105999999999706, 0.0018751023486396374
4.106999999999706, 0.001873784011634494
4.1079999999997066, 0.001872465383368916
4.108999999999707, 0.0018711464650289704
4.109999999999707, 0.0018698272578069163
4.1109999999997076, 0.0018685077629011823
4.111999999999708, 0.001867187981516374
4.112999999999708, 0.0018658679148632798
4.113999999999709, 0.0018645475641588614
4.114999999999709, 0.0018632269306262659
4.115999999999709, 0.0018619060154948122
4.11699999999971, 0.0018605848200000097
4.11799999999971, 0.0018592633453835398
4.11899999999971, 0.0018579415928932715
4.119999999999711, 0.0018566195637832426
4.120999999999711, 0.001855297259313688
4.121999999999711, 0.0018539746807510098
4.122999999999712, 0.0018526518293677972
4.123999999999712, 0.0018513287064428146
4.124999999999712, 0.001850005313261007
4.125999999999713, 0.0018486816511134984
4.126999999999713, 0.001847357721297592
4.127999999999713, 0.0018460335251167608
4.128999999999714, 0.0018447090638806626
4.129999999999714, 0.001843384338905124
4.130999999999714, 0.0018420593515121515
4.131999999999715, 0.0018407341030299135
4.132999999999715, 0.0018394085947927611
4.133999999999715, 0.0018380828281412077
4.134999999999716, 0.0018367568044219368
4.135999999999716, 0.0018354305249877957
4.136999999999716, 0.001834103991197804
4.137999999999717, 0.0018327772044171317
4.138999999999717, 0.00183145016601712
4.139999999999717, 0.0018301228773752627
4.140999999999718, 0.0018287953398752087
4.141999999999718, 0.0018274675549067663
4.142999999999718, 0.0018261395238658882
4.143999999999719, 0.001824811248154679
4.144999999999719, 0.0018234827291813886
4.145999999999719, 0.001822153968360411
4.14699999999972, 0.0018208249671122787
4.14799999999972, 0.001819495726863662
4.14899999999972, 0.0018181662490473639
4.149999999999721, 0.0018168365351023186
4.150999999999721, 0.001815506586473588
4.151999999999721, 0.0018141764046123538
4.152999999999722, 0.0018128459909759257
4.153999999999722, 0.0018115153470277174
4.154999999999722, 0.0018101844742372684
4.155999999999723, 0.0018088533740802147
4.156999999999723, 0.0018075220480383038
4.157999999999723, 0.0018061904975993793
4.158999999999724, 0.0018048587242573827
4.159999999999724, 0.001803526729512346
4.160999999999724, 0.0018021945148703825
4.161999999999725, 0.0018008620818436966
4.162999999999725, 0.001799529431950564
4.163999999999725, 0.001798196566715333
4.164999999999726, 0.001796863487668415
4.165999999999726, 0.001795530196346292
4.166999999999726, 0.0017941966942914944
4.167999999999727, 0.0017928629830526043
4.168999999999727, 0.0017915290641842545
4.169999999999727, 0.0017901949392471106
4.170999999999728, 0.0017888606098078754
4.171999999999728, 0.001787526077439284
4.172999999999728, 0.001786191343720082
4.173999999999729, 0.0017848564102350406
4.174999999999729, 0.0017835212785749378
4.175999999999729, 0.0017821859503365514
4.17699999999973, 0.0017808504271226567
4.17799999999973, 0.0017795147105420228
4.17899999999973, 0.001778178802209396
4.179999999999731, 0.0017768427037454992
4.180999999999731, 0.0017755064167770285
4.181999999999731, 0.0017741699429366382
4.182999999999732, 0.001772833283862933
4.183999999999732, 0.0017714964412004785
4.184999999999732, 0.0017701594165997591
4.185999999999733, 0.0017688222117172112
4.186999999999733, 0.001767484828215175
4.187999999999733, 0.0017661472677619242
4.188999999999734, 0.0017648095320316297
4.189999999999734, 0.001763471622704363
4.190999999999734, 0.0017621335414660922
4.191999999999735, 0.0017607952900086663
4.192999999999735, 0.0017594568700297964
4.193999999999735, 0.0017581182832330775
4.194999999999736, 0.0017567795313279512
4.195999999999736, 0.001755440616029706
4.196999999999736, 0.0017541015390594703
4.197999999999737, 0.0017527623021442007
4.198999999999737, 0.0017514229070166776
4.199999999999737, 0.0017500833554154867
4.200999999999738, 0.0017487436490850133
4.201999999999738, 0.00174740378977544
4.202999999999738, 0.0017460637792427215
4.203999999999739, 0.0017447236192485915
4.204999999999739, 0.0017433833115605396
4.205999999999739, 0.0017420428579518043
4.20699999999974, 0.0017407022602013674
4.20799999999974, 0.0017393615200939417
4.20899999999974, 0.0017380206394199498
4.209999999999741, 0.0017366796199755315
4.210999999999741, 0.0017353384635625166
4.211999999999741, 0.0017339971719884247
4.212999999999742, 0.0017326557470664448
4.213999999999742, 0.0017313141906154352
4.214999999999742, 0.0017299725044599
4.215999999999743, 0.0017286306904299874
4.216999999999743, 0.0017272887503614691
4.217999999999743, 0.0017259466860957361
4.218999999999744, 0.001724604499479781
4.219999999999744, 0.0017232621923661887
4.220999999999744, 0.0017219197666131303
4.221999999999745, 0.0017205772240843275
4.222999999999745, 0.0017192345666490702
4.223999999999745, 0.0017178917961821881
4.224999999999746, 0.0017165489145640352
4.225999999999746, 0.0017152059236804815
4.226999999999746, 0.0017138628254229039
4.227999999999747, 0.001712519621688164
4.228999999999747, 0.0017111763143786002
4.229999999999747, 0.0017098329054020158
4.230999999999748, 0.001708489396671659
4.231999999999748, 0.0017071457901062113
4.232999999999748, 0.001705802087629783
4.233999999999749, 0.0017044582911718822
4.234999999999749, 0.001703114402667411
4.235999999999749, 0.0017017704240566548
4.23699999999975, 0.0017004263572852542
4.23799999999975, 0.001699082204304205
4.23899999999975, 0.0016977379670698345
4.239999999999751, 0.001696393647543788
4.240999999999751, 0.0016950492476930147
4.241999999999751, 0.0016937047694897535
4.242999999999752, 0.0016923602149115165
4.243999999999752, 0.0016910155859410744
4.244999999999752, 0.001689670884566437
4.245999999999753, 0.0016883261127808391
4.246999999999753, 0.0016869812725827343
4.247999999999753, 0.0016856363659757615
4.248999999999754, 0.001684291394968743
4.249999999999754, 0.0016829463615756605
4.250999999999754, 0.0016816012678156406
4.251999999999755, 0.0016802561157129422
4.252999999999755, 0.0016789109072969275
4.253999999999755, 0.0016775656446020655
4.254999999999756, 0.001676220329667897
4.255999999999756, 0.0016748749645390233
4.256999999999756, 0.0016735295512650876
4.257999999999757, 0.001672184091900762
4.258999999999757, 0.001670838588505729
4.259999999999757, 0.001669493043144657
4.260999999999758, 0.00166814745788719
4.261999999999758, 0.0016668018348079275
4.262999999999758, 0.0016654561759864043
4.263999999999759, 0.001664110483507073
4.264999999999759, 0.0016627647594592901
4.265999999999759, 0.0016614190059372862
4.26699999999976, 0.0016600732250401607
4.26799999999976, 0.0016587274188718589
4.26899999999976, 0.0016573815895411402
4.269999999999761, 0.0016560357391615832
4.270999999999761, 0.0016546898698515423
4.271999999999761, 0.0016533439837341489
4.272999999999762, 0.0016519980829372686
4.273999999999762, 0.001650652169593509
4.274999999999762, 0.0016493062458401775
4.275999999999763, 0.0016479603138192698
4.276999999999763, 0.0016466143756774538
4.277999999999763, 0.0016452684335660432
4.278999999999764, 0.0016439224896409768
4.279999999999764, 0.0016425765460628026
4.280999999999764, 0.0016412306049966552
4.281999999999765, 0.001639884668612235
4.282999999999765, 0.0016385387390837809
4.283999999999765, 0.0016371928185900677
4.284999999999766, 0.001635846909314358
4.285999999999766, 0.0016345010134444094
4.286999999999766, 0.001633155133172426
4.287999999999767, 0.0016318092706950583
4.288999999999767, 0.0016304634282133718
4.289999999999767, 0.0016291176079328217
4.290999999999768, 0.0016277718120632433
4.291999999999768, 0.0016264260428188104
4.292999999999768, 0.0016250803024180356
4.293999999999769, 0.0016237345930837312
4.294999999999769, 0.0016223889170429943
4.295999999999769, 0.001621043276527182
4.29699999999977, 0.0016196976737718881
4.29799999999977, 0.0016183521110169155
4.29899999999977, 0.0016170065905062713
4.299999999999771, 0.0016156611144881154
4.300999999999771, 0.0016143156852147652
4.301999999999771, 0.0016129703049426443
4.302999999999772, 0.0016116249759322923
4.303999999999772, 0.0016102797004483036
4.304999999999772, 0.001608934480759338
4.305999999999773, 0.0016075893191380719
4.306999999999773, 0.0016062442178611813
4.307999999999773, 0.0016048991792093244
4.308999999999774, 0.0016035542054671159
4.309999999999774, 0.0016022092989230864
4.310999999999774, 0.0016008644618696764
4.311999999999775, 0.0015995196966032106
4.312999999999775, 0.0015981750054238572
4.313999999999775, 0.0015968303906356207
4.314999999999776, 0.0015954858545463011
4.315999999999776, 0.0015941413994674826
4.316999999999776, 0.0015927970277144988
4.317999999999777, 0.0015914527416064088
4.318999999999777, 0.0015901085434659751
4.319999999999777, 0.0015887644356196338
4.320999999999778, 0.0015874204203974694
4.321999999999778, 0.0015860765001331897
4.322999999999778, 0.0015847326771641008
4.323999999999779, 0.0015833889538310751
4.324999999999779, 0.0015820453324785308
4.325999999999779, 0.0015807018154544031
4.32699999999978, 0.0015793584051101155
4.32799999999978, 0.001578015103800556
4.32899999999978, 0.001576671913884047
4.329999999999781, 0.001575328837722323
4.330999999999781, 0.0015739858776804977
4.331999999999781, 0.0015726430361270385
4.332999999999782, 0.0015713003154337402
4.333999999999782, 0.001569957717975697
4.334999999999782, 0.00156861524613127
4.335999999999783, 0.0015672729022820728
4.336999999999783, 0.0015659306888129248
4.337999999999783, 0.0015645886081118363
4.338999999999784, 0.0015632466625699732
4.339999999999784, 0.0015619048545816394
4.340999999999784, 0.0015605631865442324
4.341999999999785, 0.0015592216608582225
4.342999999999785, 0.0015578802799271292
4.343999999999785, 0.0015565390461574863
4.344999999999786, 0.0015551979619588129
4.345999999999786, 0.0015538570297435805
4.346999999999786, 0.0015525162519271986
4.347999999999787, 0.0015511756309279654
4.348999999999787, 0.001549835169167055
4.349999999999787, 0.0015484948690684753
4.350999999999788, 0.0015471547330590462
4.351999999999788, 0.0015458147635683708
4.352999999999788, 0.001544474963028795
4.353999999999789, 0.0015431353338753915
4.354999999999789, 0.001541795878545917
4.355999999999789, 0.0015404565994807905
4.35699999999979, 0.0015391174991230584
4.35799999999979, 0.0015377785799183625
4.35899999999979, 0.0015364398443149213
4.359999999999791, 0.001535101294763478
4.360999999999791, 0.00153376293371729
4.361999999999791, 0.0015324247636320865
4.362999999999792, 0.0015310867869660456
4.363999999999792, 0.0015297490061797463
4.364999999999792, 0.0015284114237361635
4.365999999999793, 0.001527074042100609
4.366999999999793, 0.0015257368637407215
4.367999999999793, 0.0015243998911264212
4.368999999999794, 0.0015230631267298862
4.369999999999794, 0.0015217265730255146
4.370999999999794, 0.0015203902324899014
4.371999999999795, 0.0015190541076017957
4.372999999999795, 0.0015177182008420701
4.373999999999795, 0.0015163825146937014
4.374999999999796, 0.0015150470516417215
4.375999999999796, 0.0015137118141731903
4.376999999999796, 0.0015123768047771728
4.377999999999797, 0.0015110420259446904
4.378999999999797, 0.0015097074801686998
4.379999999999797, 0.001508373169944057
4.380999999999798, 0.0015070390977674783
4.381999999999798, 0.0015057052661375209
4.382999999999798, 0.001504371677554534
4.383999999999799, 0.0015030383345206368
4.384999999999799, 0.0015017052395396814
4.385999999999799, 0.0015003723951172155
4.3869999999998, 0.0014990398037604572
4.3879999999998, 0.0014977074679782512
4.3889999999998, 0.0014963753902810459
4.389999999999801, 0.001495043573180851
4.390999999999801, 0.0014937120191912056
4.391999999999801, 0.001492380730827147
4.392999999999802, 0.0014910497106051747
4.393999999999802, 0.0014897189610432156
4.394999999999802, 0.001488388484660587
4.395999999999803, 0.0014870582839779723
4.396999999999803, 0.0014857283615173765
4.397999999999803, 0.0014843987198020917
4.398999999999804, 0.001483069361356665
4.399999999999804, 0.0014817402887068768
4.400999999999804, 0.0014804115043796718
4.401999999999805, 0.0014790830109031644
4.402999999999805, 0.0014777548108065768
4.403999999999805, 0.0014764269066202113
4.404999999999806, 0.0014750993008754195
4.405999999999806, 0.0014737719961045606
4.406999999999806, 0.0014724449948409725
4.407999999999807, 0.0014711182996189258
4.408999999999807, 0.0014697919129736036
4.409999999999807, 0.001468465837441049
4.410999999999808, 0.001467140075558147
4.411999999999808, 0.0014658146298625729
4.412999999999808, 0.0014644895028927687
4.413999999999809, 0.0014631646971878932
4.414999999999809, 0.0014618402152878065
4.415999999999809, 0.0014605160597330152
4.41699999999981, 0.0014591922330646405
4.41799999999981, 0.0014578687378243936
4.41899999999981, 0.001456545576554523
4.419999999999811, 0.0014552227517977921
4.420999999999811, 0.0014539002660974288
4.421999999999811, 0.0014525781219971055
4.422999999999812, 0.0014512563220408913
4.423999999999812, 0.0014499348687732117
4.424999999999812, 0.0014486137647388277
4.425999999999813, 0.0014472930124827816
4.426999999999813, 0.0014459726145503791
4.427999999999813, 0.001444652573487131
4.428999999999814, 0.00144333289183873
4.429999999999814, 0.0014420135721510137
4.430999999999814, 0.0014406946169699228
4.431999999999815, 0.0014393760288414663
4.432999999999815, 0.0014380578103116834
4.433999999999815, 0.0014367399639266083
4.434999999999816, 0.001435422492232228
4.435999999999816, 0.0014341053977744564
4.436999999999816, 0.001432788683099079
4.437999999999817, 0.0014314723507517317
4.438999999999817, 0.0014301564032778568
4.439999999999817, 0.0014288408432226668
4.440999999999818, 0.001427525673131099
4.441999999999818, 0.001426210895547798
4.442999999999818, 0.0014248965130170487
4.443999999999819, 0.0014235825280827696
4.444999999999819, 0.0014222689432884508
4.445999999999819, 0.0014209557611771302
4.44699999999982, 0.0014196429842913492
4.44799999999982, 0.0014183306151731147
4.44899999999982, 0.0014170186563638714
4.449999999999821, 0.0014157071104044458
4.450999999999821, 0.0014143959798350195
4.451999999999821, 0.001413085267195097
4.452999999999822, 0.0014117749750234556
4.453999999999822, 0.00141046510585811
4.454999999999822, 0.001409155662236275
4.455999999999823, 0.0014078466466943395
4.456999999999823, 0.0014065380617678009
4.457999999999823, 0.001405229909991256
4.458999999999824, 0.0014039221938983433
4.459999999999824, 0.0014026149160217122
4.460999999999824, 0.0014013080788929887
4.461999999999825, 0.0014000016850427232
4.462999999999825, 0.0013986957370003658
4.463999999999825, 0.001397390237294223
4.464999999999826, 0.001396085188451418
4.465999999999826, 0.0013947805929978546
4.466999999999826, 0.0013934764534581758
4.467999999999827, 0.0013921727723557285
4.468999999999827, 0.0013908695522125186
4.4699999999998274, 0.001389566795549188
4.470999999999828, 0.0013882645048849509
4.471999999999828, 0.001386962682737579
4.4729999999998284, 0.00138566133162335
4.473999999999829, 0.0013843604540570143
4.474999999999829, 0.0013830600525517524
4.4759999999998294, 0.0013817601296191374
4.47699999999983, 0.0013804606877690967
4.47799999999983, 0.0013791617295098781
4.4789999999998305, 0.0013778632573480008
4.479999999999831, 0.0013765652737882242
4.480999999999831, 0.0013752677813335106
4.4819999999998315, 0.001373970782484977
4.482999999999832, 0.001372674279741867
4.483999999999832, 0.0013713782756015081
4.4849999999998325, 0.0013700827725592684
4.485999999999833, 0.0013687877731085234
4.486999999999833, 0.0013674932797406206
4.4879999999998335, 0.0013661992949448266
4.488999999999834, 0.0013649058212083056
4.489999999999834, 0.0013636128610160691
4.4909999999998345, 0.0013623204168509398
4.491999999999835, 0.0013610284911935138
4.492999999999835, 0.0013597370865221236
4.4939999999998355, 0.0013584462053127988
4.494999999999836, 0.0013571558500392186
4.495999999999836, 0.00135586602317269
4.4969999999998365, 0.0013545767271820905
4.497999999999837, 0.0013532879645338444
4.498999999999837, 0.001351999737691877
4.4999999999998375, 0.001350712049117574
4.500999999999838, 0.001349424901269747
4.501999999999838, 0.001348138296604601
4.5029999999998385, 0.0013468522375756722
4.503999999999839, 0.001345566726633824
4.504999999999839, 0.0013442817662271732
4.5059999999998395, 0.0013429973588010798
4.50699999999984, 0.001341713506798092
4.50799999999984, 0.0013404302126579124
4.5089999999998405, 0.0013391474788173607
4.509999999999841, 0.0013378653077103328
4.510999999999841, 0.001336583701767762
4.5119999999998415, 0.0013353026634175893
4.512999999999842, 0.001334022195084705
4.513999999999842, 0.0013327422991909331
4.5149999999998425, 0.0013314629781549783
4.515999999999843, 0.0013301842343923945
4.516999999999843, 0.001328906070315542
4.5179999999998435, 0.0013276284883335513
4.518999999999844, 0.0013263514908522878
4.519999999999844, 0.0013250750802743054
4.5209999999998445, 0.0013237992589988181
4.521999999999845, 0.0013225240294216555
4.522999999999845, 0.0013212493939352265
4.5239999999998455, 0.001319975354928482
4.524999999999846, 0.0013187019147868745
4.525999999999846, 0.0013174290758923247
4.5269999999998465, 0.0013161568406231765
4.527999999999847, 0.0013148852113541662
4.528999999999847, 0.0013136141904563823
4.5299999999998475, 0.0013123437802972239
4.530999999999848, 0.0013110739832403672
4.531999999999848, 0.0013098048016457328
4.5329999999998485, 0.0013085362378694298
4.533999999999849, 0.001307268294263743
4.534999999999849, 0.0013060009731770718
4.5359999999998495, 0.0013047342769539137
4.53699999999985, 0.00130346820793481
4.53799999999985, 0.0013022027684563172
4.5389999999998505, 0.0013009379608509687
4.539999999999851, 0.001299673787447237
4.540999999999851, 0.001298410250569489
4.5419999999998515, 0.0012971473525379706
4.542999999999852, 0.0012958850956687406
4.543999999999852, 0.0012946234822736515
4.5449999999998525, 0.001293362514660316
4.545999999999853, 0.0012921021951320573
4.546999999999853, 0.001290842525987877
4.5479999999998535, 0.0012895835095224216
4.548999999999854, 0.001288325148025946
4.549999999999854, 0.0012870674437842691
4.5509999999998545, 0.00128581039907875
4.551999999999855, 0.001284554016186238
4.552999999999855, 0.0012832982973790452
4.5539999999998555, 0.0012820432449249055
4.554999999999856, 0.0012807888610869439
4.555999999999856, 0.0012795351481236332
4.5569999999998565, 0.0012782821082887624
4.557999999999857, 0.0012770297438314017
4.558999999999857, 0.0012757780569958622
4.5599999999998575, 0.001274527050021662
4.560999999999858, 0.0012732767251434928
4.561999999999858, 0.0012720270845911837
4.5629999999998585, 0.001270778130589658
4.563999999999859, 0.0012695298653589084
4.564999999999859, 0.0012682822911139595
4.5659999999998595, 0.0012670354100648249
4.56699999999986, 0.0012657892244164752
4.56799999999986, 0.0012645437363688135
4.5689999999998605, 0.0012632989481166246
4.569999999999861, 0.001262054861849547
4.570999999999861, 0.001260811479752041
4.5719999999998615, 0.0012595688040033478
4.572999999999862, 0.0012583268367774585
4.573999999999862, 0.0012570855802430786
4.5749999999998625, 0.0012558450365635974
4.575999999999863, 0.001254605207897046
4.576999999999863, 0.001253366096396062
4.5779999999998635, 0.001252127704207874
4.578999999999864, 0.00125089003347424
4.579999999999864, 0.0012496530863314321
4.5809999999998645, 0.001248416864910202
4.581999999999865, 0.0012471813713357351
4.582999999999865, 0.0012459466077276295
4.5839999999998655, 0.0012447125761998524
4.584999999999866, 0.001243479278860718
4.585999999999866, 0.0012422467178128443
4.5869999999998665, 0.0012410148951531243
4.587999999999867, 0.0012397838129726882
4.588999999999867, 0.0012385534733568803
4.5899999999998675, 0.0012373238783852142
4.590999999999868, 0.0012360950301313481
4.591999999999868, 0.0012348669306630527
4.5929999999998685, 0.0012336395820421713
4.593999999999869, 0.0012324129863245888
4.594999999999869, 0.001231187145560209
4.5959999999998695, 0.001229962061792914
4.59699999999987, 0.0012287377370605328
4.59799999999987, 0.001227514173394804
4.5989999999998705, 0.001226291372821363
4.599999999999871, 0.0012250693373596884
4.600999999999871, 0.001223848069023082
4.6019999999998715, 0.0012226275698186322
4.602999999999872, 0.001221407841747191
4.603999999999872, 0.0012201888868033307
4.6049999999998725, 0.001218970706975326
4.605999999999873, 0.001217753304245111
4.606999999999873, 0.0012165366805882514
4.6079999999998735, 0.0012153208379739246
4.608999999999874, 0.0012141057783648772
4.609999999999874, 0.0012128915037173916
4.6109999999998745, 0.0012116780159812672
4.611999999999875, 0.0012104653170997887
4.612999999999875, 0.0012092534090096905
4.6139999999998755, 0.0012080422936411187
4.614999999999876, 0.001206831972917629
4.615999999999876, 0.001205622448756125
4.6169999999998765, 0.001204413723066849
4.617999999999877, 0.00120320579775335
4.618999999999877, 0.001201998674712447
4.6199999999998775, 0.001200792355834208
4.620999999999878, 0.0011995868430019119
4.621999999999878, 0.0011983821380920309
4.6229999999998785, 0.0011971782429741951
4.623999999999879, 0.0011959751595111646
4.624999999999879, 0.0011947728895588049
4.6259999999998795, 0.0011935714349660508
4.62699999999988, 0.0011923707975748884
4.62799999999988, 0.001191170979220317
4.6289999999998805, 0.0011899719817303333
4.629999999999881, 0.001188773806925892
4.630999999999881, 0.0011875764566208875
4.6319999999998815, 0.0011863799326221182
4.632999999999882, 0.0011851842367292683
4.633999999999882, 0.0011839893707348745
4.6349999999998825, 0.0011827953364243033
4.635999999999883, 0.0011816021355757214
4.636999999999883, 0.0011804097699600667
4.6379999999998835, 0.0011792182413410297
4.638999999999884, 0.0011780275514750253
4.639999999999884, 0.0011768377021111568
4.6409999999998846, 0.0011756486949912072
4.641999999999885, 0.0011744605318495967
4.642999999999885, 0.0011732732144133723
4.6439999999998856, 0.001172086744402165
4.644999999999886, 0.0011709011235281853
4.645999999999886, 0.0011697163534961806
4.6469999999998866, 0.001168532436003419
4.647999999999887, 0.001167349372739665
4.648999999999887, 0.0011661671653871468
4.649999999999888, 0.0011649858156205482
4.650999999999888, 0.001163805325106965
4.651999999999888, 0.001162625695505893
4.652999999999889, 0.0011614469284692056
4.653999999999889, 0.0011602690256411194
4.654999999999889, 0.0011590919886581817
4.65599999999989, 0.0011579158191492426
4.65699999999989, 0.0011567405187354305
4.65799999999989, 0.0011555660890301303
4.658999999999891, 0.0011543925316389642
4.659999999999891, 0.0011532198481597627
4.660999999999891, 0.0011520480401825458
4.661999999999892, 0.0011508771092895002
4.662999999999892, 0.0011497070570549606
4.663999999999892, 0.0011485378850453782
4.664999999999893, 0.0011473695948193115
4.665999999999893, 0.0011462021879273935
4.666999999999893, 0.0011450356659123233
4.667999999999894, 0.0011438700303088231
4.668999999999894, 0.0011427052826436456
4.669999999999894, 0.001141541424435528
4.670999999999895, 0.0011403784571951876
4.671999999999895, 0.001139216382425293
4.672999999999895, 0.0011380552016204504
4.673999999999896, 0.0011368949162671742
4.674999999999896, 0.0011357355278438762
4.675999999999896, 0.0011345770378208386
4.676999999999897, 0.0011334194476602026
4.677999999999897, 0.0011322627588159439
4.678999999999897, 0.0011311069727338455
4.679999999999898, 0.0011299520908514967
4.680999999999898, 0.001128798114598266
4.681999999999898, 0.0011276450453952726
4.682999999999899, 0.001126492884655385
4.683999999999899, 0.0011253416337831884
4.684999999999899, 0.0011241912941749763
4.6859999999999, 0.0011230418672187263
4.6869999999999, 0.00112189335429409
4.6879999999999, 0.0011207457567723664
4.688999999999901, 0.0011195990760164884
4.689999999999901, 0.0011184533133810112
4.690999999999901, 0.001117308470212084
4.691999999999902, 0.0011161645478474462
4.692999999999902, 0.001115021547616398
4.693999999999902, 0.0011138794708397994
4.694999999999903, 0.0011127383188300347
4.695999999999903, 0.0011115980928910133
4.696999999999903, 0.001110458794318148
4.697999999999904, 0.0011093204243983372
4.698999999999904, 0.00110818298440995
4.699999999999904, 0.0011070464756228191
4.700999999999905, 0.0011059108992982124
4.701999999999905, 0.0011047762566888278
4.702999999999905, 0.0011036425490387753
4.703999999999906, 0.0011025097775835672
4.704999999999906, 0.0011013779435500943
4.705999999999906, 0.0011002470481566223
4.706999999999907, 0.0010991170926127711
4.707999999999907, 0.0010979880781195044
4.708999999999907, 0.0010968600058691165
4.709999999999908, 0.0010957328770452165
4.710999999999908, 0.0010946066928227186
4.711999999999908, 0.0010934814543678275
4.712999999999909, 0.001092357162838024
4.713999999999909, 0.0010912338193820568
4.714999999999909, 0.0010901114251399288
4.71599999999991, 0.0010889899812428832
4.71699999999991, 0.0010878694888133923
4.71799999999991, 0.0010867499489651518
4.718999999999911, 0.0010856313628030553
4.719999999999911, 0.001084513731423203
4.720999999999911, 0.0010833970559128742
4.721999999999912, 0.001082281337350519
4.722999999999912, 0.0010811665768057578
4.723999999999912, 0.0010800527753393584
4.724999999999913, 0.001078939934003239
4.725999999999913, 0.001077828053840445
4.726999999999913, 0.0010767171358851474
4.727999999999914, 0.0010756071811626278
4.728999999999914, 0.001074498190689277
4.729999999999914, 0.0010733901654725823
4.730999999999915, 0.0010722831065111114
4.731999999999915, 0.0010711770147945098
4.732999999999915, 0.0010700718913035014
4.733999999999916, 0.0010689677370098614
4.734999999999916, 0.001067864552876423
4.735999999999916, 0.0010667623398570613
4.736999999999917, 0.0010656610988966928
4.737999999999917, 0.0010645608309312578
4.738999999999917, 0.0010634615368877239
4.739999999999918, 0.0010623632176840704
4.740999999999918, 0.0010612658742292912
4.741999999999918, 0.0010601695074233736
4.742999999999919, 0.0010590741181573057
4.743999999999919, 0.0010579797073130659
4.744999999999919, 0.0010568862757636091
4.74599999999992, 0.0010557938243728733
4.74699999999992, 0.0010547023539957637
4.74799999999992, 0.0010536118654781571
4.748999999999921, 0.0010525223596568882
4.749999999999921, 0.001051433837359742
4.750999999999921, 0.0010503462994054626
4.751999999999922, 0.0010492597466037377
4.752999999999922, 0.0010481741797551951
4.753999999999922, 0.0010470895996513992
4.754999999999923, 0.0010460060070748545
4.755999999999923, 0.0010449234027989866
4.756999999999923, 0.0010438417875881538
4.757999999999924, 0.0010427611621976348
4.758999999999924, 0.001041681527373627
4.759999999999924, 0.0010406028838532465
4.760999999999925, 0.001039525232364519
4.761999999999925, 0.001038448573626388
4.762999999999925, 0.0010373729083487013
4.763999999999926, 0.0010362982372322117
4.764999999999926, 0.0010352245609685804
4.765999999999926, 0.0010341518802403722
4.766999999999927, 0.0010330801957210464
4.767999999999927, 0.001032009508074973
4.768999999999927, 0.0010309398179574093
4.769999999999928, 0.001029871126014517
4.770999999999928, 0.0010288034328833557
4.771999999999928, 0.0010277367391918766
4.772999999999929, 0.0010266710455589302
4.773999999999929, 0.0010256063525942638
4.774999999999929, 0.001024542660898516
4.77599999999993, 0.0010234799710632273
4.77699999999993, 0.0010224182836708346
4.77799999999993, 0.0010213575992946645
4.778999999999931, 0.0010202979184989523
4.779999999999931, 0.0010192392418388234
4.780999999999931, 0.0010181815698603093
4.781999999999932, 0.0010171249031003429
4.782999999999932, 0.0010160692420867574
4.783999999999932, 0.0010150145873382942
4.784999999999933, 0.0010139609393646028
4.785999999999933, 0.001012908298666241
4.786999999999933, 0.0010118566657346753
4.787999999999934, 0.001010806041052293
4.788999999999934, 0.0010097564250923967
4.789999999999934, 0.001008707818319207
4.790999999999935, 0.0010076602211878754
4.791999999999935, 0.0010066136341444713
4.792999999999935, 0.0010055680576260024
4.793999999999936, 0.0010045234920604074
4.794999999999936, 0.0010034799378665625
4.795999999999936, 0.0010024373954542944
4.796999999999937, 0.0010013958652243665
4.797999999999937, 0.0010003553475685044
4.798999999999937, 0.000999315842869382
4.799999999999938, 0.0009982773515006395
4.800999999999938, 0.0009972398738268844
4.801999999999938, 0.0009962034102036933
4.802999999999939, 0.0009951679609776231
4.803999999999939, 0.0009941335264862152
4.804999999999939, 0.0009931001070579972
4.80599999999994, 0.0009920677030124947
4.80699999999994, 0.0009910363146602352
4.80799999999994, 0.0009900059423027555
4.808999999999941, 0.0009889765862326032
4.809999999999941, 0.0009879482467333549
4.810999999999941, 0.0009869209240796124
4.811999999999942, 0.0009858946185370135
4.812999999999942, 0.0009848693303622388
4.813999999999942, 0.0009838450598030279
4.814999999999943, 0.0009828218070981726
4.815999999999943, 0.0009817995724775307
4.816999999999943, 0.0009807783561620433
4.817999999999944, 0.0009797581583637313
4.818999999999944, 0.0009787389792857053
4.819999999999944, 0.0009777208191221836
4.820999999999945, 0.0009767036780584909
4.821999999999945, 0.0009756875562710692
4.822999999999945, 0.0009746724539274956
4.823999999999946, 0.0009736583711864809
4.824999999999946, 0.0009726453081978846
4.825999999999946, 0.0009716332651027248
4.826999999999947, 0.0009706222420331857
4.827999999999947, 0.0009696122391126325
4.828999999999947, 0.0009686032564556162
4.829999999999948, 0.000967595294167887
4.830999999999948, 0.000966588352346407
4.831999999999948, 0.0009655824310793545
4.832999999999949, 0.0009645775304461458
4.833999999999949, 0.0009635736505174353
4.834999999999949, 0.000962570791355133
4.83599999999995, 0.000961568953012415
4.83699999999995, 0.0009605681355337375
4.83799999999995, 0.0009595683389548436
4.838999999999951, 0.0009585695633027781
4.839999999999951, 0.0009575718085959045
4.840999999999951, 0.0009565750748439083
4.841999999999952, 0.0009555793620478155
4.842999999999952, 0.0009545846702000062
4.843999999999952, 0.0009535909992842257
4.844999999999953, 0.0009525983492755961
4.845999999999953, 0.0009516067201406307
4.846999999999953, 0.0009506161118372497
4.847999999999954, 0.000949626524314793
4.848999999999954, 0.0009486379575140306
4.849999999999954, 0.0009476504113671816
4.850999999999955, 0.0009466638857979263
4.851999999999955, 0.0009456783807214166
4.852999999999955, 0.0009446938960442978
4.853999999999956, 0.0009437104316647202
4.854999999999956, 0.0009427279874723492
4.855999999999956, 0.0009417465633483859
4.856999999999957, 0.0009407661591655847
4.857999999999957, 0.0009397867747882587
4.858999999999957, 0.000938808410072305
4.859999999999958, 0.0009378310648652139
4.860999999999958, 0.0009368547390060897
4.861999999999958, 0.000935879432325662
4.862999999999959, 0.0009349051446463035
4.863999999999959, 0.0009339318757820483
4.864999999999959, 0.0009329596255386042
4.86599999999996, 0.0009319883937133757
4.86699999999996, 0.00093101818009547
4.86799999999996, 0.0009300489844657273
4.868999999999961, 0.0009290808065967253
4.869999999999961, 0.0009281136462528057
4.870999999999961, 0.0009271475031900848
4.871999999999962, 0.0009261823771564775
4.872999999999962, 0.0009252182678917063
4.873999999999962, 0.0009242551751273281
4.874999999999963, 0.000923293098586746
4.875999999999963, 0.0009223320379852317
4.876999999999963, 0.0009213719930299351
4.877999999999964, 0.000920412963419916
4.878999999999964, 0.0009194549488461494
4.879999999999964, 0.0009184979489915547
4.880999999999965, 0.000917541963531007
4.881999999999965, 0.0009165869921313575
4.882999999999965, 0.0009156330344514584
4.883999999999966, 0.0009146800901421718
4.884999999999966, 0.0009137281588463989
4.885999999999966, 0.0009127772401990908
4.886999999999967, 0.0009118273338272752
4.887999999999967, 0.0009108784393500753
4.888999999999967, 0.0009099305563787212
4.889999999999968, 0.0009089836845165836
4.890999999999968, 0.0009080378233591801
4.891999999999968, 0.0009070929724942044
4.892999999999969, 0.0009061491315015455
4.893999999999969, 0.0009052062999533046
4.894999999999969, 0.000904264477413819
4.89599999999997, 0.0009033236634396804
4.89699999999997, 0.0009023838575797597
4.89799999999997, 0.0009014450593752226
4.898999999999971, 0.000900507268359555
4.899999999999971, 0.0008995704840585823
4.900999999999971, 0.0008986347059904913
4.901999999999972, 0.0008976999336658518
4.902999999999972, 0.000896766166587638
4.903999999999972, 0.0008958334042512497
4.904999999999973, 0.0008949016461445342
4.905999999999973, 0.0008939708917478107
4.906999999999973, 0.0008930411405338902
4.907999999999974, 0.000892112391968096
4.908999999999974, 0.0008911846455082887
4.909999999999974, 0.0008902579006048903
4.910999999999975, 0.0008893321567009006
4.911999999999975, 0.0008884074132319267
4.912999999999975, 0.0008874836696262007
4.913999999999976, 0.0008865609253046078
4.914999999999976, 0.0008856391796807004
4.915999999999976, 0.0008847184321607328
4.916999999999977, 0.000883798682143675
4.917999999999977, 0.0008828799290212415
4.918999999999977, 0.0008819621721779117
4.919999999999978, 0.0008810454109909547
4.920999999999978, 0.0008801296448304527
4.921999999999978, 0.0008792148730593263
4.922999999999979, 0.0008783010950333542
4.923999999999979, 0.000877388310101202
4.924999999999979, 0.0008764765176044419
4.92599999999998, 0.0008755657168775842
4.92699999999998, 0.0008746559072480885
4.92799999999998, 0.0008737470880364028
4.928999999999981, 0.0008728392585559778
4.929999999999981, 0.0008719324181132955
4.930999999999981, 0.000871026566007894
4.931999999999982, 0.000870121701532388
4.932999999999982, 0.0008692178239725006
4.933999999999982, 0.0008683149326070838
4.934999999999983, 0.0008674130267081438
4.935999999999983, 0.0008665121055408668
4.936999999999983, 0.000865612168363642
4.937999999999984, 0.0008647132144280933
4.938999999999984, 0.0008638152429790947
4.939999999999984, 0.0008629182532548063
4.940999999999985, 0.0008620222444866929
4.941999999999985, 0.0008611272158995498
4.942999999999985, 0.0008602331667115326
4.943999999999986, 0.0008593400961341816
4.944999999999986, 0.0008584480033724423
4.945999999999986, 0.0008575568876247008
4.946999999999987, 0.0008566667480828041
4.947999999999987, 0.0008557775839320823
4.948999999999987, 0.0008548893943513846
4.949999999999988, 0.0008540021785130996
4.950999999999988, 0.00085311593558318
4.951999999999988, 0.0008522306647211744
4.952999999999989, 0.0008513463650802488
4.953999999999989, 0.0008504630358072168
4.954999999999989, 0.000849580676042565
4.95599999999999, 0.0008486992849204769
4.95699999999999, 0.0008478188615688654
4.95799999999999, 0.0008469394051093957
4.958999999999991, 0.0008460609146575111
4.959999999999991, 0.0008451833893224637
4.960999999999991, 0.0008443068282073413
4.961999999999992, 0.0008434312304090905
4.962999999999992, 0.0008425565950185444
4.963999999999992, 0.0008416829211204585
4.964999999999993, 0.0008408102077935253
4.965999999999993, 0.0008399384541104096
4.966999999999993, 0.0008390676591377741
4.967999999999994, 0.0008381978219363076
4.968999999999994, 0.0008373289415607506
4.969999999999994, 0.0008364610170599261
4.970999999999995, 0.0008355940474767626
4.971999999999995, 0.0008347280318483275
4.972999999999995, 0.000833862969205849
4.973999999999996, 0.0008329988585747486
4.974999999999996, 0.0008321356989746682
4.975999999999996, 0.0008312734894194957
4.976999999999997, 0.0008304122289173956
4.977999999999997, 0.0008295519164708346
4.978999999999997, 0.0008286925510766121
4.979999999999998, 0.0008278341317258869
4.980999999999998, 0.0008269766574042073
4.981999999999998, 0.0008261201270915339
4.982999999999999, 0.000825264539762276
4.983999999999999, 0.0008244098943853156
4.984999999999999, 0.0008235561899240333
4.986, 0.0008227034253363417
4.987, 0.00082185159957471
4.988, 0.0008210007115861961
4.989000000000001, 0.0008201507603124716
4.990000000000001, 0.0008193017446898527
4.991000000000001, 0.0008184536636493277
4.992000000000002, 0.000817606516116585
4.993000000000002, 0.0008167603010120475
4.994000000000002, 0.0008159150172508902
4.995000000000003, 0.0008150706637430818
4.996000000000003, 0.0008142272393934024
4.997000000000003, 0.0008133847431014816
4.998000000000004, 0.0008125431737618171
4.999000000000004, 0.0008117025302638153
5.000000000000004, 0.0008108628114918115


==> data/ac/energy.cPG.deg2.dt.0.01.csv <==
t,E
0.0, 15.601949078894801
0.01, 8.90751501835444
0.02, 5.947460286232513
0.03, 4.3055053366332645
0.04, 3.2801685169644808
0.05, 2.589859632473821
0.060000000000000005, 2.0999524375619103
0.07, 1.738343456322298
0.08, 1.4631613392405678
0.09, 1.2485606546953758
0.09999999999999999, 1.0778052597298897
0.10999999999999999, 0.9396298674017044
0.11999999999999998, 0.8262050230083368
0.12999999999999998, 0.731940558417271
0.13999999999999999, 0.6527521621737814
0.15, 0.58559569578735
0.16, 0.5281624272966842
0.17, 0.4786742615840316
0.18000000000000002, 0.43574294428178295
0.19000000000000003, 0.3982712536336429
0.20000000000000004, 0.36538238276788104
0.21000000000000005, 0.3363686363580956
0.22000000000000006, 0.3106536037564012
0.23000000000000007, 0.28776389152503945
0.24000000000000007, 0.2673077392072518
0.25000000000000006, 0.24895865966471648
0.26000000000000006, 0.23244279352641173
0.2700000000000001, 0.2175290409762884
0.2800000000000001, 0.20402129266382749
0.2900000000000001, 0.19175226290859235
0.3000000000000001, 0.18057855725590188
0.3100000000000001, 0.1703766991144025
0.3200000000000001, 0.16103990758163686
0.3300000000000001, 0.15247546805387555
0.34000000000000014, 0.14460257392127954
0.35000000000000014, 0.13735054511900052
0.36000000000000015, 0.13065735003793644
0.37000000000000016, 0.12446837307328164
0.38000000000000017, 0.118735382181334
0.3900000000000002, 0.11341566015114464
0.4000000000000002, 0.10847127055435568
0.4100000000000002, 0.10386843501334082
0.4200000000000002, 0.09957700289548373
0.4300000000000002, 0.0955699980779751
0.4400000000000002, 0.09182323024234094
0.45000000000000023, 0.08831496041004984
0.46000000000000024, 0.08502561224150376
0.47000000000000025, 0.0819375220838329
0.48000000000000026, 0.07903472194045062
0.49000000000000027, 0.07630275050334281
0.5000000000000002, 0.07372848818148002
0.5100000000000002, 0.0713000127100132
0.5200000000000002, 0.0690064724622079
0.5300000000000002, 0.06683797503102736
0.5400000000000003, 0.06478548901702179
0.5500000000000003, 0.06284075726751773
0.5600000000000003, 0.06099622007005699
0.5700000000000003, 0.05924494701952504
0.5800000000000003, 0.05758057646066729
0.5900000000000003, 0.05599726156157003
0.6000000000000003, 0.054489622203979585
0.6100000000000003, 0.05305270198695789
0.6200000000000003, 0.051681929734556424
0.6300000000000003, 0.0503730849785657
0.6400000000000003, 0.04912226695617755
0.6500000000000004, 0.04792586672138094
0.6600000000000004, 0.04678054201962437
0.6700000000000004, 0.045683194618966055
0.6800000000000004, 0.04463094982866285
0.6900000000000004, 0.04362113796879336
0.7000000000000004, 0.042651277582817046
0.7100000000000004, 0.0417190602095655
0.7200000000000004, 0.04082233655257255
0.7300000000000004, 0.039959103903314315
0.7400000000000004, 0.03912749469125418
0.7500000000000004, 0.03832576604785671
0.7600000000000005, 0.03755229028425828
0.7700000000000005, 0.036805546193278985
0.7800000000000005, 0.03608411109612775
0.7900000000000005, 0.03538665356268026
0.8000000000000005, 0.034711926746023754
0.8100000000000005, 0.03405876225205928
0.8200000000000005, 0.033426064539216836
0.8300000000000005, 0.03281280575457179
0.8400000000000005, 0.0322180209899846
0.8500000000000005, 0.031640803915980405
0.8600000000000005, 0.031080302759917827
0.8700000000000006, 0.0305357165982592
0.8800000000000006, 0.030006291935670025
0.8900000000000006, 0.02949131954627687
0.9000000000000006, 0.028990131554744804
0.9100000000000006, 0.028502098736921735
0.9200000000000006, 0.02802662802166907
0.9300000000000006, 0.027563160177181384
0.9400000000000006, 0.02711116766660881
0.9500000000000006, 0.026670152659157113
0.9600000000000006, 0.026239645184071014
0.9700000000000006, 0.025819201416008155
0.9800000000000006, 0.02540840208131889
0.9900000000000007, 0.025006850975647
1.0000000000000007, 0.024614173584088822
1.0100000000000007, 0.024230015795892408
1.0200000000000007, 0.023854042706350446
1.0300000000000007, 0.023485937499156402
1.0400000000000007, 0.02312540040305029
1.0500000000000007, 0.022772147717088197
1.0600000000000007, 0.022425910899331974
1.0700000000000007, 0.022086435714180466
1.0800000000000007, 0.021753481433946866
1.0900000000000007, 0.021426820090641396
1.1000000000000008, 0.021106235774241325
1.1100000000000008, 0.020791523974025266
1.1200000000000008, 0.02048249095982103
1.1300000000000008, 0.02017895320026554
1.1400000000000008, 0.01988073681540183
1.1500000000000008, 0.019587677061151047
1.1600000000000008, 0.01929961784338829
1.1700000000000008, 0.01901641125953094
1.1800000000000008, 0.018737917165709415
1.1900000000000008, 0.018464002767744323
1.2000000000000008, 0.018194542234289925
1.2100000000000009, 0.017929416330633767
1.2200000000000009, 0.017668512071761393
1.2300000000000009, 0.01741172239340095
1.2400000000000009, 0.017158945839867948
1.2500000000000009, 0.016910086267618307
1.260000000000001, 0.016665052563508358
1.270000000000001, 0.016423758376835615
1.280000000000001, 0.01618612186431042
1.290000000000001, 0.01595206544717343
1.300000000000001, 0.015721515579738388
1.310000000000001, 0.015494402528694601
1.320000000000001, 0.015270660162558422
1.330000000000001, 0.015050225750710654
1.340000000000001, 0.01483303977150129
1.350000000000001, 0.014619045728944747
1.360000000000001, 0.014408189977566817
1.370000000000001, 0.014200421554997792
1.380000000000001, 0.013995692021939815
1.390000000000001, 0.013793955309164357
1.400000000000001, 0.013595167571222658
1.410000000000001, 0.013399287046576388
1.420000000000001, 0.013206273923877543
1.430000000000001, 0.013016090214147286
1.440000000000001, 0.0128286996286205
1.450000000000001, 0.012644067462040777
1.460000000000001, 0.012462160481204678
1.470000000000001, 0.012282946818567021
1.480000000000001, 0.012106395870732211
1.490000000000001, 0.011932478201666591
1.500000000000001, 0.011761165450476587
1.5100000000000011, 0.011592430243606344
1.5200000000000011, 0.011426246111315297
1.5300000000000011, 0.01126258740830442
1.5400000000000011, 0.011101429238363774
1.5500000000000012, 0.010942747382920838
1.5600000000000012, 0.010786518233373128
1.5700000000000012, 0.01063271872709195
1.5800000000000012, 0.010481326286988278
1.5900000000000012, 0.01033231876453453
1.6000000000000012, 0.010185674386138313
1.6100000000000012, 0.010041371702766333
1.6200000000000012, 0.009899389542719125
1.6300000000000012, 0.009759706967457869
1.6400000000000012, 0.0096223032303869
1.6500000000000012, 0.009487157738496094
1.6600000000000013, 0.009354250016768529
1.6700000000000013, 0.009223559675259813
1.6800000000000013, 0.009095066378756445
1.6900000000000013, 0.008968749818920907
1.7000000000000013, 0.008844589688832897
1.7100000000000013, 0.008722565659835547
1.7200000000000013, 0.008602657360597895
1.7300000000000013, 0.008484844358304237
1.7400000000000013, 0.008369106141883033
1.7500000000000013, 0.008255422107188156
1.7600000000000013, 0.00814377154404694
1.7700000000000014, 0.008034133625090187
1.7800000000000014, 0.00792648739628071
1.7900000000000014, 0.007820811769058167
1.8000000000000014, 0.007717085514019584
1.8100000000000014, 0.007615287256055871
1.8200000000000014, 0.007515395470866923
1.8300000000000014, 0.0074173884827789865
1.8400000000000014, 0.007321244463789966
1.8500000000000014, 0.0072269414337701775
1.8600000000000014, 0.007134457261747564
1.8700000000000014, 0.0070437696682089995
1.8800000000000014, 0.006954856228350382
1.8900000000000015, 0.006867694376211212
1.9000000000000015, 0.006782261409630568
1.9100000000000015, 0.006698534495963934
1.9200000000000015, 0.006616490678502388
1.9300000000000015, 0.006536106883537437
1.9400000000000015, 0.006457359928017418
1.9500000000000015, 0.006380226527742723
1.9600000000000015, 0.006304683306050078
1.9700000000000015, 0.006230706802937101
1.9800000000000015, 0.006158273484581224
1.9900000000000015, 0.006087359753208405
2.0000000000000013, 0.0060179419572694865
2.010000000000001, 0.005949996401883221
2.020000000000001, 0.005883499359507524
2.0300000000000007, 0.00581842708080155
2.0400000000000005, 0.005754755805643505
2.0500000000000003, 0.0056924617742700355
2.06, 0.005631521238505271
2.07, 0.005571910473048521
2.0799999999999996, 0.005513605786791343
2.0899999999999994, 0.0054565835341360645
2.099999999999999, 0.005400820126288926
2.109999999999999, 0.005346292042502577
2.1199999999999988, 0.005292975841243658
2.1299999999999986, 0.005240848171262334
2.1399999999999983, 0.005189885782541999
2.149999999999998, 0.005140065537108058
2.159999999999998, 0.005091364419676169
2.1699999999999977, 0.005043759548121044
2.1799999999999975, 0.004997228183747863
2.1899999999999973, 0.0049517477413495775
2.199999999999997, 0.004907295799034068
2.209999999999997, 0.00486385010780609
2.2199999999999966, 0.004821388600889939
2.2299999999999964, 0.0047798894027796185
2.239999999999996, 0.004739330838004001
2.249999999999996, 0.004699691439595778
2.259999999999996, 0.004660949957253311
2.2699999999999956, 0.004623085365185899
2.2799999999999954, 0.004586076869633407
2.289999999999995, 0.00454990391605244
2.299999999999995, 0.004514546195961785
2.3099999999999947, 0.004479983653440963
2.3199999999999945, 0.004446196491276437
2.3299999999999943, 0.004413165176750936
2.339999999999994, 0.004380870447072252
2.349999999999994, 0.004349293314438569
2.3599999999999937, 0.004318415070738472
2.3699999999999934, 0.0042882172918842975
2.3799999999999932, 0.004258681841778644
2.389999999999993, 0.004229790875914357
2.399999999999993, 0.004201526844609384
2.4099999999999926, 0.004173872495878376
2.4199999999999924, 0.0041468108779439536
2.429999999999992, 0.004120325341391067
2.439999999999992, 0.004094399540968732
2.4499999999999917, 0.004069017437043965
2.4599999999999915, 0.004044163296713602
2.4699999999999913, 0.004019821694580057
2.479999999999991, 0.0039959775131978405
2.489999999999991, 0.003972615943198225
2.4999999999999907, 0.003949722483099784
2.5099999999999905, 0.003927282938813236
2.5199999999999902, 0.0039052834228493756
2.52999999999999, 0.003883710353239216
2.53999999999999, 0.0038625504521759267
2.5499999999999896, 0.0038417907443885077
2.5599999999999894, 0.0038214185552573527
2.569999999999989, 0.003801421508682091
2.579999999999989, 0.003781787524712437
2.5899999999999888, 0.0037625048169528164
2.5999999999999885, 0.0037435618897517387
2.6099999999999883, 0.003724947535187024
2.619999999999988, 0.0037066508298578883
2.629999999999988, 0.003688661131495189
2.6399999999999877, 0.003670968075400843
2.6499999999999875, 0.0036535615707276267
2.6599999999999873, 0.003636431796610312
2.669999999999987, 0.003619569198159128
2.679999999999987, 0.00360296448232635
2.6899999999999866, 0.0035866086136566457
2.6999999999999864, 0.0035704928099317265
2.709999999999986, 0.0035546085377195203
2.719999999999986, 0.0035389475078379785
2.7299999999999858, 0.003523501670743313
2.7399999999999856, 0.0035082632118522738
2.7499999999999853, 0.0034932245468077437
2.759999999999985, 0.0034783783166967013
2.769999999999985, 0.00346371738322919
2.7799999999999847, 0.003449234823886917
2.7899999999999845, 0.0034349239270493456
2.7999999999999843, 0.0034207781871052807
2.809999999999984, 0.0034067912995573257
2.819999999999984, 0.0033929571561263565
2.8299999999999836, 0.0033792698398628857
2.8399999999999834, 0.003365723620271763
2.849999999999983, 0.003352312948456424
2.859999999999983, 0.0033390324522884246
2.869999999999983, 0.0033258769316079893
2.8799999999999826, 0.003312841353460478
2.8899999999999824, 0.0032999208473739714
2.899999999999982, 0.0032871107006822694
2.909999999999982, 0.0032744063538978174
2.9199999999999817, 0.0032618033961383662
2.9299999999999815, 0.003249297560611159
2.9399999999999813, 0.003236884720158035
2.949999999999981, 0.003224560882864602
2.959999999999981, 0.003212322187736361
2.9699999999999807, 0.003200164900444383
2.9799999999999804, 0.003188085409143055
2.9899999999999802, 0.003176080220361871
2.99999999999998, 0.0031641459549733887
3.00999999999998, 0.003152279344238959
3.0199999999999796, 0.003140477225933804
3.0299999999999794, 0.0031287365405527844
3.039999999999979, 0.0031170543275979806
3.049999999999979, 0.0031054277219490865
3.0599999999999787, 0.003093853950317449
3.0699999999999785, 0.003082330327784353
3.0799999999999783, 0.0030708542544241597
3.089999999999978, 0.0030594232120126352
3.099999999999978, 0.0030480347608207187
3.1099999999999777, 0.0030366865364939164
3.1199999999999775, 0.0030253762470172966
3.1299999999999772, 0.003014101669766112
3.139999999999977, 0.00300286064864177
3.149999999999977, 0.002991651091293013
3.1599999999999766, 0.002980470966421944
3.1699999999999764, 0.0029693183011744407
3.179999999999976, 0.0029581911786146706
3.189999999999976, 0.002947087735282976
3.1999999999999758, 0.0029360061588367147
3.2099999999999755, 0.0029249446857733726
3.2199999999999753, 0.0029139015992353068
3.229999999999975, 0.0029028752268954075
3.239999999999975, 0.002891863938922962
3.2499999999999747, 0.002880866146028959
3.2599999999999745, 0.0028698802975900585
3.2699999999999743, 0.0028589048798504002
3.279999999999974, 0.0028479384142004764
3.289999999999974, 0.0028369794555321696
3.2999999999999736, 0.002826026590669198
3.3099999999999734, 0.0028150784368720354
3.319999999999973, 0.0028041336404164927
3.329999999999973, 0.002793190875245109
3.3399999999999728, 0.0027822488416904437
3.3499999999999726, 0.002771306265269462
3.3599999999999723, 0.0027603618955481064
3.369999999999972, 0.0027494145050752494
3.379999999999972, 0.0027384628883851112
3.3899999999999717, 0.00272750586106736
3.3999999999999715, 0.0027165422589039913
3.4099999999999713, 0.0027055709370721976
3.419999999999971, 0.002694590769412408
3.429999999999971, 0.0026836006477605925
3.4399999999999706, 0.002672599481344108
3.4499999999999704, 0.0026615861962402516
3.45999999999997, 0.0026505597348966876
3.46999999999997, 0.0026395190557129715
3.47999999999997, 0.0026284631326823783
3.4899999999999696, 0.0026173909550932725
3.4999999999999694, 0.0026063015272891708
3.509999999999969, 0.0025951938684867478
3.519999999999969, 0.002584067012651055
3.5299999999999687, 0.0025729200084270492
3.5399999999999685, 0.002561751919126749
3.5499999999999683, 0.0025505618227711843
3.559999999999968, 0.002539348812186334
3.569999999999968, 0.002528111995152247
3.5799999999999677, 0.002516850494604562
3.5899999999999674, 0.0025055634488875406
3.5999999999999672, 0.002494250012057771
3.609999999999967, 0.002482909354237783
3.619999999999967, 0.0024715406620184747
3.6299999999999666, 0.0024601431389096743
3.6399999999999664, 0.0024487160058376885
3.649999999999966, 0.0024372585016890383
3.659999999999966, 0.002425769883899242
3.6699999999999657, 0.002414249429085661
3.6799999999999655, 0.002402696433723329
3.6899999999999653, 0.0023911102148626026
3.699999999999965, 0.002379490110887467
3.709999999999965, 0.002367835482313224
3.7199999999999647, 0.002356145712622341
3.7299999999999645, 0.0023444202091370296
3.7399999999999642, 0.002332658403927151
3.749999999999964, 0.0023208597547519708
3.759999999999964, 0.0023090237460341887
3.7699999999999636, 0.0022971498898645653
3.7799999999999634, 0.0022852377270354374
3.789999999999963, 0.0022732868281013087
3.799999999999963, 0.002261296794464566
3.8099999999999627, 0.0022492672594843503
3.8199999999999625, 0.002237197889606442
3.8299999999999623, 0.002225088385511968
3.839999999999962, 0.002212938483282583
3.849999999999962, 0.0022007479555797202
3.8599999999999617, 0.0021885166128353586
3.8699999999999615, 0.0021762443044515832
3.8799999999999613, 0.002163930920006298
3.889999999999961, 0.002151576390461991
3.899999999999961, 0.0021391806893747093
3.9099999999999606, 0.002126743834099951
3.9199999999999604, 0.00211426588699232
3.92999999999996, 0.002101746956595416
3.93999999999996, 0.0020891871988185434
3.9499999999999598, 0.002076586818096562
3.9599999999999596, 0.002063946068529067
3.9699999999999593, 0.0020512652549950763
3.979999999999959, 0.002038544734239231
3.989999999999959, 0.002025784915925359
3.9999999999999587, 0.0020129862636532225
4.009999999999959, 0.0020001492959341827
4.019999999999959, 0.001987274587121324
4.0299999999999585, 0.0019743627682896467
4.039999999999958, 0.0019614145280617452
4.049999999999958, 0.0019484306133743688
4.059999999999958, 0.0019354118301812978
4.069999999999958, 0.0019223590440877612
4.079999999999957, 0.0019092731809118016
4.089999999999957, 0.0018961552271678343
4.099999999999957, 0.0018830062304677764
4.109999999999957, 0.0018698272998350265
4.119999999999957, 0.0018566196059268108
4.129999999999956, 0.0018433843811602826
4.139999999999956, 0.0018301229197380095
4.149999999999956, 0.0018168365775685146
4.159999999999956, 0.0018035267720777166
4.1699999999999555, 0.0017901949819072497
4.179999999999955, 0.001776842746495861
4.189999999999955, 0.001763471665540272
4.199999999999955, 0.001750083398332131
4.209999999999955, 0.0017366796629679738
4.2199999999999545, 0.0017232622354293613
4.229999999999954, 0.0017098329485307183
4.239999999999954, 0.0016963936907327046
4.249999999999954, 0.0016829464048193465
4.259999999999954, 0.0016694930864375565
4.269999999999953, 0.0016560357824980205
4.279999999999953, 0.0016425765894369948
4.289999999999953, 0.0016291176513388767
4.299999999999953, 0.0016156611579200408
4.3099999999999525, 0.0016022093423747868
4.319999999999952, 0.0015887644790849335
4.329999999999952, 0.0015753288811949512
4.339999999999952, 0.001561904898055247
4.349999999999952, 0.0015484949125366353
4.3599999999999515, 0.0015351013382197004
4.369999999999951, 0.001521726616463251
4.379999999999951, 0.0015083732133566957
4.389999999999951, 0.0014950436165617426
4.399999999999951, 0.0014817403320493262
4.40999999999995, 0.0014684658807383412
4.41999999999995, 0.0014552227950431777
4.42999999999995, 0.0014420136153377395
4.43999999999995, 0.0014288408863439713
4.4499999999999496, 0.0014157071534535682
4.459999999999949, 0.001402614958991916
4.469999999999949, 0.0013895668384337446
4.479999999999949, 0.0013765653165804523
4.489999999999949, 0.0013636129037093206
4.4999999999999485, 0.0013507120917052565
4.509999999999948, 0.001337865350185918
4.519999999999948, 0.0013250751226313365
4.529999999999948, 0.001312343822529322
4.539999999999948, 0.0012996738295481243
4.549999999999947, 0.001287067485747766
4.559999999999947, 0.001274527091841699
4.569999999999947, 0.001262054903520182
4.579999999999947, 0.0012496531278468547
4.589999999999947, 0.001237323919739754
4.599999999999946, 0.0012250693785478281
4.609999999999946, 0.0012128915447337748
4.619999999999946, 0.0012007923966736514
4.629999999999946, 0.0011887738475833895
4.6399999999999455, 0.001176837742581891
4.649999999999945, 0.0011649858558998919
4.659999999999945, 0.0011532198882432995
4.669999999999945, 0.0011415414643190494
4.679999999999945, 0.0011299521305310138
4.689999999999944, 0.0011184533528527537
4.699999999999944, 0.0011070465148832536
4.709999999999944, 0.0010957329160910453
4.719999999999944, 0.0010845137702513664
4.729999999999944, 0.001073390204080264
4.739999999999943, 0.0010623632560687111
4.749999999999943, 0.0010514338755190286
4.759999999999943, 0.0010406029217851197
4.769999999999943, 0.0010298711637171851
4.7799999999999425, 0.0010192392793107413
4.789999999999942, 0.0010087078555590966
4.799999999999942, 0.000998277388507481
4.809999999999942, 0.0009879482835063865
4.819999999999942, 0.0009777208556609018
4.8299999999999415, 0.0009675953304720508
4.839999999999941, 0.0009575718446655219
4.849999999999941, 0.0009476504472025155
4.859999999999941, 0.0009378311004667737
4.869999999999941, 0.0009281136816213447
4.87999999999994, 0.0009184979841280687
4.88999999999994, 0.0009089837194223026
4.89999999999994, 0.0008995705187349668
4.90999999999994, 0.0008902579350536203
4.9199999999999395, 0.0008810454452139312
4.929999999999939, 0.0008719324521126272
4.939999999999939, 0.0008629182870328042
4.949999999999939, 0.0008540022120722722
4.959999999999939, 0.0008451834226655052
4.9699999999999385, 0.0008364610501897093
4.979999999999938, 0.0008278341646454544
4.989999999999938, 0.0008193017774024072
4.999999999999938, 0.0008108628440007116


==> data/ac/energy.cPG.deg2.dt.0.1.csv <==
t,E
0.0, 15.601949078894801
0.1, 1.0954792396011321
0.2, 0.36831259389231213
0.30000000000000004, 0.18146112576097342
0.4, 0.10882365276615186
0.5, 0.07389461251242563
0.6, 0.05457718398805424
0.7, 0.04270137585539901
0.7999999999999999, 0.03474250896705789
0.8999999999999999, 0.029009848927105706
0.9999999999999999, 0.024627523756658526
1.0999999999999999, 0.021115695769106307
1.2, 0.018201533248106524
1.3, 0.01572687341818277
1.4000000000000001, 0.013599389323314538
1.5000000000000002, 0.011764548545425784
1.6000000000000003, 0.010188400193196038
1.7000000000000004, 0.008846775771230183
1.8000000000000005, 0.007718817972848869
1.9000000000000006, 0.006783613218043298
2.0000000000000004, 0.006018981171912283
2.1000000000000005, 0.005401611404397015
2.2000000000000006, 0.004907898477749914
2.3000000000000007, 0.004515011629242124
2.400000000000001, 0.004201896678733433
2.500000000000001, 0.003950028437407373
2.600000000000001, 0.003743826797662249
2.700000000000001, 0.003570732335847576
2.800000000000001, 0.0034210026723329105
2.9000000000000012, 0.0032873267976190187
3.0000000000000013, 0.003164357914916657
3.1000000000000014, 0.0030482453734556035
3.2000000000000015, 0.002936217399240864
3.3000000000000016, 0.0028262400395154875
3.4000000000000017, 0.0027167593501588143
3.5000000000000018, 0.0026065236617173132
3.600000000000002, 0.0024944785616231487
3.700000000000002, 0.0023797263307929768
3.800000000000002, 0.002261541656498415
3.900000000000002, 0.002139434653131322
4.000000000000002, 0.0020132490124155807
4.100000000000001, 0.0018832764166000098
4.200000000000001, 0.001750358465652607
4.300000000000001, 0.0016159373253973493
4.4, 0.0014820128168448947
4.5, 0.0013509756029506416
4.6, 0.0012253188253079001
4.699999999999999, 0.0011072777722597913
4.799999999999999, 0.0009984879098144856
4.899999999999999, 0.0008997596148469031
4.999999999999998, 0.0008110315682913931


==> data/cylinder/div_dt_cpg_aux_stable1.csv <==
Nt, dt, L2div
1600, 0.005, 4.557485893324603e-06
800, 0.01, 2.4862875207586047e-06
400, 0.02, 1.3157965680941604e-06
200, 0.04, 5.41475823689843e-07
100, 0.08, 3.1499483638820866e-07
50, 0.16, 1.0975468542544551e-07


==> data/cylinder/div_dt_cpg_aux_stable2.csv <==
Nt, dt, L2div
1600, 0.005, 1.1265003627658588e-05
800, 0.01, 3.89704004933087e-06
400, 0.02, 1.2946904700093508e-06
200, 0.04, 8.883892868117206e-07
100, 0.08, 1.1651289699798028e-06
50, 0.16, 2.606393811858729e-07


==> data/cylinder/div_dt_cpgaux1.csv <==
Nt, dt, L2div
1600, 0.005, 0.0026025474532419216
800, 0.01, 1.360694489112945e-05
400, 0.02, 1.43489493490578e-05
200, 0.04, 4.24002330268807e-06
100, 0.08, 2.217538023876363e-06
50, 0.16, 7.082873363398128e-07


==> data/cylinder/div_dt_cpgaux2.csv <==
Nt, dt, L2div
1600, 0.005, 0.0017661336505592987
800, 0.01, 0.0007408675174504452
400, 0.02, 0.00010659903579797529
200, 0.04, 2.3435493766680465e-05
100, 0.08, 3.240060963358711e-05
50, 0.16, 1.3255305495693122e-06


==> data/cylinder/div_dt_dg1.csv <==
Nt, dt, L2div
1600, 0.005, 1.7318087963856224e-06
800, 0.01, 5.380833148210677e-06
400, 0.02, 2.8040107746171597e-06
200, 0.04, 1.0295275765611618e-06
100, 0.08, 5.25026502358884e-07
50, 0.16, 3.244440387635987e-07


==> data/cylinder/div_dt_dg2.csv <==
Nt, dt, L2div
1600, 0.005, 1.909166865318791e-06
800, 0.01, 7.225913265743522e-06
400, 0.02, 3.275631123851534e-06
200, 0.04, 6.218493196456866e-07
100, 0.08, 6.856006497089813e-07
50, 0.16, 2.6287792249528157e-07


==> data/cylinder/dl_err_dt_cpg_aux_stable1.csv <==
Nt, dt, L2drag, L2lift, t8drag, t8lift
1600, 0.005, 0.000932179904042535, 0.07174306133501032, 0.002070622097280332, 0.10796050846687515
800, 0.01, 0.001942206429680472, 0.22414592850687598, 0.0021025196137441572, 0.46703910807541815
400, 0.02, 0.004135118574874816, 0.7386935962022628, 0.009261337879303588, 1.9617947192809595
200, 0.04, 0.006998558461296222, 1.7807495513007754, 0.05695487783472409, 3.1485791329725403
100, 0.08, 0.015373713852387508, 1.3963011196695614, 0.06839912160419462, 2.4872638766464186
50, 0.16, 0.021455193598620192, 0.9880190337384299, 0.07773755322620866, 1.5240914516386868


==> data/cylinder/dl_err_dt_cpg_aux_stable2.csv <==
Nt, dt, L2drag, L2lift, t8drag, t8lift
1600, 0.005, 0.0004090854321806451, 0.0003960981774165516, 5.621930606453619e-06, 5.6628327287885365e-05
800, 0.01, 0.0008940301861930884, 0.0015869468981815934, 1.775426177744028e-05, 2.7014226626183557e-05
400, 0.02, 0.001509808137034921, 0.006385139746473833, 9.761500198101565e-05, 0.003057148356565486
200, 0.04, 0.0023502453388456195, 0.03345611968743429, 0.0008810156282909592, 0.055165864663160695
100, 0.08, 0.003956104490564162, 0.33593098312861663, 0.007963514359969207, 0.8352393305801155
50, 0.16, 0.012502054595761581, 1.7191027184301801, 0.007912651943013993, 1.5978445385665825


==> data/cylinder/dl_err_dt_cpgaux1.csv <==
Nt, dt, L2drag, L2lift, t8drag, t8lift
1600, 0.005, 0.001039867890667936, 0.07176534256974838, 0.004535109289831818, 0.10127994245571964
800, 0.01, 0.0019422217284375241, 0.22415256825117166, 0.0020566127197592515, 0.46724791985542014
400, 0.02, 0.0041351082618815375, 0.7386865443463748, 0.009252736091930659, 1.961772352909862
200, 0.04, 0.006998558460100589, 1.7807496115180055, 0.056953001926780045, 3.148582740506339
100, 0.08, 0.01537370886092643, 1.396301243506273, 0.06839951013142248, 2.4872691681969226
50, 0.16, 0.021455193677557813, 0.9880190324680852, 0.07773735116810078, 1.52409007569024


==> data/cylinder/dl_err_dt_cpgaux2.csv <==
Nt, dt, L2drag, L2lift, t8drag, t8lift
1600, 0.005, 0.002847383400036882, 0.00638373316278688, 0.028077304504415417, 0.0516083834922795
800, 0.01, 0.0009033687600938473, 0.0016093434212255395, 0.001302579492501635, 0.0007899369453236116
400, 0.02, 0.0015101488619722974, 0.006385210322446034, 6.560563234975106e-08, 0.0028247343968493595
200, 0.04, 0.002350296078044742, 0.033455921672368806, 0.00084438008027406, 0.055111712601580674
100, 0.08, 0.003956226466429597, 0.33593184432368645, 0.007975139228128139, 0.8352424442606913
50, 0.16, 0.012502046563885144, 1.719102840255675, 0.007912446030277649, 1.5978463311069337


==> data/cylinder/dl_err_dt_dg1.csv <==
Nt, dt, L2drag, L2lift, t8drag, t8lift
1600, 0.005, 0.0004105862354992959, 0.0001985688032716526, 8.847662202145247e-06, 0.0005562604969704211
800, 0.01, 0.0008952742378966068, 0.0018031523379018906, 7.254742735055267e-05, 0.004959127595649606
400, 0.02, 0.001551603149738455, 0.016043320967761163, 0.0005706017926030672, 0.04345346140726459
200, 0.04, 0.003718827086959153, 0.14016351953167772, 0.00446871793175576, 0.40178231744496273
100, 0.08, 0.017105323678325898, 0.9388669125262509, 0.020795691424182212, 3.4811408806709876
50, 0.16, 0.027683277850342056, 0.9980596604004539, 0.0998974123515407, 1.1346069712139535


==> data/cylinder/dl_err_dt_dg2.csv <==
Nt, dt, L2drag, L2lift, t8drag, t8lift
1600, 0.005, 0.00041268718244784103, 8.083433617387712e-06, 4.78839566951428e-07, 7.22373725636084e-07
800, 0.01, 0.000899163582431131, 1.8935993111193837e-05, 9.996809749756123e-07, 5.54938120829034e-07
400, 0.02, 0.0015173193193837636, 7.791581096484136e-05, 3.5874184144658773e-06, 0.00011318067486236134
200, 0.04, 0.00235592531342374, 0.001192692703148956, 3.85063125738992e-05, 0.0025424254302648906
100, 0.08, 0.003590587210504293, 0.024692869876210236, 0.0006711593751418457, 0.05426568768679234
50, 0.16, 0.010720126375335792, 0.5609907061438054, 0.007642332693616655, 1.6708020662571237


==> data/cylinder/dl_lvl4_dg2_Nt3200.dat <==
t,CD,CL
0.0,0.00000000000000e+00,0.00000000000000e+00,0.00000000000000e+00
0.0025,1.44599631334554e-01,-2.27581834976315e-04,1.52844069530690e-07
0.005,1.49594431184780e-01,-2.32350755553570e-04,4.45683414549558e-07
0.0075,1.53423331029364e-01,-2.34985908518989e-04,4.46024755270866e-07
0.01,1.56684828613189e-01,-2.36931237271518e-04,4.54010698436974e-07
0.0125,1.59586988596130e-01,-2.38570231776494e-04,4.59006364057777e-07
0.015000000000000001,1.62234677137399e-01,-2.40015825079820e-04,4.61178689282560e-07
0.0175,1.64689935169605e-01,-2.41319735677717e-04,4.61670943972396e-07
0.02,1.66993093181375e-01,-2.42509686272860e-04,4.61202932032753e-07
0.0225,1.69172113901507e-01,-2.43602863359560e-04,4.60181454457543e-07
0.024999999999999998,1.71247326010643e-01,-2.44611326642719e-04,4.58838974107467e-07
0.027499999999999997,1.73234056622940e-01,-2.45544298010311e-04,4.57311747427335e-07
0.029999999999999995,1.75144200813082e-01,-2.46409204878936e-04,4.55681825049034e-07
0.032499999999999994,1.76987209778818e-01,-2.47212208893954e-04,4.53999901160298e-07
0.034999999999999996,1.78770740901648e-01,-2.47958510372834e-04,4.52298040880780e-07
0.0375,1.80501101145303e-01,-2.48652546631228e-04,4.50596947996557e-07
0.04,1.82183558816209e-01,-2.49298133890713e-04,4.48910218052499e-07
0.0425,1.83822568508364e-01,-2.49898575195098e-04,4.47246887411246e-07
0.045000000000000005,1.85421937066143e-01,-2.50456745332361e-04,4.45612998350436e-07
0.04750000000000001,1.86984948431219e-01,-2.50975159004768e-04,4.44012582296192e-07
0.05000000000000001,1.88514459176754e-01,-2.51456026156976e-04,4.42448292479472e-07
0.05250000000000001,1.90012972724897e-01,-2.51901297275009e-04,4.40921820470746e-07
0.055000000000000014,1.91482697788013e-01,-2.52312700624313e-04,4.39434176362907e-07
0.057500000000000016,1.92925594947811e-01,-2.52691773091271e-04,4.37985881587485e-07
0.06000000000000002,1.94343414188822e-01,-2.53039885831294e-04,4.36577103863745e-07
0.06250000000000001,1.95737725444631e-01,-2.53358265687800e-04,4.35207753476782e-07
0.06500000000000002,1.97109943683678e-01,-2.53648013229385e-04,4.33877553467297e-07
0.06750000000000002,1.98461349682209e-01,-2.53910117961678e-04,4.32586090764973e-07
0.07000000000000002,1.99793107357270e-01,-2.54145471233341e-04,4.31332854555518e-07
0.07250000000000002,2.01106278331329e-01,-2.54354877274113e-04,4.30117264909488e-07
0.07500000000000002,2.02401834250547e-01,-2.54539062620671e-04,4.28938694649606e-07
0.07750000000000003,2.03680667265855e-01,-2.54698684270804e-04,4.27796485768259e-07
0.08000000000000003,2.04943599001284e-01,-2.54834336695861e-04,4.26689962225655e-07
0.08250000000000003,2.06191388267866e-01,-2.54946557981736e-04,4.25618439441363e-07
0.08500000000000003,2.07424737731254e-01,-2.55035835137751e-04,4.24581231843057e-07
0.08750000000000004,2.08644299701324e-01,-2.55102608756955e-04,4.23577658424925e-07
0.09000000000000004,2.09850681181052e-01,-2.55147277156698e-04,4.22607046996779e-07
0.09250000000000004,2.11044448287331e-01,-2.55170199937385e-04,4.21668737504754e-07
0.09500000000000004,2.12226130136604e-01,-2.55171701230711e-04,4.20762084185678e-07
0.09750000000000004,2.13396222272413e-01,-2.55152072519069e-04,4.19886457515523e-07
0.10000000000000005,2.14555189699205e-01,-2.55111575163738e-04,4.19041245188342e-07
0.10250000000000005,2.15703469576177e-01,-2.55050442678137e-04,4.18225853095768e-07
0.10500000000000005,2.16841473616821e-01,-2.54968882737391e-04,4.17439705620282e-07
0.10750000000000005,2.17969590232236e-01,-2.54867078974472e-04,4.16682246045262e-07
0.11000000000000006,2.19088186451000e-01,-2.54745192671060e-04,4.15952936385455e-07
0.11250000000000006,2.20197609643629e-01,-2.54603364183426e-04,4.15251257440076e-07
0.11500000000000006,2.21298189074806e-01,-2.54441714287457e-04,4.14576708448249e-07
0.11750000000000006,2.22390237304690e-01,-2.54260345401575e-04,4.13928806806673e-07
0.12000000000000006,2.23474051456159e-01,-2.54059342680024e-04,4.13307087664357e-07
0.12250000000000007,2.24549914363913e-01,-2.53838774994797e-04,4.12711103554674e-07
0.12500000000000006,2.25618095618041e-01,-2.53598695885704e-04,4.12140423830275e-07
0.12750000000000006,2.26678852514212e-01,-2.53339144371048e-04,4.11594634235699e-07
0.13000000000000006,2.27732430920174e-01,-2.53060145706599e-04,4.11073336338965e-07
0.13250000000000006,2.28779066067231e-01,-2.52761712107516e-04,4.10576147229267e-07
0.13500000000000006,2.29818983275125e-01,-2.52443843385408e-04,4.10102698623538e-07
0.13750000000000007,2.30852398616133e-01,-2.52106527544593e-04,4.09652636831044e-07
0.14000000000000007,2.31879519525315e-01,-2.51749741300503e-04,4.09225621864574e-07
0.14250000000000007,2.32900545361623e-01,-2.51373450665254e-04,4.08821327155703e-07
0.14500000000000007,2.33915667924866e-01,-2.50977611333802e-04,4.08439439112091e-07
0.14750000000000008,2.34925071932481e-01,-2.50562169130317e-04,4.08079656497919e-07
0.15000000000000008,2.35928935460178e-01,-2.50127060513750e-04,4.07741690076272e-07
0.15250000000000008,2.36927430349412e-01,-2.49672212778093e-04,4.07425262262557e-07
0.15500000000000008,2.37920722584812e-01,-2.49197544581262e-04,4.07130106485933e-07
0.15750000000000008,2.38908972644256e-01,-2.48702966135148e-04,4.06855967045631e-07
0.1600000000000001,2.39892335824038e-01,-2.48188379616751e-04,4.06602598548945e-07
0.1625000000000001,2.40870962540848e-01,-2.47653679371213e-04,4.06369765582745e-07
0.1650000000000001,2.41844998613251e-01,-2.47098752237315e-04,4.06157242385293e-07
0.1675000000000001,2.42814585523413e-01,-2.46523477776678e-04,4.05964812449680e-07
0.1700000000000001,2.43779860661952e-01,-2.45927728507872e-04,4.05792268275015e-07
0.1725000000000001,2.44740957555634e-01,-2.45311370154350e-04,4.05639410956552e-07
0.1750000000000001,2.45698006080899e-01,-2.44674261817013e-04,4.05506049956988e-07
0.1775000000000001,2.46651132663393e-01,-2.44016256248716e-04,4.05392002721679e-07
0.1800000000000001,2.47600460464609e-01,-2.43337199932261e-04,4.05297094503722e-07
0.1825000000000001,2.48546109556896e-01,-2.42636933352330e-04,4.05221158068887e-07
0.1850000000000001,2.49488197087921e-01,-2.41915291144396e-04,4.05164033320560e-07
0.1875000000000001,2.50426837434482e-01,-2.41172102233012e-04,4.05125567242211e-07
0.1900000000000001,2.51362142347651e-01,-2.40407190042757e-04,4.05105613449846e-07
0.19250000000000012,2.52294221088523e-01,-2.39620372539037e-04,4.05104032203065e-07
0.19500000000000012,2.53223180556873e-01,-2.38811462522567e-04,4.05120689827085e-07
0.19750000000000012,2.54149125411305e-01,-2.37980267632151e-04,4.05155458882492e-07
0.20000000000000012,2.55072158183196e-01,-2.37126590566308e-04,4.05208217716791e-07
0.20250000000000012,2.55992379383860e-01,-2.36250229149401e-04,4.05278850254907e-07
0.20500000000000013,2.56909887605717e-01,-2.35350976493937e-04,4.05367245916757e-07
0.20750000000000013,2.57824779617714e-01,-2.34428621105204e-04,4.05473299373103e-07
0.21000000000000013,2.58737150455610e-01,-2.33482947005551e-04,4.05596910313120e-07
0.21250000000000013,2.59647093507278e-01,-2.32513733804951e-04,4.05737983298388e-07
0.21500000000000014,2.60554700593333e-01,-2.31520756901193e-04,4.05896427519693e-07
0.21750000000000014,2.61460062043455e-01,-2.30503787499170e-04,4.06072156746300e-07
0.22000000000000014,2.62363266768745e-01,-2.29462592729324e-04,4.06265088960308e-07
0.22250000000000014,2.63264402330132e-01,-2.28396935812031e-04,4.06475146431121e-07
0.22500000000000014,2.64163555003194e-01,-2.27306576081193e-04,4.06702255239716e-07
0.22750000000000015,2.65060809839928e-01,-2.26191269134812e-04,4.06946345398908e-07
0.23000000000000015,2.65956250726828e-01,-2.25050766912704e-04,4.07207350381721e-07
0.23250000000000015,2.66849960440461e-01,-2.23884817784070e-04,4.07485207294856e-07
0.23500000000000015,2.67742020699917e-01,-2.22693166696403e-04,4.07779856407249e-07
0.23750000000000016,2.68632512216862e-01,-2.21475555178124e-04,4.08091241105835e-07
0.24000000000000016,2.69521514742966e-01,-2.20231721553832e-04,4.08419307705097e-07
0.24250000000000016,2.70409107114841e-01,-2.18961400900997e-04,4.08764005329395e-07
0.24500000000000016,2.71295367297061e-01,-2.17664325314892e-04,4.09125285681051e-07
0.24750000000000016,2.72180372422881e-01,-2.16340223810757e-04,4.09503102844619e-07
0.25000000000000017,2.73064198832892e-01,-2.14988822575882e-04,4.09897413123425e-07
0.25250000000000017,2.73946922112061e-01,-2.13609845008400e-04,4.10308174866636e-07
0.25500000000000017,2.74828617124576e-01,-2.12203011791534e-04,4.10735348419438e-07
0.2575000000000002,2.75709358047563e-01,-2.10768041048054e-04,4.11178895641056e-07
0.2600000000000002,2.76589218402571e-01,-2.09304648366160e-04,4.11638780029293e-07
0.2625000000000002,2.77468271086009e-01,-2.07812546973440e-04,4.12114966226948e-07
0.2650000000000002,2.78346588397933e-01,-2.06291447803417e-04,4.12607420166061e-07
0.2675000000000002,2.79224242069300e-01,-2.04741059576519e-04,4.13116108620879e-07
0.2700000000000002,2.80101303288401e-01,-2.03161088954684e-04,4.13640999070340e-07
0.2725000000000002,2.80977842725469e-01,-2.01551240611303e-04,4.14182059506297e-07
0.2750000000000002,2.81853930556530e-01,-1.99911217356602e-04,4.14739258270639e-07
0.2775000000000002,2.82729636485816e-01,-1.98240720224938e-04,4.15312563788698e-07
0.2800000000000002,2.83605029767434e-01,-1.96539448607050e-04,4.15901944289435e-07
0.2825000000000002,2.84480179225574e-01,-1.94807100375033e-04,4.16507367776871e-07
0.2850000000000002,2.85355153274170e-01,-1.93043371964699e-04,4.17128801571255e-07
0.2875000000000002,2.86230019935342e-01,-1.91247958525875e-04,4.17766212373043e-07
0.2900000000000002,2.87104846857058e-01,-1.89420554024267e-04,4.18419565760060e-07
0.2925000000000002,2.87979701329794e-01,-1.87560851351715e-04,4.19088826028247e-07
0.2950000000000002,2.88854650302648e-01,-1.85668542521111e-04,4.19773956096681e-07
0.2975000000000002,2.89729760398537e-01,-1.83743318708796e-04,4.20474917004999e-07
0.3000000000000002,2.90605097928224e-01,-1.81784870433715e-04,4.21191668033220e-07
0.3025000000000002,2.91480728904598e-01,-1.79792887663663e-04,4.21924166002998e-07
0.3050000000000002,2.92356719055068e-01,-1.77767060018513e-04,4.22672365451909e-07
0.3075000000000002,2.93233133834528e-01,-1.75707076836423e-04,4.23436218147841e-07
0.3100000000000002,2.94110038436385e-01,-1.73612627361042e-04,4.24215672834887e-07
0.3125000000000002,2.94987497804302e-01,-1.71483400841846e-04,4.25010675026316e-07
0.3150000000000002,2.95865576642145e-01,-1.69319086781722e-04,4.25821166742805e-07
0.3175000000000002,2.96744339424244e-01,-1.67119374980401e-04,4.26647086227433e-07
0.32000000000000023,2.97623850404750e-01,-1.64883955764555e-04,4.27488367812618e-07
0.32250000000000023,2.98504173626465e-01,-1.62612520101732e-04,4.28344941347761e-07
0.32500000000000023,2.99385372929085e-01,-1.60304759842800e-04,4.29216732242041e-07
0.32750000000000024,3.00267511957360e-01,-1.57960367770729e-04,4.30103661088179e-07
0.33000000000000024,3.01150654168136e-01,-1.55579037914508e-04,4.31005643224906e-07
0.33250000000000024,3.02034862837796e-01,-1.53160465593827e-04,4.31922588873964e-07
0.33500000000000024,3.02920201068308e-01,-1.50704347676861e-04,4.32854402349017e-07
0.33750000000000024,3.03806731793760e-01,-1.48210382754435e-04,4.33800982352311e-07
0.34000000000000025,3.04694517785733e-01,-1.45678271274152e-04,4.34762221120328e-07
0.34250000000000025,3.05583621658733e-01,-1.43107715855073e-04,4.35738004681572e-07
0.34500000000000025,3.06474105875318e-01,-1.40498421331986e-04,4.36728212357143e-07
0.34750000000000025,3.07366032750336e-01,-1.37850095020126e-04,4.37732716372858e-07
0.35000000000000026,3.08259464455508e-01,-1.35162446947001e-04,4.38751381826249e-07
0.35250000000000026,3.09154463022935e-01,-1.32435190051544e-04,4.39784066571925e-07
0.35500000000000026,3.10051090348943e-01,-1.29668040325034e-04,4.40830620424325e-07
0.35750000000000026,3.10949408197334e-01,-1.26860717080957e-04,4.41890885482367e-07
0.36000000000000026,3.11849478202042e-01,-1.24012943208962e-04,4.42964695651312e-07
0.36250000000000027,3.12751361869952e-01,-1.21124445259524e-04,4.44051876453061e-07
0.36500000000000027,3.13655120583438e-01,-1.18194953829809e-04,4.45152244716595e-07
0.36750000000000027,3.14560815601677e-01,-1.15224203685801e-04,4.46265608473037e-07
0.3700000000000003,3.15468508063549e-01,-1.12211934023346e-04,4.47391766894155e-07
0.3725000000000003,3.16378258988170e-01,-1.09157888667846e-04,4.48530509730983e-07
0.3750000000000003,3.17290129276676e-01,-1.06061816388114e-04,4.49681617400928e-07
0.3775000000000003,3.18204179713031e-01,-1.02923471037436e-04,4.50844860748286e-07
0.3800000000000003,3.19120470965090e-01,-9.97426118211353e-05,4.52020000965181e-07
0.3825000000000003,3.20039063584606e-01,-9.65190036647523e-05,4.53206789233972e-07
0.3850000000000003,3.20960018008183e-01,-9.32524172134880e-05,4.54404966794285e-07
0.3875000000000003,3.21883394556794e-01,-8.99426293218819e-05,4.55614264633691e-07
0.3900000000000003,3.22809253436170e-01,-8.65894231196623e-05,4.56834403647193e-07
0.3925000000000003,3.23737654735953e-01,-8.31925883994222e-05,4.58065094301159e-07
0.3950000000000003,3.24668658429594e-01,-7.97519217547726e-05,4.59306036587898e-07
0.3975000000000003,3.25602324373468e-01,-7.62672269281894e-05,4.60556920070445e-07
0.4000000000000003,3.26538712305807e-01,-7.27383150111310e-05,4.61817423617866e-07
0.4025000000000003,3.27477881845754e-01,-6.91650046535236e-05,4.63087215785326e-07
0.4050000000000003,3.28419892492080e-01,-6.55471224250692e-05,4.64365954202311e-07
0.4075000000000003,3.29364803621566e-01,-6.18845030675441e-05,4.65653286077073e-07
0.4100000000000003,3.30312674487472e-01,-5.81769895716816e-05,4.66948847983266e-07
0.4125000000000003,3.31263564217673e-01,-5.44244336210531e-05,4.68252266074303e-07
0.4150000000000003,3.32217531812750e-01,-5.06266957844836e-05,4.69563155738092e-07
0.4175000000000003,3.33174636143690e-01,-4.67836457419823e-05,4.70881122150545e-07
0.4200000000000003,3.34134935949634e-01,-4.28951625632001e-05,4.72205760072189e-07
0.4225000000000003,3.35098489835666e-01,-3.89611349022045e-05,4.73536654025979e-07
0.4250000000000003,3.36065356269705e-01,-3.49814613209709e-05,4.74873378457396e-07
0.4275000000000003,3.37035593580237e-01,-3.09560504946349e-05,4.76215497846780e-07
0.4300000000000003,3.38009259953041e-01,-2.68848213572093e-05,4.77562566790513e-07
0.43250000000000033,3.38986413428431e-01,-2.27677035286034e-05,4.78914130574034e-07
0.43500000000000033,3.39967111897898e-01,-1.86046373742976e-05,4.80269724762227e-07
0.43750000000000033,3.40951413100707e-01,-1.43955742810259e-05,4.81628875923574e-07
0.44000000000000034,3.41939374620614e-01,-1.01404769115021e-05,4.82991101616319e-07
0.44250000000000034,3.42931053882075e-01,-5.83931936276594e-06,4.84355910747972e-07
0.44500000000000034,3.43926508147025e-01,-1.49208737497408e-06,4.85722803967098e-07
0.44750000000000034,3.44925794509964e-01,2.90122136897830e-06,4.87091273556313e-07
0.45000000000000034,3.45928969895083e-01,7.34059724394331e-06,4.88460804318120e-07
0.45250000000000035,3.46936091051585e-01,1.18260182559171e-05,4.89830873529538e-07
0.45500000000000035,3.47947214549381e-01,1.63574501407804e-05,4.91200951161416e-07
0.45750000000000035,3.48962396775074e-01,2.09348459231234e-05,4.92570500899652e-07
0.46000000000000035,3.49981693926877e-01,2.55581460071458e-05,4.93938979666729e-07
0.46250000000000036,3.51005162010730e-01,3.02272778195112e-05,4.95305838754574e-07
0.46500000000000036,3.52032856834927e-01,3.49421558197560e-05,4.96670523862523e-07
0.46750000000000036,3.53064834005571e-01,3.97026813483969e-05,4.98032475601739e-07
0.47000000000000036,3.54101148921417e-01,4.45087424220947e-05,4.99391129830652e-07
0.47250000000000036,3.55141856768712e-01,4.93602137644628e-05,5.00745918591231e-07
0.47500000000000037,3.56187012516140e-01,5.42569566798490e-05,5.02096269848169e-07
0.47750000000000037,3.57236670909535e-01,5.91988188544668e-05,5.03441608704438e-07
0.48000000000000037,3.58290886465658e-01,6.41856345298675e-05,5.04781357268051e-07
0.4825000000000004,3.59349713467536e-01,6.92172242417605e-05,5.06114935802503e-07
0.4850000000000004,3.60413205957933e-01,7.42933949487296e-05,5.07441762562765e-07
0.4875000000000004,3.61481417734130e-01,7.94139399182270e-05,5.08761255017786e-07
0.4900000000000004,3.62554402341121e-01,8.45786387864561e-05,5.10072829751970e-07
0.4925000000000004,3.63632213066198e-01,8.97872575107705e-05,5.11375903646349e-07
0.4950000000000004,3.64714902932131e-01,9.50395485123379e-05,5.12669893873319e-07
0.4975000000000004,3.65802524691200e-01,1.00335250675515e-04,5.13954218830532e-07
0.5000000000000003,3.66895130818308e-01,1.05674089363184e-04,5.15228298629462e-07
0.5025000000000003,3.67992773504111e-01,1.11055776662039e-04,5.16491555606005e-07
0.5050000000000002,3.69095504648858e-01,1.16480011307374e-04,5.17743415070856e-07
0.5075000000000002,3.70203375854834e-01,1.21946479031826e-04,5.18983305668789e-07
0.5100000000000001,3.71316438419243e-01,1.27454852429723e-04,5.20210660233718e-07
0.5125000000000001,3.72434743327272e-01,1.33004791484093e-04,5.21424916091845e-07
0.515,3.73558341244478e-01,1.38595943450920e-04,5.22625516065638e-07
0.5175,3.74687282509002e-01,1.44227943213518e-04,5.23811908812028e-07
0.5199999999999999,3.75821617124267e-01,1.49900413565079e-04,5.24983549169283e-07
0.5224999999999999,3.76961394750800e-01,1.55612965342944e-04,5.26139899433427e-07
0.5249999999999998,3.78106664698136e-01,1.61365197779637e-04,5.27280429434106e-07
0.5274999999999997,3.79257475916889e-01,1.67156698861262e-04,5.28404617345595e-07
0.5299999999999997,3.80413876989949e-01,1.72987045434780e-04,5.29511950074094e-07
0.5324999999999996,3.81575916124523e-01,1.78855803928887e-04,5.30601924122256e-07
0.5349999999999996,3.82743641142836e-01,1.84762530262700e-04,5.31674046199216e-07
0.5374999999999995,3.83917099473688e-01,1.90706770607299e-04,5.32727833215454e-07
0.5399999999999995,3.85096338142822e-01,1.96688061585848e-04,5.33762813791399e-07
0.5424999999999994,3.86281403764618e-01,2.02705930838834e-04,5.34778528031898e-07
0.5449999999999994,3.87472342531764e-01,2.08759897357413e-04,5.35774528366466e-07
0.5474999999999993,3.88669200206015e-01,2.14849472018122e-04,5.36750380131482e-07
0.5499999999999993,3.89872022108727e-01,2.20974158112383e-04,5.37705662077293e-07
0.5524999999999992,3.91080853110212e-01,2.27133451736194e-04,5.38639966871001e-07
0.5549999999999992,3.92295737620325e-01,2.33326842555351e-04,5.39552901330334e-07
0.5574999999999991,3.93516719577598e-01,2.39553814015900e-04,5.40444087452279e-07
0.559999999999999,3.94743842438949e-01,2.45813844332171e-04,5.41313162362709e-07
0.562499999999999,3.95977149169140e-01,2.52106406595162e-04,5.42159779076187e-07
0.564999999999999,3.97216682229424e-01,2.58430969894419e-04,5.42983606699948e-07
0.5674999999999989,3.98462483566820e-01,2.64786999482208e-04,5.43784330968961e-07
0.5699999999999988,3.99714594602958e-01,2.71173957747534e-04,5.44561654528020e-07
0.5724999999999988,4.00973056222103e-01,2.77591304646829e-04,5.45315297549893e-07
0.5749999999999987,4.02237908760453e-01,2.84038498461203e-04,5.46044997585203e-07
0.5774999999999987,4.03509191993008e-01,2.90514996466110e-04,5.46750510386642e-07
0.5799999999999986,4.04786945122874e-01,2.97020255631344e-04,5.47431609894349e-07
0.5824999999999986,4.06071206768297e-01,3.03553733271775e-04,5.48088088494175e-07
0.5849999999999985,4.07362014950362e-01,3.10114887671423e-04,5.48719757345422e-07
0.5874999999999985,4.08659407080935e-01,3.16703179022298e-04,5.49326446371405e-07
0.5899999999999984,4.09963419949522e-01,3.23318069944886e-04,5.49908005002377e-07
0.5924999999999984,4.11274089710624e-01,3.29959026232618e-04,5.50464301761270e-07
0.5949999999999983,4.12591451870348e-01,3.36625517571715e-04,5.50995224280950e-07
0.5974999999999983,4.13915541274035e-01,3.43317018278444e-04,5.51500680015892e-07
0.5999999999999982,4.15246392092124e-01,3.50033007972678e-04,5.51980595791311e-07
0.6024999999999981,4.16584037806917e-01,3.56772972338812e-04,5.52434917966938e-07
0.6049999999999981,4.17928511199285e-01,3.63536403730352e-04,5.52863612697873e-07
0.607499999999998,4.19279844334783e-01,3.70322801974757e-04,5.53266665336528e-07
0.609999999999998,4.20638068549434e-01,3.77131674851594e-04,5.53644081056187e-07
0.6124999999999979,4.22003214436436e-01,3.83962539047891e-04,5.53995884208499e-07
0.6149999999999979,4.23375311831569e-01,3.90814920481833e-04,5.54322118666687e-07
0.6174999999999978,4.24754389799377e-01,3.97688355202944e-04,5.54622847250839e-07
0.6199999999999978,4.26140476618775e-01,4.04582389763319e-04,5.54898152106182e-07
0.6224999999999977,4.27533599768955e-01,4.11496582027049e-04,5.55148133983195e-07
0.6249999999999977,4.28933785914656e-01,4.18430501446659e-04,5.55372912358026e-07
0.6274999999999976,4.30341060892429e-01,4.25383729814460e-04,5.55572624999931e-07
0.6299999999999976,4.31755449695588e-01,4.32355861846659e-04,5.55747428068244e-07
0.6324999999999975,4.33176976460228e-01,4.39346505170871e-04,5.55897495500983e-07
0.6349999999999975,4.34605664450551e-01,4.46355281322128e-04,5.56023018682991e-07
0.6374999999999974,4.36041536044485e-01,4.53381825712765e-04,5.56124206222498e-07
0.6399999999999973,4.37484612719885e-01,4.60425788181007e-04,5.56201283911654e-07
0.6424999999999973,4.38934915038980e-01,4.67486833268457e-04,5.56254493987183e-07
0.6449999999999972,4.40392462635325e-01,4.74564640313146e-04,5.56284094617293e-07
0.6474999999999972,4.41857274199333e-01,4.81658903822152e-04,5.56290360085993e-07
0.6499999999999971,4.43329367463931e-01,4.88769333673450e-04,5.56273579703380e-07
0.6524999999999971,4.44808759190319e-01,4.95895654898798e-04,5.56234058002642e-07
0.654999999999997,4.46295465155551e-01,5.03037608043932e-04,5.56172113927127e-07
0.657499999999997,4.47789500137176e-01,5.10194949062542e-04,5.56088080197484e-07
0.6599999999999969,4.49290877901273e-01,5.17367449031358e-04,5.55982303450843e-07
0.6624999999999969,4.50799611187899e-01,5.24554894237167e-04,5.55855142987886e-07
0.6649999999999968,4.52315711699177e-01,5.31757085952267e-04,5.55706970846781e-07
0.6674999999999968,4.53839190086399e-01,5.38973839906004e-04,5.55538171100914e-07
0.6699999999999967,4.55370055936242e-01,5.46204986245358e-04,5.55349139237327e-07
0.6724999999999967,4.56908317760352e-01,5.53450368886155e-04,5.55140281604953e-07
0.6749999999999966,4.58453982982836e-01,5.60709845066967e-04,5.54912015047433e-07
0.6774999999999965,4.60007057927876e-01,5.67983284815513e-04,5.54664766190070e-07
0.6799999999999965,4.61567547809908e-01,5.75270570301600e-04,5.54398970993204e-07
0.6824999999999964,4.63135456721740e-01,5.82571594939935e-04,5.54115073850205e-07
0.6849999999999964,4.64710787624882e-01,5.89886262850892e-04,5.53813527315697e-07
0.6874999999999963,4.66293542339540e-01,5.97214487713937e-04,5.53494791429384e-07
0.6899999999999963,4.67883721534462e-01,6.04556191965838e-04,5.53159333020785e-07
0.6924999999999962,4.69481324719145e-01,6.11911305634927e-04,5.52807625019059e-07
0.6949999999999962,4.71086350234259e-01,6.19279765254610e-04,5.52440145961829e-07
0.6974999999999961,4.72698795244272e-01,6.26661512610691e-04,5.52057379619000e-07
0.6999999999999961,4.74318655729887e-01,6.34056493495835e-04,5.51659813519304e-07
0.702499999999996,4.75945926481736e-01,6.41464656267049e-04,5.51247939165296e-07
0.704999999999996,4.77580601093619e-01,6.48885950409600e-04,5.50822250863766e-07
0.7074999999999959,4.79222671956740e-01,6.56320324942811e-04,5.50383245458463e-07
0.7099999999999959,4.80872130255768e-01,6.63767726794065e-04,5.49931421236742e-07
0.7124999999999958,4.82528965964110e-01,6.71228099178370e-04,5.49467277313834e-07
0.7149999999999958,4.84193167839957e-01,6.78701379652064e-04,5.48991313370258e-07
0.7174999999999957,4.85864723424465e-01,6.86187498473434e-04,5.48504028463297e-07
0.7199999999999956,4.87543619039036e-01,6.93686376295119e-04,5.48005920916375e-07
0.7224999999999956,4.89229839784238e-01,7.01197922641922e-04,5.47497486753168e-07
0.7249999999999955,4.90923369539464e-01,7.08722033249953e-04,5.46979220037320e-07
0.7274999999999955,4.92624190962818e-01,7.16258588442653e-04,5.46451611500148e-07
0.7299999999999954,4.94332285493344e-01,7.23807450582134e-04,5.45915148158943e-07
0.7324999999999954,4.96047633352071e-01,7.31368461851095e-04,5.45370312359757e-07
0.7349999999999953,4.97770213544858e-01,7.38941441858418e-04,5.44817581639149e-07
0.7374999999999953,4.99500003867540e-01,7.46526185450569e-04,5.44257427404164e-07
0.7399999999999952,5.01236980908734e-01,7.54122459879283e-04,5.43690314774651e-07
0.7424999999999952,5.02981120056684e-01,7.61730002666883e-04,5.43116701866739e-07
0.7449999999999951,5.04732395505843e-01,7.69348518690344e-04,5.42537038617014e-07
0.7474999999999951,5.06490780264075e-01,7.76977677855104e-04,5.41951767191704e-07
0.749999999999995,5.08256246160579e-01,7.84617112331437e-04,5.41361320268208e-07
0.752499999999995,5.10028763856491e-01,7.92266413723389e-04,5.40766121188334e-07
0.7549999999999949,5.11808302854258e-01,7.99925130645640e-04,5.40166583005569e-07
0.7574999999999948,5.13594831509978e-01,8.07592765790649e-04,5.39563108124769e-07
0.7599999999999948,5.15388317044794e-01,8.15268773184871e-04,5.38956087752161e-07
0.7624999999999947,5.17188725559044e-01,8.22952555390305e-04,5.38345901124903e-07
0.7649999999999947,5.18996022046834e-01,8.30643460690353e-04,5.37732915061266e-07
0.7674999999999946,5.20810170410752e-01,8.38340780460606e-04,5.37117484140898e-07
0.7699999999999946,5.22631133478621e-01,8.46043746080896e-04,5.36499949180523e-07
0.7724999999999945,5.24458873021328e-01,8.53751526375818e-04,5.35880637790007e-07
0.7749999999999945,5.26293349771088e-01,8.61463224530179e-04,5.35259863326100e-07
0.7774999999999944,5.28134523440555e-01,8.69177875731444e-04,5.34637924963002e-07
0.7799999999999944,5.29982352743628e-01,8.76894443831711e-04,5.34015107061996e-07
0.7824999999999943,5.31836795416905e-01,8.84611819211775e-04,5.33391679417994e-07
0.7849999999999943,5.33697808242700e-01,8.92328815419591e-04,5.32767896029236e-07
0.7874999999999942,5.35565347070929e-01,9.00044167120861e-04,5.32143996396504e-07
0.7899999999999942,5.37439366845218e-01,9.07756526973696e-04,5.31520203853687e-07
0.7924999999999941,5.39319821627331e-01,9.15464463194376e-04,5.30896726598694e-07
0.794999999999994,5.41206664623682e-01,9.23166457080238e-04,5.30273756994181e-07
0.797499999999994,5.43099848212045e-01,9.30860900330843e-04,5.29651471861674e-07
0.7999999999999939,5.44999323970559e-01,9.38546092802209e-04,5.29030032561234e-07
0.8024999999999939,5.46905042706168e-01,9.46220239939274e-04,5.28409584875234e-07
0.8049999999999938,5.48816954483539e-01,9.53881450716162e-04,5.27790258993018e-07
0.8074999999999938,5.50735008657472e-01,9.61527735000994e-04,5.27172170674626e-07
0.8099999999999937,5.52659153902650e-01,9.69157002017954e-04,5.26555420305582e-07
0.8124999999999937,5.54589338246911e-01,9.76767057597472e-04,5.25940094014497e-07
0.8149999999999936,5.56525509102744e-01,9.84355602829529e-04,5.25326263631090e-07
0.8174999999999936,5.58467613302416e-01,9.91920231648985e-04,5.24713987416535e-07
0.8199999999999935,5.60415597130966e-01,9.99458429533986e-04,5.24103310309621e-07
0.8224999999999935,5.62369406361759e-01,1.00696757159791e-03,5.23494264481952e-07
0.8249999999999934,5.64328986291057e-01,1.01444492086107e-03,5.22886870289634e-07
0.8274999999999934,5.66294281774701e-01,1.02188762714443e-03,5.22281136097861e-07
0.8299999999999933,5.68265237264107e-01,1.02929272564986e-03,5.21677059679903e-07
0.8324999999999932,5.70241796842715e-01,1.03665713564113e-03,5.21074628973829e-07
0.8349999999999932,5.72223904264324e-01,1.04397765944175e-03,5.20473821967877e-07
0.8374999999999931,5.74211502989209e-01,1.05125098141139e-03,5.19874608636405e-07
0.8399999999999931,5.76204536223062e-01,1.05847366736841e-03,5.19276951014974e-07
0.842499999999993,5.78202946954338e-01,1.06564216349074e-03,5.18680804242385e-07
0.844999999999993,5.80206677993124e-01,1.07275279637095e-03,5.18086117441524e-07
0.8474999999999929,5.82215672009031e-01,1.07980177199644e-03,5.17492834905763e-07
0.8499999999999929,5.84229871569806e-01,1.08678517595009e-03,5.16900896354075e-07
0.8524999999999928,5.86249219179895e-01,1.09369897314006e-03,5.16310238695251e-07
0.8549999999999928,5.88273657319182e-01,1.10053900802508e-03,5.15720796301121e-07
0.8574999999999927,5.90303128480784e-01,1.10730100450124e-03,5.15132502262112e-07
0.8599999999999927,5.92337575209396e-01,1.11398056657282e-03,5.14545289099399e-07
0.8624999999999926,5.94376940139413e-01,1.12057317881206e-03,5.13959090011397e-07
0.8649999999999926,5.96421166033290e-01,1.12707420705217e-03,5.13373839311493e-07
0.8674999999999925,5.98470195817357e-01,1.13347889916376e-03,5.12789473747212e-07
0.8699999999999924,6.00523972620391e-01,1.13978238629325e-03,5.12205932889733e-07
0.8724999999999924,6.02582439809609e-01,1.14597968371571e-03,5.11623160308395e-07
0.8749999999999923,6.04645541026515e-01,1.15206569248918e-03,5.11041104187913e-07
0.8774999999999923,6.06713220222745e-01,1.15803520098920e-03,5.10459717894708e-07
0.8799999999999922,6.08785421694794e-01,1.16388288628949e-03,5.09878960706119e-07
0.8824999999999922,6.10862090118399e-01,1.16960331628495e-03,5.09298798493903e-07
0.8849999999999921,6.12943170582031e-01,1.17519095171964e-03,5.08719204086964e-07
0.8874999999999921,6.15028608619383e-01,1.18064014835745e-03,5.08140157699913e-07
0.889999999999992,6.17118350241384e-01,1.18594515920674e-03,5.07561648117045e-07
0.892499999999992,6.19212341967633e-01,1.19110013719288e-03,5.06983670994446e-07
0.8949999999999919,6.21310530855732e-01,1.19609913777990e-03,5.06406231681781e-07
0.8974999999999919,6.23412864530738e-01,1.20093612192312e-03,5.05829343231775e-07
0.8999999999999918,6.25519291213891e-01,1.20560495904545e-03,5.05253027777562e-07
0.9024999999999918,6.27629759748363e-01,1.21009943005852e-03,5.04677316008818e-07
0.9049999999999917,6.29744219626016e-01,1.21441323103176e-03,5.04102246784386e-07
0.9074999999999916,6.31862621012163e-01,1.21853997630733e-03,5.03527867728227e-07
0.9099999999999916,6.33984914769230e-01,1.22247320239237e-03,5.02954234628731e-07
0.9124999999999915,6.36111052478238e-01,1.22620637165893e-03,5.02381410934643e-07
0.9149999999999915,6.38240986461166e-01,1.22973287625734e-03,5.01809467598024e-07
0.9174999999999914,6.40374669800333e-01,1.23304604224640e-03,5.01238482389128e-07
0.9199999999999914,6.42512056356739e-01,1.23613913370485e-03,5.00668539944989e-07
0.9224999999999913,6.44653100787349e-01,1.23900535718591e-03,5.00099730508498e-07
0.9249999999999913,6.46797758561860e-01,1.24163786607810e-03,4.99532150043420e-07
0.9274999999999912,6.48945985976064e-01,1.24402976523059e-03,4.98965898642528e-07
0.9299999999999912,6.51097740166129e-01,1.24617411562652e-03,4.98401080894662e-07
0.9324999999999911,6.53252979119619e-01,1.24806393927659e-03,4.97837804152586e-07
0.9349999999999911,6.55411661686875e-01,1.24969222396923e-03,4.97276178881547e-07
0.937499999999991,6.57573747589409e-01,1.25105192847898e-03,4.96716316866282e-07
0.939999999999991,6.59739197428167e-01,1.25213598747148e-03,4.96158330793350e-07
0.9424999999999909,6.61907972689438e-01,1.25293731682005e-03,4.95602334092758e-07
0.9449999999999908,6.64080035750159e-01,1.25344881882761e-03,4.95048439168433e-07
0.9474999999999908,6.66255349882217e-01,1.25366338753090e-03,4.94496757184658e-07
0.9499999999999907,6.68433879253253e-01,1.25357391415060e-03,4.93947397455537e-07
0.9524999999999907,6.70615588929252e-01,1.25317329250946e-03,4.93400466392294e-07
0.9549999999999906,6.72800444873793e-01,1.25245442450725e-03,4.92856067270017e-07
0.9574999999999906,6.74988413945972e-01,1.25141022579864e-03,4.92314298855604e-07
0.9599999999999905,6.77179463898159e-01,1.25003363115668e-03,4.91775255607576e-07
0.9624999999999905,6.79373563372253e-01,1.24831760013037e-03,4.91239026358891e-07
0.9649999999999904,6.81570681893962e-01,1.24625512284857e-03,4.90705695201680e-07
0.9674999999999904,6.83770789866635e-01,1.24383922544422e-03,4.90175338965568e-07
0.9699999999999903,6.85973858563706e-01,1.24106297574776e-03,4.89648028628640e-07
0.9724999999999903,6.88179860120686e-01,1.23791948893712e-03,4.89123828268768e-07
0.9749999999999902,6.90388767525268e-01,1.23440193307948e-03,4.88602794447329e-07
0.9774999999999902,6.92600554606260e-01,1.23050353479370e-03,4.88084976945927e-07
0.9799999999999901,6.94815196022715e-01,1.22621758478166e-03,4.87570417472516e-07
0.98249999999999,6.97032667251778e-01,1.22153744337439e-03,4.87059150921833e-07
0.98499999999999,6.99252944574317e-01,1.21645654597456e-03,4.86551203955135e-07
0.9874999999999899,7.01476005061744e-01,1.21096840852000e-03,4.86046595847378e-07
0.9899999999999899,7.03701826560790e-01,1.20506663279382e-03,4.85545338509809e-07
0.9924999999999898,7.05930387678351e-01,1.19874491187527e-03,4.85047436219942e-07
0.9949999999999898,7.08161667763984e-01,1.19199703526952e-03,4.84552886485324e-07
0.9974999999999897,7.10395646894681e-01,1.18481689400020e-03,4.84061679494681e-07
0.9999999999999897,7.12632305856447e-01,1.17719848593781e-03,4.83573799031752e-07
1.0024999999999897,7.14871626126640e-01,1.16913592051661e-03,4.83089222017244e-07
1.0049999999999897,7.17113589854750e-01,1.16062342381297e-03,4.82607919744705e-07
1.0074999999999896,7.19358179845320e-01,1.15165534322545e-03,4.82129857720452e-07
1.0099999999999896,7.21605379537374e-01,1.14222615224591e-03,4.81654995671129e-07
1.0124999999999895,7.23855172984548e-01,1.13233045517136e-03,4.81183288922785e-07
1.0149999999999895,7.26107544836964e-01,1.12196299120099e-03,4.80714688145814e-07
1.0174999999999894,7.28362480319667e-01,1.11111863923298e-03,4.80249139687981e-07
1.0199999999999894,7.30619965213333e-01,1.09979242177143e-03,4.79786585908243e-07
1.0224999999999893,7.32879985833532e-01,1.08797950917006e-03,4.79326966967554e-07
1.0249999999999893,7.35142529010732e-01,1.07567522378262e-03,4.78870218714122e-07
1.0274999999999892,7.37407582069753e-01,1.06287504350759e-03,4.78416275643712e-07
1.0299999999999891,7.39675132809001e-01,1.04957460569821e-03,4.77965069779675e-07
1.032499999999989,7.41945169480627e-01,1.03576971080509e-03,4.77516531578224e-07
1.034999999999989,7.44217680770562e-01,1.02145632578557e-03,4.77070590045895e-07
1.037499999999989,7.46492655777389e-01,1.00663058754558e-03,4.76627173394200e-07
1.039999999999989,7.48770083993071e-01,9.91288805735208e-04,4.76186209330855e-07
1.0424999999999889,7.51049955283365e-01,9.75427466449949e-04,4.75747624962023e-07
1.0449999999999888,7.53332259867707e-01,9.59043234632570e-04,4.75311348261442e-07
1.0474999999999888,7.55616988300407e-01,9.42132957219358e-04,4.74877306341947e-07
1.0499999999999887,7.57904131451610e-01,9.24693665568591e-04,4.74445427652735e-07
1.0524999999999887,7.60193680487982e-01,9.06722578001909e-04,4.74015641301456e-07
1.0549999999999886,7.62485626855818e-01,8.88217102545177e-04,4.73587877203988e-07
1.0574999999999886,7.64779962261533e-01,8.69174838643641e-04,4.73162066771711e-07
1.0599999999999885,7.67076678655488e-01,8.49593579836175e-04,4.72738142177731e-07
1.0624999999999885,7.69375768213494e-01,8.29471315329094e-04,4.72316037732262e-07
1.0649999999999884,7.71677223321177e-01,8.08806232395071e-04,4.71895688742549e-07
1.0674999999999883,7.73981036557370e-01,7.87596717387457e-04,4.71477032667548e-07
1.0699999999999883,7.76287200678104e-01,7.65841358250363e-04,4.71060008329726e-07
1.0724999999999882,7.78595708601501e-01,7.43538945580727e-04,4.70644556471578e-07
1.0749999999999882,7.80906553392753e-01,7.20688473884318e-04,4.70230619918739e-07
1.0774999999999881,7.83219728249554e-01,6.97289143219773e-04,4.69818142677334e-07
1.079999999999988,7.85535226489412e-01,6.73340360446972e-04,4.69407071125190e-07
1.082499999999988,7.87853041534321e-01,6.48841739842934e-04,4.68997353926022e-07
1.084999999999988,7.90173166899447e-01,6.23793104615258e-04,4.68588940308339e-07
1.087499999999988,7.92495596180219e-01,5.98194487556811e-04,4.68181782412851e-07
1.0899999999999879,7.94820323040892e-01,5.72046131727261e-04,4.67775833753960e-07
1.0924999999999878,7.97147341202049e-01,5.45348491429037e-04,4.67371049389701e-07
1.0949999999999878,7.99476644431483e-01,5.18102232542686e-04,4.66967386304968e-07
1.0974999999999877,8.01808226532703e-01,4.90308233236092e-04,4.66564803125705e-07
1.0999999999999877,8.04142081335809e-01,4.61967584323084e-04,4.66163259729947e-07
1.1024999999999876,8.06478202687088e-01,4.33081589660475e-04,4.65762717757030e-07
1.1049999999999875,8.08816584441960e-01,4.03651766285110e-04,4.65363140203005e-07
1.1074999999999875,8.11157220455706e-01,3.73679844744290e-04,4.64964491186958e-07
1.1099999999999874,8.13500104574642e-01,3.43167769438490e-04,4.64566736450308e-07
1.1124999999999874,8.15845230631215e-01,3.12117698190728e-04,4.64169842756809e-07
1.1149999999999873,8.18192592435123e-01,2.80532002551043e-04,4.63773778108475e-07
1.1174999999999873,8.20542183767417e-01,2.48413267706638e-04,4.63378511382898e-07
1.1199999999999872,8.22893998374792e-01,2.15764292412837e-04,4.62984013216376e-07
1.1224999999999872,8.25248029963985e-01,1.82588088530611e-04,4.62590254189846e-07
1.1249999999999871,8.27604272196780e-01,1.48887881027265e-04,4.62197206543979e-07
1.127499999999987,8.29962718684688e-01,1.14667107619718e-04,4.61804843350714e-07
1.129999999999987,8.32323362985356e-01,7.99294182159127e-05,4.61413138306458e-07
1.132499999999987,8.34686198598481e-01,4.46786749219025e-05,4.61022065974523e-07
1.134999999999987,8.37051218962413e-01,8.91895115442964e-06,4.60631602135352e-07
1.1374999999999869,8.39418417450011e-01,-2.73454687435559e-05,4.60241722807098e-07
1.1399999999999868,8.41787787367389e-01,-6.41100899826524e-05,4.59852404598697e-07
1.1424999999999867,8.44159321950487e-01,-1.01370208058157e-04,4.59463625557759e-07
1.1449999999999867,8.46533014363091e-01,-1.39120909248489e-04,4.59075363800640e-07
1.1474999999999866,8.48908857694621e-01,-1.77357071474080e-04,4.58687598547782e-07
1.1499999999999866,8.51286844959601e-01,-2.16073365075196e-04,4.58300309448359e-07
1.1524999999999865,8.53666969095480e-01,-2.55264253388524e-04,4.57913476878525e-07
1.1549999999999865,8.56049222961441e-01,-2.94923994046091e-04,4.57527081820456e-07
1.1574999999999864,8.58433599339101e-01,-3.35046638992448e-04,4.57141105934182e-07
1.1599999999999864,8.60820090930603e-01,-3.75626036651887e-04,4.56755531784030e-07
1.1624999999999863,8.63208690358389e-01,-4.16655831792338e-04,4.56370342115087e-07
1.1649999999999863,8.65599390166404e-01,-4.58129467111705e-04,4.55985520733796e-07
1.1674999999999862,8.67992182818839e-01,-5.00040184298854e-04,4.55601051700953e-07
1.1699999999999862,8.70387060701609e-01,-5.42381024874125e-04,4.55216920276933e-07
1.172499999999986,8.72784016121758e-01,-5.85144831682129e-04,4.54833111365410e-07
1.174999999999986,8.75183041309703e-01,-6.28324249838455e-04,4.54449611638247e-07
1.177499999999986,8.77584128417983e-01,-6.71911728322254e-04,4.54066407529948e-07
1.179999999999986,8.79987269524795e-01,-7.15899520810637e-04,4.53683486365635e-07
1.182499999999986,8.82392456632681e-01,-7.60279687455311e-04,4.53300836239471e-07
1.1849999999999858,8.84799681671556e-01,-8.05044096265674e-04,4.52918445101616e-07
1.1874999999999858,8.87208936499580e-01,-8.50184424226359e-04,4.52536302607810e-07
1.1899999999999857,8.89620212904107e-01,-8.95692159405652e-04,4.52154397669318e-07
1.1924999999999857,8.92033502603699e-01,-9.41558601960830e-04,4.51772720779324e-07
1.1949999999999856,8.94448797249980e-01,-9.87774866263932e-04,4.51391262524371e-07
1.1974999999999856,8.96866088429287e-01,-1.03433188214149e-03,4.51010013559169e-07
1.1999999999999855,8.99285367663838e-01,-1.08122039724018e-03,4.50628965656469e-07
1.2024999999999855,9.01706626414461e-01,-1.12843097821797e-03,4.50248110745436e-07
1.2049999999999854,9.04129856082096e-01,-1.17595401305660e-03,4.49867441095035e-07
1.2074999999999854,9.06555048009444e-01,-1.22377971308103e-03,4.49486949771179e-07
1.2099999999999853,9.08982193483842e-01,-1.27189811446181e-03,4.49106629969427e-07
1.2124999999999853,9.11411283737662e-01,-1.32029908114992e-03,4.48726474941435e-07
1.2149999999999852,9.13842309952521e-01,-1.36897230637503e-03,4.48346479358044e-07
1.2174999999999851,9.16275263259514e-01,-1.41790731500911e-03,4.47966637152229e-07
1.219999999999985,9.18710134741374e-01,-1.46709346637099e-03,4.47586943407283e-07
1.222499999999985,9.21146915436008e-01,-1.51651995591751e-03,4.47207393356199e-07
1.224999999999985,9.23585596336828e-01,-1.56617581846524e-03,4.46827982448791e-07
1.227499999999985,9.26026168395813e-01,-1.61604993009518e-03,4.46448706826791e-07
1.2299999999999849,9.28468622524662e-01,-1.66613101120927e-03,4.46069563085853e-07
1.2324999999999848,9.30912949598060e-01,-1.71640762939698e-03,4.45690547557508e-07
1.2349999999999848,9.33359140454090e-01,-1.76686820177022e-03,4.45311657955211e-07
1.2374999999999847,9.35807185897449e-01,-1.81750099834982e-03,4.44932891745653e-07
1.2399999999999847,9.38257076700401e-01,-1.86829414465448e-03,4.44554247270872e-07
1.2424999999999846,9.40708803605715e-01,-1.91923562534772e-03,4.44175722882230e-07
1.2449999999999846,9.43162357327481e-01,-1.97031328680517e-03,4.43797318115958e-07
1.2474999999999845,9.45617728553055e-01,-2.02151484080215e-03,4.43419031891227e-07
1.2499999999999845,9.48074907945573e-01,-2.07282786798661e-03,4.43040864859393e-07
1.2524999999999844,9.50533886145294e-01,-2.12423982077624e-03,4.42662817398027e-07
1.2549999999999844,9.52994653769838e-01,-2.17573802758140e-03,4.42284890956770e-07
1.2574999999999843,9.55457201418455e-01,-2.22730969620010e-03,4.41907087037288e-07
1.2599999999999842,9.57921519672212e-01,-2.27894191747395e-03,4.41529407767883e-07
1.2624999999999842,9.60387599094522e-01,-2.33062166934611e-03,4.41151856328046e-07
1.2649999999999841,9.62855430233810e-01,-2.38233582086404e-03,4.40774435940720e-07
1.267499999999984,9.65325003625867e-01,-2.43407113594666e-03,4.40397150628128e-07
1.269999999999984,9.67796309792710e-01,-2.48581427804432e-03,4.40020005292367e-07
1.272499999999984,9.70269339245723e-01,-2.53755181387566e-03,4.39643004912857e-07
1.274999999999984,9.72744082486509e-01,-2.58927021828566e-03,4.39266154884893e-07
1.2774999999999839,9.75220530008095e-01,-2.64095587846045e-03,4.38889462326988e-07
1.2799999999999838,9.77698672295515e-01,-2.69259509857064e-03,4.38512933807682e-07
1.2824999999999838,9.80178499828083e-01,-2.74417410439765e-03,4.38136576770480e-07
1.2849999999999837,9.82660003079299e-01,-2.79567904842723e-03,4.37760399472960e-07
1.2874999999999837,9.85143172518118e-01,-2.84709601422951e-03,4.37384410788262e-07
1.2899999999999836,9.87627998610709e-01,-2.89841102194124e-03,4.37008619488242e-07
1.2924999999999836,9.90114471820243e-01,-2.94961003321749e-03,4.36633035733669e-07
1.2949999999999835,9.92602582608120e-01,-3.00067895621901e-03,4.36257669612527e-07
1.2974999999999834,9.95092321435358e-01,-3.05160365123926e-03,4.35882532075583e-07
1.2999999999999834,9.97583678762100e-01,-3.10236993586489e-03,4.35507634095017e-07
1.3024999999999833,1.00007664505033e+00,-3.15296359068538e-03,4.35132987802891e-07
1.3049999999999833,1.00257121076183e+00,-3.20337036462705e-03,4.34758605280298e-07
1.3074999999999832,1.00506736636079e+00,-3.25357598095780e-03,4.34384498930936e-07
1.3099999999999832,1.00756510231431e+00,-3.30356614278052e-03,4.34010682147816e-07
1.3124999999999831,1.01006440909241e+00,-3.35332653935667e-03,4.33637168178097e-07
1.314999999999983,1.01256527716763e+00,-3.40284285123012e-03,4.33263970982540e-07
1.317499999999983,1.01506769701762e+00,-3.45210075772415e-03,4.32891104337480e-07
1.319999999999983,1.01757165912387e+00,-3.50108594125098e-03,4.32518582809146e-07
1.322499999999983,1.02007715397307e+00,-3.54978409536556e-03,4.32146420806873e-07
1.3249999999999829,1.02258417205641e+00,-3.59818092974067e-03,4.31774633326796e-07
1.3274999999999828,1.02509270387114e+00,-3.64626217764751e-03,4.31403235479895e-07
1.3299999999999828,1.02760273992035e+00,-3.69401360139476e-03,4.31032242381944e-07
1.3324999999999827,1.03011427071285e+00,-3.74142099977808e-03,4.30661668953224e-07
1.3349999999999826,1.03262728676376e+00,-3.78847021437909e-03,4.30291530561720e-07
1.3374999999999826,1.03514177859547e+00,-3.83514713616792e-03,4.29921842516790e-07
1.3399999999999825,1.03765773673636e+00,-3.88143771251404e-03,4.29552620089306e-07
1.3424999999999825,1.04017515172189e+00,-3.92732795420569e-03,4.29183877979559e-07
1.3449999999999824,1.04269401409552e+00,-3.97280394179640e-03,4.28815631368555e-07
1.3474999999999824,1.04521431440701e+00,-4.01785183327192e-03,4.28447894978391e-07
1.3499999999999823,1.04773604321351e+00,-4.06245787057377e-03,4.28080682693160e-07
1.3524999999999823,1.05025919108072e+00,-4.10660838719372e-03,4.27714009202484e-07
1.3549999999999822,1.05278374858054e+00,-4.15028981498741e-03,4.27347887561969e-07
1.3574999999999822,1.05530970629452e+00,-4.19348869152555e-03,4.26982331240413e-07
1.3599999999999821,1.05783705480953e+00,-4.23619166719787e-03,4.26617353051393e-07
1.362499999999982,1.06036578472245e+00,-4.27838551296734e-03,4.26252964841831e-07
1.364999999999982,1.06289588663721e+00,-4.32005712716284e-03,4.25889178525367e-07
1.367499999999982,1.06542735116545e+00,-4.36119354329603e-03,4.25526004675639e-07
1.369999999999982,1.06796016892734e+00,-4.40178193712268e-03,4.25163453593007e-07
1.3724999999999818,1.07049433055080e+00,-4.44180963446773e-03,4.24801534908260e-07
1.3749999999999818,1.07302982667177e+00,-4.48126411844465e-03,4.24440256897604e-07
1.3774999999999817,1.07556664793436e+00,-4.52013303692194e-03,4.24079627874574e-07
1.3799999999999817,1.07810478499103e+00,-4.55840421036167e-03,4.23719654849484e-07
1.3824999999999816,1.08064422850182e+00,-4.59606563890054e-03,4.23360343895676e-07
1.3849999999999816,1.08318496913567e+00,-4.63310551012043e-03,4.23001700551771e-07
1.3874999999999815,1.08572699756831e+00,-4.66951220676175e-03,4.22643729349104e-07
1.3899999999999815,1.08827030448504e+00,-4.70527431379625e-03,4.22286433356670e-07
1.3924999999999814,1.09081488057883e+00,-4.74038062639993e-03,4.21929815839046e-07
1.3949999999999814,1.09336071655021e+00,-4.77482015728420e-03,4.21573878423850e-07
1.3974999999999813,1.09590780310830e+00,-4.80858214417325e-03,4.21218622057706e-07
1.3999999999999813,1.09845613097094e+00,-4.84165605758324e-03,4.20864047101483e-07
1.4024999999999812,1.10100569086332e+00,-4.87403160784591e-03,4.20510152562105e-07
1.4049999999999812,1.10355647351874e+00,-4.90569875274408e-03,4.20156936929652e-07
1.407499999999981,1.10610846967940e+00,-4.93664770520749e-03,4.19804397904199e-07
1.409999999999981,1.10866167009521e+00,-4.96686894035953e-03,4.19452532605860e-07
1.412499999999981,1.11121606552429e+00,-4.99635320275610e-03,4.19101336983109e-07
1.414999999999981,1.11377164673261e+00,-5.02509151419441e-03,4.18750807324880e-07
1.4174999999999809,1.11632840449518e+00,-5.05307518030854e-03,4.18400938177449e-07
1.4199999999999808,1.11888632959511e+00,-5.08029579841810e-03,4.18051724134933e-07
1.4224999999999808,1.12144541282275e+00,-5.10674526383138e-03,4.17703159425105e-07
1.4249999999999807,1.12400564497799e+00,-5.13241577772914e-03,4.17355237467101e-07
1.4274999999999807,1.12656701686851e+00,-5.15729985362763e-03,4.17007951831944e-07
1.4299999999999806,1.12912951930974e+00,-5.18139032441543e-03,4.16661294914941e-07
1.4324999999999806,1.13169314312632e+00,-5.20468034928657e-03,4.16315259621462e-07
1.4349999999999805,1.13425787915083e+00,-5.22716342027281e-03,4.15969838603477e-07
1.4374999999999805,1.13682371822443e+00,-5.24883336906097e-03,4.15625024168492e-07
1.4399999999999804,1.13939065119672e+00,-5.26968437340101e-03,4.15280808206525e-07
1.4424999999999804,1.14195866892521e+00,-5.28971096358175e-03,4.14937183423310e-07
1.4449999999999803,1.14452776227688e+00,-5.30890802886673e-03,4.14594141686977e-07
1.4474999999999802,1.14709792212626e+00,-5.32727082354009e-03,4.14251675307978e-07
1.4499999999999802,1.14966913935710e+00,-5.34479497313091e-03,4.13909776617587e-07
1.4524999999999801,1.15224140486158e+00,-5.36147648031234e-03,4.13568438310417e-07
1.45499999999998,1.15481470954038e+00,-5.37731173063809e-03,4.13227653012578e-07
1.45749999999998,1.15738904430295e+00,-5.39229749865599e-03,4.12887413615042e-07
1.45999999999998,1.15996440006740e+00,-5.40643095293267e-03,4.12547713070136e-07
1.46249999999998,1.16254076776108e+00,-5.41970966167014e-03,4.12208545111051e-07
1.4649999999999799,1.16511813831908e+00,-5.43213159822680e-03,4.11869902952192e-07
1.4674999999999798,1.16769650268612e+00,-5.44369514568772e-03,4.11531780977338e-07
1.4699999999999798,1.17027585181591e+00,-5.45439910235739e-03,4.11194173181859e-07
1.4724999999999797,1.17285617667007e+00,-5.46424268616060e-03,4.10857074127897e-07
1.4749999999999797,1.17543746822060e+00,-5.47322553923427e-03,4.10520478825754e-07
1.4774999999999796,1.17801971744682e+00,-5.48134773274124e-03,4.10184382181992e-07
1.4799999999999796,1.18060291533852e+00,-5.48860977043576e-03,4.09848780199535e-07
1.4824999999999795,1.18318705289373e+00,-5.49501259322599e-03,4.09513668268765e-07
1.4849999999999794,1.18577212111976e+00,-5.50055758281875e-03,4.09179043017542e-07
1.4874999999999794,1.18835811103223e+00,-5.50524656545516e-03,4.08844900536686e-07
1.4899999999999793,1.19094501365735e+00,-5.50908181509845e-03,4.08511237763403e-07
1.4924999999999793,1.19353282002915e+00,-5.51206605690302e-03,4.08178052115017e-07
1.4949999999999792,1.19612152119142e+00,-5.51420247018406e-03,4.07845340633283e-07
1.4974999999999792,1.19871110819669e+00,-5.51549469080072e-03,4.07513101124270e-07
1.4999999999999791,1.20130157210729e+00,-5.51594681439824e-03,4.07181331335178e-07
1.502499999999979,1.20389290399402e+00,-5.51556339798864e-03,4.06850029802475e-07
1.504999999999979,1.20648509493686e+00,-5.51434946278205e-03,4.06519194773798e-07
1.507499999999979,1.20907813602588e+00,-5.51231049516626e-03,4.06188824960354e-07
1.509999999999979,1.21167201835924e+00,-5.50945244897003e-03,4.05858919520807e-07
1.5124999999999789,1.21426673304471e+00,-5.50578174650360e-03,4.05529477128265e-07
1.5149999999999788,1.21686227119910e+00,-5.50130527971034e-03,4.05200497671932e-07
1.5174999999999788,1.21945862394856e+00,-5.49603041077734e-03,4.04871980362206e-07
1.5199999999999787,1.22205578242818e+00,-5.48996497292030e-03,4.04543925008913e-07
1.5224999999999786,1.22465373778207e+00,-5.48311727065234e-03,4.04216331333238e-07
1.5249999999999786,1.22725248116345e+00,-5.47549607959497e-03,4.03889199792658e-07
1.5274999999999785,1.22985200373509e+00,-5.46711064622812e-03,4.03562530397273e-07
1.5299999999999785,1.23245229666752e+00,-5.45797068762208e-03,4.03236323343279e-07
1.5324999999999784,1.23505335114179e+00,-5.44808638989789e-03,4.02910579515526e-07
1.5349999999999784,1.23765515834665e+00,-5.43746840798182e-03,4.02585299128443e-07
1.5374999999999783,1.24025770948024e+00,-5.42612786341694e-03,4.02260482832359e-07
1.5399999999999783,1.24286099574946e+00,-5.41407634294454e-03,4.01936131884286e-07
1.5424999999999782,1.24546500836970e+00,-5.40132589649307e-03,4.01612246878948e-07
1.5449999999999782,1.24806973856568e+00,-5.38788903460461e-03,4.01288828891523e-07
1.5474999999999781,1.25067517756978e+00,-5.37377872601514e-03,4.00965878934420e-07
1.549999999999978,1.25328131662395e+00,-5.35900839444860e-03,4.00643398205572e-07
1.552499999999978,1.25588814697825e+00,-5.34359191552550e-03,4.00321387723666e-07
1.554999999999978,1.25849565989095e+00,-5.32754361317295e-03,3.99999848395631e-07
1.557499999999978,1.26110384662841e+00,-5.31087825538887e-03,3.99678781998987e-07
1.5599999999999778,1.26371269846600e+00,-5.29361105026230e-03,3.99358189481870e-07
1.5624999999999778,1.26632220668671e+00,-5.27575764160643e-03,3.99038071878456e-07
1.5649999999999777,1.26893236258217e+00,-5.25733410341237e-03,3.98718430377389e-07
1.5674999999999777,1.27154315745134e+00,-5.23835693515780e-03,3.98399266568293e-07
1.5699999999999776,1.27415458260062e+00,-5.21884305618812e-03,3.98080581341758e-07
1.5724999999999776,1.27676662934589e+00,-5.19880979953986e-03,3.97762375770142e-07
1.5749999999999775,1.27937928900861e+00,-5.17827490603653e-03,3.97444650812806e-07
1.5774999999999775,1.28199255291979e+00,-5.15725651758139e-03,3.97127408136893e-07
1.5799999999999774,1.28460641241586e+00,-5.13577317031742e-03,3.96810647794279e-07
1.5824999999999774,1.28722085884274e+00,-5.11384378718751e-03,3.96494371193669e-07
1.5849999999999773,1.28983588355153e+00,-5.09148767084241e-03,3.96178579006954e-07
1.5874999999999773,1.29245147790183e+00,-5.06872449518997e-03,3.95863271802495e-07
1.5899999999999772,1.29506763325966e+00,-5.04557429773528e-03,3.95548450417496e-07
1.5924999999999772,1.29768434099778e+00,-5.02205747040727e-03,3.95234114891285e-07
1.594999999999977,1.30030159249580e+00,-4.99819475116521e-03,3.94920266239200e-07
1.597499999999977,1.30291937914027e+00,-4.97400721467117e-03,3.94606903889508e-07
1.599999999999977,1.30553769232387e+00,-4.94951626242676e-03,3.94294028618863e-07
1.602499999999977,1.30815652344513e+00,-4.92474361325684e-03,3.93981640108397e-07
1.604999999999977,1.31077586390990e+00,-4.89971129305274e-03,3.93669737843594e-07
1.6074999999999768,1.31339570512967e+00,-4.87444162369843e-03,3.93358322267027e-07
1.6099999999999768,1.31601603852106e+00,-4.84895721315333e-03,3.93047392316505e-07
1.6124999999999767,1.31863685550740e+00,-4.82328094352970e-03,3.92736947562740e-07
1.6149999999999767,1.32125814751749e+00,-4.79743595962541e-03,3.92426987190503e-07
1.6174999999999766,1.32387990598607e+00,-4.77144565760413e-03,3.92117510323458e-07
1.6199999999999766,1.32650212235202e+00,-4.74533367234388e-03,3.91808515780153e-07
1.6224999999999765,1.32912478806087e+00,-4.71912386539888e-03,3.91500002027256e-07
1.6249999999999765,1.33174789456246e+00,-4.69284031182675e-03,3.91191968307150e-07
1.6274999999999764,1.33437143331255e+00,-4.66650728758299e-03,3.90884412301391e-07
1.6299999999999764,1.33699539577065e+00,-4.64014925600865e-03,3.90577332549908e-07
1.6324999999999763,1.33961977340091e+00,-4.61379085418191e-03,3.90270726944345e-07
1.6349999999999763,1.34224455767390e+00,-4.58745687886470e-03,3.89964593443700e-07
1.6374999999999762,1.34486974006280e+00,-4.56117227290283e-03,3.89658929888921e-07
1.6399999999999761,1.34749531204557e+00,-4.53496210980515e-03,3.89353733739668e-07
1.642499999999976,1.35012126510541e+00,-4.50885158019332e-03,3.89049001899999e-07
1.644999999999976,1.35274759072802e+00,-4.48286597562048e-03,3.88744732497467e-07
1.647499999999976,1.35537428040465e+00,-4.45703067443071e-03,3.88440921643873e-07
1.649999999999976,1.35800132562910e+00,-4.43137112542898e-03,3.88137566862991e-07
1.6524999999999759,1.36062871789973e+00,-4.40591283258504e-03,3.87834664473455e-07
1.6549999999999758,1.36325644871832e+00,-4.38068133909744e-03,3.87532211288026e-07
1.6574999999999758,1.36588450959012e+00,-4.35570221087943e-03,3.87230203877300e-07
1.6599999999999757,1.36851289202371e+00,-4.33100102071766e-03,3.86928638152197e-07
1.6624999999999757,1.37114158753108e+00,-4.30660333112266e-03,3.86627510640506e-07
1.6649999999999756,1.37377058762729e+00,-4.28253467792888e-03,3.86326817324466e-07
1.6674999999999756,1.37639988383050e+00,-4.25882055296263e-03,3.86026553942327e-07
1.6699999999999755,1.37902946766250e+00,-4.23548638741660e-03,3.85726716143577e-07
1.6724999999999755,1.38165933064666e+00,-4.21255753383639e-03,3.85427300243574e-07
1.6749999999999754,1.38428946431012e+00,-4.19005924923836e-03,3.85128301131320e-07
1.6774999999999753,1.38691986018248e+00,-4.16801667707977e-03,3.84829714592836e-07
1.6799999999999753,1.38955050979598e+00,-4.14645482983200e-03,3.84531536025571e-07
1.6824999999999752,1.39218140468579e+00,-4.12539857068645e-03,3.84233760543101e-07
1.6849999999999752,1.39481253638837e+00,-4.10487259579494e-03,3.83936383653573e-07
1.6874999999999751,1.39744389644395e+00,-4.08490141600847e-03,3.83639400385025e-07
1.689999999999975,1.40007547639438e+00,-4.06550933914666e-03,3.83342805919739e-07
1.692499999999975,1.40270726778348e+00,-4.04672045094170e-03,3.83046594752220e-07
1.694999999999975,1.40533926215784e+00,-4.02855859725156e-03,3.82750762546380e-07
1.697499999999975,1.40797145106603e+00,-4.01104736530329e-03,3.82455303689291e-07
1.6999999999999749,1.41060382605859e+00,-3.99421006564666e-03,3.82160213220658e-07
1.7024999999999748,1.41323637868809e+00,-3.97806971345366e-03,3.81865485894347e-07
1.7049999999999748,1.41586910050878e+00,-3.96264900975524e-03,3.81571116398363e-07
1.7074999999999747,1.41850198307769e+00,-3.94797032360318e-03,3.81277099720483e-07
1.7099999999999747,1.42113501795261e+00,-3.93405567277020e-03,3.80983430492490e-07
1.7124999999999746,1.42376819669405e+00,-3.92092670616424e-03,3.80690103177307e-07
1.7149999999999745,1.42640151086404e+00,-3.90860468469551e-03,3.80397112980050e-07
1.7174999999999745,1.42903495202636e+00,-3.89711046354543e-03,3.80104453581060e-07
1.7199999999999744,1.43166851174672e+00,-3.88646447295395e-03,3.79812120322637e-07
1.7224999999999744,1.43430218159184e+00,-3.87668670135878e-03,3.79520107632477e-07
1.7249999999999743,1.43693595313174e+00,-3.86779667614350e-03,3.79228410153648e-07
1.7274999999999743,1.43956981793599e+00,-3.85981344607787e-03,3.78937022536476e-07
1.7299999999999742,1.44220376757836e+00,-3.85275556365038e-03,3.78645939067554e-07
1.7324999999999742,1.44483779363156e+00,-3.84664106699007e-03,3.78355154802334e-07
1.7349999999999741,1.44747188767301e+00,-3.84148746264093e-03,3.78064663832562e-07
1.737499999999974,1.45010604127885e+00,-3.83731170817848e-03,3.77774460818934e-07
1.739999999999974,1.45274024602909e+00,-3.83413019455610e-03,3.77484540529438e-07
1.742499999999974,1.45537449350430e+00,-3.83195873017612e-03,3.77194897463261e-07
1.744999999999974,1.45800877528760e+00,-3.83081252290154e-03,3.76905525972566e-07
1.7474999999999739,1.46064308296308e+00,-3.83070616443156e-03,3.76616420738530e-07
1.7499999999999738,1.46327740811642e+00,-3.83165361403110e-03,3.76327576465783e-07
1.7524999999999737,1.46591174233651e+00,-3.83366818213580e-03,3.76038987411217e-07
1.7549999999999737,1.46854607721221e+00,-3.83676251501309e-03,3.75750648413204e-07
1.7574999999999736,1.47118040433470e+00,-3.84094857946035e-03,3.75462553674761e-07
1.7599999999999736,1.47381471529810e+00,-3.84623764748154e-03,3.75174697939986e-07
1.7624999999999735,1.47644900169688e+00,-3.85264028205851e-03,3.74887075917080e-07
1.7649999999999735,1.47908325512841e+00,-3.86016632227856e-03,3.74599681872687e-07
1.7674999999999734,1.48171746719103e+00,-3.86882486976478e-03,3.74312510432877e-07
1.7699999999999734,1.48435162948626e+00,-3.87862427540204e-03,3.74025556271811e-07
1.7724999999999733,1.48698573361667e+00,-3.88957212505838e-03,3.73738813757725e-07
1.7749999999999733,1.48961977118661e+00,-3.90167522855051e-03,3.73452277462655e-07
1.7774999999999732,1.49225373380351e+00,-3.91493960567851e-03,3.73165941786729e-07
1.7799999999999732,1.49488761307582e+00,-3.92937047557645e-03,3.72879801576992e-07
1.782499999999973,1.49752140061485e+00,-3.94497224472764e-03,3.72593851087870e-07
1.784999999999973,1.50015508803382e+00,-3.96174849645593e-03,3.72308085103953e-07
1.787499999999973,1.50278866694776e+00,-3.97970198042268e-03,3.72022497861957e-07
1.789999999999973,1.50542212897451e+00,-3.99883460282746e-03,3.71737084341061e-07
1.792499999999973,1.50805546573390e+00,-4.01914741683166e-03,3.71451838784564e-07
1.7949999999999728,1.51068866884792e+00,-4.04064061422481e-03,3.71166755850071e-07
1.7974999999999728,1.51332172994090e+00,-4.06331351704051e-03,3.70881829891223e-07
1.7999999999999727,1.51595464063979e+00,-4.08716456999681e-03,3.70597055724272e-07
1.8024999999999727,1.51858739257375e+00,-4.11219133325862e-03,3.70312428279434e-07
1.8049999999999726,1.52121997737480e+00,-4.13839047640949e-03,3.70027941671457e-07
1.8074999999999726,1.52385238667666e+00,-4.16575777238429e-03,3.69743590670714e-07
1.8099999999999725,1.52648461211564e+00,-4.19428809231397e-03,3.69459369956571e-07
1.8124999999999725,1.52911664533155e+00,-4.22397540130327e-03,3.69175273961917e-07
1.8149999999999724,1.53174847796563e+00,-4.25481275434413e-03,3.68891297841066e-07
1.8174999999999724,1.53438010166244e+00,-4.28679229302138e-03,3.68607436048786e-07
1.8199999999999723,1.53701150806852e+00,-4.31990524368191e-03,3.68323683427903e-07
1.8224999999999723,1.53964268883369e+00,-4.35414191478418e-03,3.68040034870613e-07
1.8249999999999722,1.54227363561005e+00,-4.38949169646459e-03,3.67756485038014e-07
1.8274999999999721,1.54490434005225e+00,-4.42594306014288e-03,3.67473028986438e-07
1.829999999999972,1.54753479381817e+00,-4.46348355851200e-03,3.67189661321746e-07
1.832499999999972,1.55016498856767e+00,-4.50209982693003e-03,3.66906376865439e-07
1.834999999999972,1.55279491596417e+00,-4.54177758564739e-03,3.66623171089443e-07
1.837499999999972,1.55542456767286e+00,-4.58250164169326e-03,3.66340038859829e-07
1.8399999999999719,1.55805393536229e+00,-4.62425589297485e-03,3.66056975073731e-07
1.8424999999999718,1.56068301070395e+00,-4.66702333209314e-03,3.65773974974383e-07
1.8449999999999718,1.56331178537136e+00,-4.71078605134493e-03,3.65491033689520e-07
1.8474999999999717,1.56594025104143e+00,-4.75552524867653e-03,3.65208146286757e-07
1.8499999999999717,1.56856839939322e+00,-4.80122123414277e-03,3.64925308660517e-07
1.8524999999999716,1.57119622210890e+00,-4.84785343725671e-03,3.64642515101183e-07
1.8549999999999716,1.57382371087358e+00,-4.89540041503986e-03,3.64359761840791e-07
1.8574999999999715,1.57645085737441e+00,-4.94383986129119e-03,3.64077043906753e-07
1.8599999999999715,1.57907765330185e+00,-4.99314861611500e-03,3.63794357272416e-07
1.8624999999999714,1.58170409034870e+00,-5.04330267690218e-03,3.63511696651812e-07
1.8649999999999713,1.58433016021051e+00,-5.09427720930974e-03,3.63229058145127e-07
1.8674999999999713,1.58695585458573e+00,-5.14604655979096e-03,3.62946437505098e-07
1.8699999999999712,1.58958116517472e+00,-5.19858426889293e-03,3.62663830083116e-07
1.8724999999999712,1.59220608368081e+00,-5.25186308455310e-03,3.62381231814414e-07
1.8749999999999711,1.59483060181031e+00,-5.30585497757296e-03,3.62098638585636e-07
1.877499999999971,1.59745471127194e+00,-5.36053115690004e-03,3.61816045880987e-07
1.879999999999971,1.60007840377591e+00,-5.41586208545811e-03,3.61533450114168e-07
1.882499999999971,1.60270167103547e+00,-5.47181749853154e-03,3.61250847006655e-07
1.884999999999971,1.60532450476765e+00,-5.52836642063327e-03,3.60968232570409e-07
1.8874999999999709,1.60794689668899e+00,-5.58547718502049e-03,3.60685602918094e-07
1.8899999999999708,1.61056883852134e+00,-5.64311745301751e-03,3.60402954105756e-07
1.8924999999999708,1.61319032198699e+00,-5.70125423479957e-03,3.60120282157729e-07
1.8949999999999707,1.61581133881057e+00,-5.75985390994193e-03,3.59837583422915e-07
1.8974999999999707,1.61843188071972e+00,-5.81888225041202e-03,3.59554854379597e-07
1.8999999999999706,1.62105193944355e+00,-5.87830444242122e-03,3.59272091048818e-07
1.9024999999999705,1.62367150671355e+00,-5.93808511075584e-03,3.58989289451275e-07
1.9049999999999705,1.62629057426372e+00,-5.99818834210866e-03,3.58706446524461e-07
1.9074999999999704,1.62890913382889e+00,-6.05857771148048e-03,3.58423558456503e-07
1.9099999999999704,1.63152717714669e+00,-6.11921630682305e-03,3.58140621339334e-07
1.9124999999999703,1.63414469595658e+00,-6.18006675585234e-03,3.57857632259822e-07
1.9149999999999703,1.63676168199963e+00,-6.24109125383663e-03,3.57574587355454e-07
1.9174999999999702,1.63937812701945e+00,-6.30225159066820e-03,3.57291483380859e-07
1.9199999999999702,1.64199402275999e+00,-6.36350917999368e-03,3.57008316770319e-07
1.9224999999999701,1.64460936096841e+00,-6.42482508842093e-03,3.56725084478612e-07
1.92499999999997,1.64722413339264e+00,-6.48616006527138e-03,3.56441782612482e-07
1.92749999999997,1.64983833178221e+00,-6.54747457284043e-03,3.56158408085535e-07
1.92999999999997,1.65245194788908e+00,-6.60872881832133e-03,3.55874958059576e-07
1.93249999999997,1.65506497346562e+00,-6.66988278467536e-03,3.55591429039882e-07
1.9349999999999699,1.65767740026669e+00,-6.73089626346728e-03,3.55307817462630e-07
1.9374999999999698,1.66028922004823e+00,-6.79172888737322e-03,3.55024120754234e-07
1.9399999999999697,1.66290042456695e+00,-6.85234016367459e-03,3.54740335191640e-07
1.9424999999999697,1.66551100558238e+00,-6.91268950817919e-03,3.54456457998664e-07
1.9449999999999696,1.66812095485397e+00,-6.97273627915117e-03,3.54172486580008e-07
1.9474999999999696,1.67073026414372e+00,-7.03243981280098e-03,3.53888417262195e-07
1.9499999999999695,1.67333892521394e+00,-7.09175945768657e-03,3.53604247328311e-07
1.9524999999999695,1.67594692982909e+00,-7.15065461080716e-03,3.53319973811800e-07
1.9549999999999694,1.67855426975425e+00,-7.20908475352656e-03,3.53035594252643e-07
1.9574999999999694,1.68116093675588e+00,-7.26700948749059e-03,3.52751105251841e-07
1.9599999999999693,1.68376692260286e+00,-7.32438857199778e-03,3.52466504037992e-07
1.9624999999999693,1.68637221906331e+00,-7.38118195989035e-03,3.52181788229338e-07
1.9649999999999692,1.68897681790852e+00,-7.43734983568183e-03,3.51896955117313e-07
1.9674999999999692,1.69158071090952e+00,-7.49285265234231e-03,3.51612001746316e-07
1.969999999999969,1.69418388983975e+00,-7.54765116899167e-03,3.51326925754821e-07
1.972499999999969,1.69678634647336e+00,-7.60170648867317e-03,3.51041724388960e-07
1.974999999999969,1.69938807258605e+00,-7.65498009646063e-03,3.50756395485268e-07
1.977499999999969,1.70198905995469e+00,-7.70743389645076e-03,3.50470936578523e-07
1.979999999999969,1.70458930035786e+00,-7.75903025113855e-03,3.50185344854044e-07
1.9824999999999688,1.70718878557478e+00,-7.80973201830059e-03,3.49899618417148e-07
1.9849999999999688,1.70978750738719e+00,-7.85950258965539e-03,3.49613754680567e-07
1.9874999999999687,1.71238545757719e+00,-7.90830592809572e-03,3.49327752328624e-07
1.9899999999999687,1.71498262792922e+00,-7.95610660657959e-03,3.49041608121799e-07
1.9924999999999686,1.71757901022858e+00,-8.00286984490611e-03,3.48755320285516e-07
1.9949999999999686,1.72017459626296e+00,-8.04856154775921e-03,3.48468887293701e-07
1.9974999999999685,1.72276937782116e+00,-8.09314834220108e-03,3.48182306709072e-07
1.9999999999999685,1.72536334669439e+00,-8.13659761407168e-03,3.47895576924305e-07
2.0024999999999684,1.72795649467414e+00,-8.17887754589778e-03,3.47608695945346e-07
2.0049999999999684,1.73054881355583e+00,-8.21995715267946e-03,3.47321662223957e-07
2.0074999999999683,1.73314029513516e+00,-8.25980631775417e-03,3.47034474044987e-07
2.0099999999999683,1.73573093121093e+00,-8.29839583003991e-03,3.46747129846336e-07
2.012499999999968,1.73832071358401e+00,-8.33569741772991e-03,3.46459627904132e-07
2.014999999999968,1.74090963405583e+00,-8.37168378382724e-03,3.46171966792926e-07
2.017499999999968,1.74349768443310e+00,-8.40632864092323e-03,3.45884145648792e-07
2.019999999999968,1.74608485652181e+00,-8.43960674402205e-03,3.45596162365228e-07
2.022499999999968,1.74867114213272e+00,-8.47149392479471e-03,3.45308015950554e-07
2.024999999999968,1.75125653307785e+00,-8.50196712308378e-03,3.45019705563571e-07
2.027499999999968,1.75384102117244e+00,-8.53100441976449e-03,3.44731230020136e-07
2.029999999999968,1.75642459823443e+00,-8.55858506723655e-03,3.44442587784236e-07
2.0324999999999678,1.75900725608485e+00,-8.58468951954017e-03,3.44153778780509e-07
2.0349999999999677,1.76158898654682e+00,-8.60929946331824e-03,3.43864801152092e-07
2.0374999999999677,1.76416978144777e+00,-8.63239784486753e-03,3.43575654575609e-07
2.0399999999999676,1.76674963261779e+00,-8.65396889898251e-03,3.43286338377630e-07
2.0424999999999676,1.76932853188980e+00,-8.67399817590380e-03,3.42996851394971e-07
2.0449999999999675,1.77190647110085e+00,-8.69247256676000e-03,3.42707193484090e-07
2.0474999999999675,1.77448344209136e+00,-8.70938032913790e-03,3.42417363901455e-07
2.0499999999999674,1.77705943670474e+00,-8.72471111074472e-03,3.42127362011882e-07
2.0524999999999674,1.77963444678896e+00,-8.73845597237606e-03,3.41837187613623e-07
2.0549999999999673,1.78220846419532e+00,-8.75060740935633e-03,3.41546840144931e-07
2.0574999999999672,1.78478148077931e+00,-8.76115937292362e-03,3.41256319027289e-07
2.059999999999967,1.78735348839999e+00,-8.77010728861647e-03,3.40965624388234e-07
2.062499999999967,1.78992447892123e+00,-8.77744807560765e-03,3.40674755998415e-07
2.064999999999967,1.79249444421025e+00,-8.78318016257934e-03,3.40383713622176e-07
2.067499999999967,1.79506337613907e+00,-8.78730350404274e-03,3.40092496892324e-07
2.069999999999967,1.79763126658455e+00,-8.78981959481369e-03,3.39801105548641e-07
2.072499999999967,1.80019810742691e+00,-8.79073148260124e-03,3.39509540056642e-07
2.074999999999967,1.80276389055153e+00,-8.79004377937261e-03,3.39217800103488e-07
2.077499999999967,1.80532860784875e+00,-8.78776267229837e-03,3.38925886164693e-07
2.0799999999999668,1.80789225121283e+00,-8.78389593203419e-03,3.38633797358652e-07
2.0824999999999667,1.81045481254344e+00,-8.77845291995966e-03,3.38341534700260e-07
2.0849999999999667,1.81301628374440e+00,-8.77144459399732e-03,3.38049097330290e-07
2.0874999999999666,1.81557665672489e+00,-8.76288351282133e-03,3.37756486052857e-07
2.0899999999999666,1.81813592339898e+00,-8.75278383856830e-03,3.37463701140242e-07
2.0924999999999665,1.82069407568512e+00,-8.74116133799197e-03,3.37170742041040e-07
2.0949999999999664,1.82325110550761e+00,-8.72803338183901e-03,3.36877609410821e-07
2.0974999999999664,1.82580700479484e+00,-8.71341894281353e-03,3.36584303027982e-07
2.0999999999999663,1.82836176548088e+00,-8.69733859176196e-03,3.36290823064492e-07
2.1024999999999663,1.83091537950437e+00,-8.67981449212419e-03,3.35997170188286e-07
2.1049999999999662,1.83346783880953e+00,-8.66087039324320e-03,3.35703343951896e-07
2.107499999999966,1.83601913534444e+00,-8.64053162093006e-03,3.35409344435040e-07
2.109999999999966,1.83856926106405e+00,-8.61882506773921e-03,3.35115172083489e-07
2.112499999999966,1.84111820792718e+00,-8.59577917984727e-03,3.34820826438641e-07
2.114999999999966,1.84366596789712e+00,-8.57142394410586e-03,3.34526307713153e-07
2.117499999999966,1.84621253294318e+00,-8.54579087139805e-03,3.34231616444044e-07
2.119999999999966,1.84875789503966e+00,-8.51891298004458e-03,3.33936751236009e-07
2.122499999999966,1.85130204616441e+00,-8.49082477611040e-03,3.33641713292538e-07
2.124999999999966,1.85384497830162e+00,-8.46156223231760e-03,3.33346501823764e-07
2.1274999999999658,1.85638668343992e+00,-8.43116276608987e-03,3.33051116931054e-07
2.1299999999999657,1.85892715357162e+00,-8.39966521486451e-03,3.32755557886474e-07
2.1324999999999656,1.86146638069516e+00,-8.36710980906425e-03,3.32459824691842e-07
2.1349999999999656,1.86400435681248e+00,-8.33353814553964e-03,3.32163916940579e-07
2.1374999999999655,1.86654107393087e+00,-8.29899315661518e-03,3.31867833846241e-07
2.1399999999999655,1.86907652406103e+00,-8.26351907987128e-03,3.31571575033883e-07
2.1424999999999654,1.87161069921931e+00,-8.22716142411892e-03,3.31275140218045e-07
2.1449999999999654,1.87414359142486e+00,-8.18996693480050e-03,3.30978528329990e-07
2.1474999999999653,1.87667519270254e+00,-8.15198355781787e-03,3.30681738866851e-07
2.1499999999999653,1.87920549507986e+00,-8.11326040086253e-03,3.30384770867911e-07
2.152499999999965,1.88173449058890e+00,-8.07384769385281e-03,3.30087623284567e-07
2.154999999999965,1.88426217126568e+00,-8.03379674684690e-03,3.29790295388857e-07
2.157499999999965,1.88678852914969e+00,-7.99315990813048e-03,3.29492786414613e-07
2.159999999999965,1.88931355628409e+00,-7.95199051824460e-03,3.29195094531792e-07
2.162499999999965,1.89183724471592e+00,-7.91034286414385e-03,3.28897218898304e-07
2.164999999999965,1.89435958649497e+00,-7.86827213165437e-03,3.28599158319139e-07
2.167499999999965,1.89688057367443e+00,-7.82583435584032e-03,3.28300911198631e-07
2.169999999999965,1.89940019831095e+00,-7.78308636982894e-03,3.28002476248670e-07
2.172499999999965,1.90191845246427e+00,-7.74008575370647e-03,3.27703852200751e-07
2.1749999999999647,1.90443532819687e+00,-7.69689077944687e-03,3.27405036889448e-07
2.1774999999999647,1.90695081757375e+00,-7.65356035724242e-03,3.27106029267846e-07
2.1799999999999646,1.90946491266318e+00,-7.61015397818574e-03,3.26806827438057e-07
2.1824999999999646,1.91197760553544e+00,-7.56673165718120e-03,3.26507429967258e-07
2.1849999999999645,1.91448888826414e+00,-7.52335387393759e-03,3.26207834916773e-07
2.1874999999999645,1.91699875292402e+00,-7.48008151294837e-03,3.25908040418137e-07
2.1899999999999644,1.91950719159308e+00,-7.43697580291101e-03,3.25608044520415e-07
2.1924999999999644,1.92201419635185e+00,-7.39409825336481e-03,3.25307845789501e-07
2.1949999999999643,1.92451975928125e+00,-7.35151059263612e-03,3.25007442055986e-07
2.1974999999999643,1.92702387246631e+00,-7.30927470300844e-03,3.24706831108216e-07
2.199999999999964,1.92952652799278e+00,-7.26745255573565e-03,3.24406011961497e-07
2.202499999999964,1.93202771794826e+00,-7.22610614533089e-03,3.24104981713108e-07
2.204999999999964,1.93452743442296e+00,-7.18529742233918e-03,3.23803739147616e-07
2.207499999999964,1.93702566950810e+00,-7.14508822640906e-03,3.23502282105848e-07
2.209999999999964,1.93952241529716e+00,-7.10554021780609e-03,3.23200609086162e-07
2.212499999999964,1.94201766388470e+00,-7.06671480902877e-03,3.22898717938214e-07
2.214999999999964,1.94451140736749e+00,-7.02867309506390e-03,3.22596606599829e-07
2.217499999999964,1.94700363784411e+00,-6.99147578455009e-03,3.22294274204421e-07
2.219999999999964,1.94949434741372e+00,-6.95518312870695e-03,3.21991718409698e-07
2.2224999999999637,1.95198352817821e+00,-6.91985485208936e-03,3.21688937683628e-07
2.2249999999999637,1.95447117224081e+00,-6.88555008095235e-03,3.21385930716482e-07
2.2274999999999636,1.95695727170555e+00,-6.85232727339879e-03,3.21082696019051e-07
2.2299999999999636,1.95944181867964e+00,-6.82024414778829e-03,3.20779232048401e-07
2.2324999999999635,1.96192480527094e+00,-6.78935761304824e-03,3.20475537769638e-07
2.2349999999999635,1.96440622358947e+00,-6.75972369635125e-03,3.20171611879698e-07
2.2374999999999634,1.96688606574653e+00,-6.73139747433794e-03,3.19867453312440e-07
2.2399999999999634,1.96936432385617e+00,-6.70443300171619e-03,3.19563061173957e-07
2.2424999999999633,1.97184099003380e+00,-6.67888324153237e-03,3.19258434385677e-07
2.2449999999999632,1.97431605639698e+00,-6.65479999559169e-03,3.18953573157273e-07
2.247499999999963,1.97678951506549e+00,-6.63223383603031e-03,3.18648476333174e-07
2.249999999999963,1.97926135816141e+00,-6.61123403592530e-03,3.18343143299643e-07
2.252499999999963,1.98173157780894e+00,-6.59184850223877e-03,3.18037574043305e-07
2.254999999999963,1.98420016613474e+00,-6.57412370876617e-03,3.17731768232564e-07
2.257499999999963,1.98666711526852e+00,-6.55810462943255e-03,3.17425726426260e-07
2.259999999999963,1.98913241734213e+00,-6.54383467401700e-03,3.17119448456196e-07
2.262499999999963,1.99159606449116e+00,-6.53135562311094e-03,3.16812934623382e-07
2.264999999999963,1.99405804885322e+00,-6.52070756561709e-03,3.16506185331856e-07
2.2674999999999628,1.99651836256903e+00,-6.51192883655823e-03,3.16199201501074e-07
2.2699999999999627,1.99897699778446e+00,-6.50505595683895e-03,3.15891983756724e-07
2.2724999999999627,2.00143394664657e+00,-6.50012357356179e-03,3.15584533168266e-07
2.2749999999999626,2.00388920130775e+00,-6.49716440295251e-03,3.15276850751575e-07
2.2774999999999626,2.00634275392275e+00,-6.49620917381843e-03,3.14968937776434e-07
2.2799999999999625,2.00879459665266e+00,-6.49728657297585e-03,3.14660795109107e-07
2.2824999999999624,2.01124472165974e+00,-6.50042319283162e-03,3.14352425519802e-07
2.2849999999999624,2.01369312111336e+00,-6.50564347961734e-03,3.14043829185130e-07
2.2874999999999623,2.01613978718588e+00,-6.51296968540603e-03,3.13735008708976e-07
2.2899999999999623,2.01858471205457e+00,-6.52242181997898e-03,3.13425965610291e-07
2.2924999999999622,2.02102788790258e+00,-6.53401760632847e-03,3.13116702090276e-07
2.294999999999962,2.02346930691697e+00,-6.54777243770072e-03,3.12807219979514e-07
2.297499999999962,2.02590896129032e+00,-6.56369933671378e-03,3.12497521722647e-07
2.299999999999962,2.02834684322121e+00,-6.58180891700076e-03,3.12187609300295e-07
2.302499999999962,2.03078294491347e+00,-6.60210934726005e-03,3.11877485049949e-07
2.304999999999962,2.03321725857636e+00,-6.62460631795072e-03,3.11567150596137e-07
2.307499999999962,2.03564977642556e+00,-6.64930300943679e-03,3.11256609069855e-07
2.309999999999962,2.03808049068244e+00,-6.67620006437024e-03,3.10945862456634e-07
2.312499999999962,2.04050939357447e+00,-6.70529556142350e-03,3.10634913318270e-07
2.3149999999999618,2.04293647733581e+00,-6.73658499214813e-03,3.10323763977258e-07
2.3174999999999617,2.04536173420692e+00,-6.77006124144012e-03,3.10012415598786e-07
2.3199999999999616,2.04778515643470e+00,-6.80571456857487e-03,3.09700871633169e-07
2.3224999999999616,2.05020673627236e+00,-6.84353259455204e-03,3.09389133395184e-07
2.3249999999999615,2.05262646598039e+00,-6.88350028870171e-03,3.09077203369707e-07
2.3274999999999615,2.05504433782575e+00,-6.92559996183230e-03,3.08765083199174e-07
2.3299999999999614,2.05746034408256e+00,-6.96981125924728e-03,3.08452774324521e-07
2.3324999999999614,2.05987447703133e+00,-7.01611115934874e-03,3.08140278542571e-07
2.3349999999999613,2.06228672896006e+00,-7.06447397420268e-03,3.07827597469764e-07
2.3374999999999613,2.06469709216321e+00,-7.11487135326814e-03,3.07514731647133e-07
2.3399999999999612,2.06710555894213e+00,-7.16727229094809e-03,3.07201682858749e-07
2.342499999999961,2.06951212160620e+00,-7.22164313694582e-03,3.06888451119157e-07
2.344999999999961,2.07191677247004e+00,-7.27794761016570e-03,3.06575036780021e-07
2.347499999999961,2.07431950385686e+00,-7.33614681572835e-03,3.06261441046764e-07
2.349999999999961,2.07672030809564e+00,-7.39619926544760e-03,3.05947662504056e-07
2.352499999999961,2.07911917752254e+00,-7.45806090207461e-03,3.05633701360158e-07
2.354999999999961,2.08151610448030e+00,-7.52168512592131e-03,3.05319556629558e-07
2.357499999999961,2.08391108131803e+00,-7.58702282622417e-03,3.05005227628627e-07
2.359999999999961,2.08630410039204e+00,-7.65402241454074e-03,3.04690712407607e-07
2.3624999999999607,2.08869515406451e+00,-7.72262986265983e-03,3.04376009727720e-07
2.3649999999999607,2.09108423470428e+00,-7.79278874351409e-03,3.04061116108717e-07
2.3674999999999606,2.09347133468523e+00,-7.86444027497394e-03,3.03746030173995e-07
2.3699999999999606,2.09585644638875e+00,-7.93752336833096e-03,3.03430748665862e-07
2.3724999999999605,2.09823956220085e+00,-8.01197467870478e-03,3.03115267508010e-07
2.3749999999999605,2.10062067451343e+00,-8.08772865937883e-03,3.02799583482312e-07
2.3774999999999604,2.10299977572399e+00,-8.16471762032683e-03,3.02483691977192e-07
2.3799999999999604,2.10537685823512e+00,-8.24287178872622e-03,3.02167588418355e-07
2.3824999999999603,2.10775191445411e+00,-8.32211937323173e-03,3.01851267523529e-07
2.3849999999999603,2.11012493679354e+00,-8.40238663174264e-03,3.01534724308612e-07
2.38749999999996,2.11249591766990e+00,-8.48359794259556e-03,3.01217951861360e-07
2.38999999999996,2.11486484950450e+00,-8.56567587767764e-03,3.00900944740621e-07
2.39249999999996,2.11723172472238e+00,-8.64854128000903e-03,3.00583695248927e-07
2.39499999999996,2.11959653575277e+00,-8.73211334406763e-03,3.00266197186383e-07
2.39749999999996,2.12195927502781e+00,-8.81630969817552e-03,2.99948442030660e-07
2.39999999999996,2.12431993498383e+00,-8.90104649086426e-03,2.99630422061579e-07
2.40249999999996,2.12667850805936e+00,-8.98623848036554e-03,2.99312129168991e-07
2.40499999999996,2.12903498669654e+00,-9.07179912473136e-03,2.98993554406067e-07
2.40749999999996,2.13138936333968e+00,-9.15764067770141e-03,2.98674688923563e-07
2.4099999999999597,2.13374163043576e+00,-9.24367428487893e-03,2.98355523039112e-07
2.4124999999999597,2.13609178043319e+00,-9.32981008305730e-03,2.98036046869296e-07
2.4149999999999596,2.13843980578334e+00,-9.41595730242658e-03,2.97716251512227e-07
2.4174999999999596,2.14078569893839e+00,-9.50202437102331e-03,2.97396125668114e-07
2.4199999999999595,2.14312945235239e+00,-9.58791902065203e-03,2.97075659422542e-07
2.4224999999999595,2.14547105848048e+00,-9.67354839557439e-03,2.96754841512057e-07
2.4249999999999594,2.14781050977926e+00,-9.75881916360858e-03,2.96433661926284e-07
2.4274999999999594,2.15014779870629e+00,-9.84363762807193e-03,2.96112108750675e-07
2.4299999999999593,2.15248291771886e+00,-9.92790984236267e-03,2.95790171429730e-07
2.4324999999999593,2.15481585927599e+00,-1.00115417253088e-02,2.95467838084448e-07
2.434999999999959,2.15714661583737e+00,-1.00944391797275e-02,2.95145098007035e-07
2.437499999999959,2.15947517986180e+00,-1.01765082104387e-02,2.94821939177813e-07
2.439999999999959,2.16180154380959e+00,-1.02576550440545e-02,2.94498350571120e-07
2.442499999999959,2.16412570014044e+00,-1.03377862517627e-02,2.94174320784803e-07
2.444999999999959,2.16644764131519e+00,-1.04168088696920e-02,2.93849838283851e-07
2.447499999999959,2.16876735979365e+00,-1.04946305230622e-02,2.93524892088588e-07
2.449999999999959,2.17108484803671e+00,-1.05711595497191e-02,2.93199470424353e-07
2.452499999999959,2.17340009850478e+00,-1.06463051244086e-02,2.92873562987046e-07
2.4549999999999588,2.17571310365901e+00,-1.07199773835206e-02,2.92547158929140e-07
2.4574999999999587,2.17802385596040e+00,-1.07920875496818e-02,2.92220247468363e-07
2.4599999999999587,2.18033234787020e+00,-1.08625480568433e-02,2.91892818803938e-07
2.4624999999999586,2.18263857184985e+00,-1.09312726752669e-02,2.91564862037044e-07
2.4649999999999586,2.18494252036320e+00,-1.09981766362981e-02,2.91236368693381e-07
2.4674999999999585,2.18724418587197e+00,-1.10631767556089e-02,2.90907328856658e-07
2.4699999999999585,2.18954356084080e+00,-1.11261915579507e-02,2.90577733642038e-07
2.4724999999999584,2.19184063773467e+00,-1.11871413991245e-02,2.90247575284682e-07
2.4749999999999583,2.19413540902050e+00,-1.12459485880345e-02,2.89916845151657e-07
2.4774999999999583,2.19642786716511e+00,-1.13025375074071e-02,2.89585536558581e-07
2.4799999999999582,2.19871800463978e+00,-1.13568347334530e-02,2.89253642509118e-07
2.482499999999958,2.20100581391563e+00,-1.14087691533642e-02,2.88921156583465e-07
2.484999999999958,2.20329128746741e+00,-1.14582720822232e-02,2.88588072807597e-07
2.487499999999958,2.20557441777224e+00,-1.15052773767930e-02,2.88254386572077e-07
2.489999999999958,2.20785519731018e+00,-1.15497215488606e-02,2.87920093376726e-07
2.492499999999958,2.21013361856533e+00,-1.15915438746698e-02,2.87585188676118e-07
2.494999999999958,2.21240967402516e+00,-1.16306865040176e-02,2.87249670444768e-07
2.497499999999958,2.21468335618226e+00,-1.16670945644305e-02,2.86913535168135e-07
2.499999999999958,2.21695465753185e+00,-1.17007162653172e-02,2.86576781361815e-07
2.5024999999999578,2.21922357057658e+00,-1.17315029967797e-02,2.86239406623633e-07
2.5049999999999577,2.22149008782356e+00,-1.17594094269722e-02,2.85901411093171e-07
2.5074999999999577,2.22375420178573e+00,-1.17843935958536e-02,2.85562794379150e-07
2.5099999999999576,2.22601590498279e+00,-1.18064170054591e-02,2.85223556606286e-07
2.5124999999999575,2.22827518994086e+00,-1.18254447063026e-02,2.84883697339460e-07
2.5149999999999575,2.23053204919357e+00,-1.18414453806453e-02,2.84543219011697e-07
2.5174999999999574,2.23278647528308e+00,-1.18543914219247e-02,2.84202122290369e-07
2.5199999999999574,2.23503846075880e+00,-1.18642590096712e-02,2.83860408898041e-07
2.5224999999999573,2.23728799817842e+00,-1.18710281799245e-02,2.83518080870815e-07
2.5249999999999573,2.23953508011036e+00,-1.18746828932271e-02,2.83175140732025e-07
2.5274999999999572,2.24177969913122e+00,-1.18752110951204e-02,2.82831589547576e-07
2.529999999999957,2.24402184782844e+00,-1.18726047751577e-02,2.82487430026486e-07
2.532499999999957,2.24626151879879e+00,-1.18668600186493e-02,2.82142664132005e-07
2.534999999999957,2.24849870465120e+00,-1.18579770547806e-02,2.81797294031640e-07
2.537499999999957,2.25073339800493e+00,-1.18459602999623e-02,2.81451321335199e-07
2.539999999999957,2.25296559149144e+00,-1.18308183945320e-02,2.81104747258200e-07
2.542499999999957,2.25519527775336e+00,-1.18125642362630e-02,2.80757572385879e-07
2.544999999999957,2.25742244944644e+00,-1.17912150063720e-02,2.80409797927068e-07
2.547499999999957,2.25964709923870e+00,-1.17667921916109e-02,2.80061423709338e-07
2.5499999999999567,2.26186921981091e+00,-1.17393216003529e-02,2.79712449219323e-07
2.5524999999999567,2.26408880385812e+00,-1.17088333721045e-02,2.79362872611651e-07
2.5549999999999566,2.26630584408690e+00,-1.16753619823516e-02,2.79012692428155e-07
2.5574999999999566,2.26852033321954e+00,-1.16389462417909e-02,2.78661906774557e-07
2.5599999999999565,2.27073226399077e+00,-1.15996292876539e-02,2.78310511505901e-07
2.5624999999999565,2.27294162915044e+00,-1.15574585711944e-02,2.77958502606471e-07
2.5649999999999564,2.27514842146159e+00,-1.15124858379251e-02,2.77605875420374e-07
2.5674999999999564,2.27735263370280e+00,-1.14647671024861e-02,2.77252624645855e-07
2.5699999999999563,2.27955425866582e+00,-1.14143626161724e-02,2.76898743829299e-07
2.5724999999999563,2.28175328915767e+00,-1.13613368296875e-02,2.76544225617757e-07
2.574999999999956,2.28394971799960e+00,-1.13057583483474e-02,2.76189062928745e-07
2.577499999999956,2.28614353802781e+00,-1.12476998817132e-02,2.75833247133689e-07
2.579999999999956,2.28833474209195e+00,-1.11872381875675e-02,2.75476769790906e-07
2.582499999999956,2.29052332305684e+00,-1.11244540078857e-02,2.75119620981213e-07
2.584999999999956,2.29270927380094e+00,-1.10594320002970e-02,2.74761791549370e-07
2.587499999999956,2.29489258721789e+00,-1.09922606621397e-02,2.74403271365080e-07
2.589999999999956,2.29707325621446e+00,-1.09230322487587e-02,2.74044049668276e-07
2.592499999999956,2.29925127371176e+00,-1.08518426860463e-02,2.73684116361002e-07
2.594999999999956,2.30142663264395e+00,-1.07787914752779e-02,2.73323461179708e-07
2.5974999999999557,2.30359932595908e+00,-1.07039815936632e-02,2.72962073002426e-07
2.5999999999999557,2.30576934661764e+00,-1.06275193879734e-02,2.72599942016150e-07
2.6024999999999556,2.30793668759459e+00,-1.05495144623205e-02,2.72237058230605e-07
2.6049999999999556,2.31010134187507e+00,-1.04700795589368e-02,2.71873411624880e-07
2.6074999999999555,2.31226330245908e+00,-1.03893304358005e-02,2.71508993071705e-07
2.6099999999999555,2.31442256235650e+00,-1.03073857361621e-02,2.71143793337744e-07
2.6124999999999554,2.31657911458949e+00,-1.02243668526097e-02,2.70777805963631e-07
2.6149999999999554,2.31873295219199e+00,-1.01403977877577e-02,2.70411022398608e-07
2.6174999999999553,2.32088406820795e+00,-1.00556050064432e-02,2.70043437083988e-07
2.6199999999999553,2.32303245569247e+00,-9.97011728558848e-03,2.69675044158793e-07
2.622499999999955,2.32517810771058e+00,-9.88406555702252e-03,2.69305839500365e-07
2.624999999999955,2.32732101733674e+00,-9.79758274658991e-03,2.68935820193376e-07
2.627499999999955,2.32946117765577e+00,-9.71080360774444e-03,2.68564984546939e-07
2.629999999999955,2.33159858176001e+00,-9.62386455056422e-03,2.68193331257300e-07
2.632499999999955,2.33373322275202e+00,-9.53690346730623e-03,2.67820862171741e-07
2.634999999999955,2.33586509374177e+00,-9.45005955262614e-03,2.67447578353987e-07
2.637499999999955,2.33799418784721e+00,-9.36347312025087e-03,2.67073485136108e-07
2.639999999999955,2.34012049819454e+00,-9.27728541614645e-03,2.66698586624283e-07
2.6424999999999548,2.34224401791609e+00,-9.19163842748295e-03,2.66322891185964e-07
2.6449999999999547,2.34436474015302e+00,-9.10667468879238e-03,2.65946406195640e-07
2.6474999999999547,2.34648265805118e+00,-9.02253708480034e-03,2.65569143141524e-07
2.6499999999999546,2.34859776476490e+00,-8.93936865051646e-03,2.65191114210701e-07
2.6524999999999546,2.35071005345281e+00,-8.85731236816418e-03,2.64812333152900e-07
2.6549999999999545,2.35281951728113e+00,-8.77651096308860e-03,2.64432816724365e-07
2.6574999999999545,2.35492614942138e+00,-8.69710669549287e-03,2.64052582337033e-07
2.6599999999999544,2.35702994305093e+00,-8.61924115252755e-03,2.63671650017178e-07
2.6624999999999543,2.35913089135257e+00,-8.54305503726560e-03,2.63290041880761e-07
2.6649999999999543,2.36122898751499e+00,-8.46868795745911e-03,2.62907781443986e-07
2.6674999999999542,2.36332422473187e+00,-8.39627821230801e-03,2.62524894709283e-07
2.669999999999954,2.36541659620329e+00,-8.32596257993354e-03,2.62141409153460e-07
2.672499999999954,2.36750609513362e+00,-8.25787610294216e-03,2.61757355203656e-07
2.674999999999954,2.36959271473358e+00,-8.19215187475214e-03,2.61372764060814e-07
2.677499999999954,2.37167644822038e+00,-8.12892082697376e-03,2.60987669972669e-07
2.679999999999954,2.37375728881444e+00,-8.06831151526487e-03,2.60602107947337e-07
2.682499999999954,2.37583522974549e+00,-8.01044990850704e-03,2.60216117321995e-07
2.684999999999954,2.37791026424641e+00,-7.95545917697094e-03,2.59829736489744e-07
2.687499999999954,2.37998238555865e+00,-7.90345948390992e-03,2.59443007996400e-07
2.6899999999999538,2.38205158692943e+00,-7.85456777750569e-03,2.59055974340799e-07
2.6924999999999537,2.38411786161305e+00,-7.80889758615122e-03,2.58668681956486e-07
2.6949999999999537,2.38618120287076e+00,-7.76655881593400e-03,2.58281177008413e-07
2.6974999999999536,2.38824160397225e+00,-7.72765754990294e-03,2.57893509095479e-07
2.6999999999999535,2.39029905819524e+00,-7.69229585287173e-03,2.57505728294556e-07
2.7024999999999535,2.39235355882462e+00,-7.66057157755178e-03,2.57117886860863e-07
2.7049999999999534,2.39440509915560e+00,-7.63257817519132e-03,2.56730037651057e-07
2.7074999999999534,2.39645367249226e+00,-7.60840451132720e-03,2.56342236036231e-07
2.7099999999999533,2.39849927214837e+00,-7.58813468469913e-03,2.55954538122396e-07
2.7124999999999533,2.40054189144780e+00,-7.57184785202827e-03,2.55567000697658e-07
2.7149999999999532,2.40258152372587e+00,-7.55961805762460e-03,2.55179681794369e-07
2.717499999999953,2.40461816232870e+00,-7.55151406817683e-03,2.54792640654119e-07
2.719999999999953,2.40665180061436e+00,-7.54759921394177e-03,2.54405936167532e-07
2.722499999999953,2.40868243195222e+00,-7.54793123597962e-03,2.54019629317324e-07
2.724999999999953,2.41071004972673e+00,-7.55256213933089e-03,2.53633779414742e-07
2.727499999999953,2.41273464733272e+00,-7.56153805362408e-03,2.53248448044083e-07
2.729999999999953,2.41475621818037e+00,-7.57489910002480e-03,2.52863694208470e-07
2.732499999999953,2.41677475569426e+00,-7.59267926609332e-03,2.52479578973867e-07
2.734999999999953,2.41879025331305e+00,-7.61490628855666e-03,2.52096161350832e-07
2.7374999999999527,2.42080270448951e+00,-7.64160154302800e-03,2.51713500560303e-07
2.7399999999999527,2.42281210269350e+00,-7.67277994266853e-03,2.51331653777215e-07
2.7424999999999526,2.42481844140906e+00,-7.70844984453893e-03,2.50950678042060e-07
2.7449999999999526,2.42682171413724e+00,-7.74861296602807e-03,2.50570628775467e-07
2.7474999999999525,2.42882191439534e+00,-7.79326430907085e-03,2.50191558322289e-07
2.7499999999999525,2.43081903571678e+00,-7.84239209307879e-03,2.49813519614925e-07
2.7524999999999524,2.43281307165209e+00,-7.89597769942110e-03,2.49436560949844e-07
2.7549999999999524,2.43480401576793e+00,-7.95399562253784e-03,2.49060729548771e-07
2.7574999999999523,2.43679186164903e+00,-8.01641343390003e-03,2.48686069786338e-07
2.7599999999999523,2.43877660289614e+00,-8.08319175356630e-03,2.48312622323088e-07
2.762499999999952,2.44075823312767e+00,-8.15428423289213e-03,2.47940426014346e-07
2.764999999999952,2.44273674597785e+00,-8.22963754805468e-03,2.47569514818871e-07
2.767499999999952,2.44471213509956e+00,-8.30919140301398e-03,2.47199920583560e-07
2.769999999999952,2.44668439415958e+00,-8.39287854385168e-03,2.46831670572162e-07
2.772499999999952,2.44865351684324e+00,-8.48062478350838e-03,2.46464787244950e-07
2.774999999999952,2.45061949685060e+00,-8.57234903734849e-03,2.46099290236275e-07
2.777499999999952,2.45258232789709e+00,-8.66796336956736e-03,2.45735194247821e-07
2.779999999999952,2.45454200371452e+00,-8.76737305157374e-03,2.45372508903059e-07
2.782499999999952,2.45649851804695e+00,-8.87047662950904e-03,2.45011240482045e-07
2.7849999999999517,2.45845186465455e+00,-8.97716600448042e-03,2.44651389561512e-07
2.7874999999999517,2.46040203730961e+00,-9.08732652381759e-03,2.44292951469855e-07
2.7899999999999516,2.46234902979733e+00,-9.20083708224897e-03,2.43935917401529e-07
2.7924999999999516,2.46429283591433e+00,-9.31757023541459e-03,2.43580273505231e-07
2.7949999999999515,2.46623344946906e+00,-9.43739232461133e-03,2.43225999929762e-07
2.7974999999999515,2.46817086427871e+00,-9.56016361029578e-03,2.42873073623512e-07
2.7999999999999514,2.47010507417091e+00,-9.68573842064346e-03,2.42521464430561e-07
2.8024999999999514,2.47203607298037e+00,-9.81396530689724e-03,2.42171139485234e-07
2.8049999999999513,2.47396385454998e+00,-9.94468721214191e-03,2.41822059182834e-07
2.8074999999999513,2.47588841272866e+00,-1.00777416495238e-02,2.41474179865881e-07
2.809999999999951,2.47780974136862e+00,-1.02129608920934e-02,2.41127453916554e-07
2.812499999999951,2.47972783432871e+00,-1.03501721715054e-02,2.40781828586070e-07
2.814999999999951,2.48164268546888e+00,-1.04891978886891e-02,2.40437246547538e-07
2.817499999999951,2.48355428865050e+00,-1.06298558332737e-02,2.40093647109547e-07
2.819999999999951,2.48546263773627e+00,-1.07719594132255e-02,2.39750966191765e-07
2.822499999999951,2.48736772658764e+00,-1.09153178948501e-02,2.39409134440139e-07
2.824999999999951,2.48926954906468e+00,-1.10597366502377e-02,2.39068081180693e-07
2.827499999999951,2.49116809902329e+00,-1.12050174164091e-02,2.38727731291858e-07
2.8299999999999508,2.49306337031756e+00,-1.13509585606230e-02,2.38388007933062e-07
2.8324999999999507,2.49495535679282e+00,-1.14973553567925e-02,2.38048831297446e-07
2.8349999999999507,2.49684405229100e+00,-1.16440002674735e-02,2.37710120014475e-07
2.8374999999999506,2.49872945064534e+00,-1.17906832357464e-02,2.37371790681630e-07
2.8399999999999506,2.50061154568038e+00,-1.19371919840138e-02,2.37033758918917e-07
2.8424999999999505,2.50249033121193e+00,-1.20833123189284e-02,2.36695939591958e-07
2.8449999999999505,2.50436580104476e+00,-1.22288284449235e-02,2.36358246478207e-07
2.8474999999999504,2.50623794897258e+00,-1.23735232824448e-02,2.36020593393912e-07
2.8499999999999504,2.50810676877784e+00,-1.25171787928085e-02,2.35682894680001e-07
2.8524999999999503,2.50997225422891e+00,-1.26595763089228e-02,2.35345064981564e-07
2.8549999999999502,2.51183439908201e+00,-1.28004968700482e-02,2.35007020469897e-07
2.85749999999995,2.51369319707869e+00,-1.29397215620305e-02,2.34668677532098e-07
2.85999999999995,2.51554864194644e+00,-1.30770318614655e-02,2.34329954774600e-07
2.86249999999995,2.51740072739814e+00,-1.32122099824611e-02,2.33990772962628e-07
2.86499999999995,2.51924944713101e+00,-1.33450392293039e-02,2.33651055092128e-07
2.86749999999995,2.52109479482795e+00,-1.34753043469435e-02,2.33310726299616e-07
2.86999999999995,2.52293676415593e+00,-1.36027918792572e-02,2.32969714881900e-07
2.87249999999995,2.52477534876676e+00,-1.37272905238169e-02,2.32627951556690e-07
2.87499999999995,2.52661054229817e+00,-1.38485914910504e-02,2.32285370757351e-07
2.8774999999999498,2.52844233837168e+00,-1.39664888618819e-02,2.31941910388957e-07
2.8799999999999497,2.53027073059497e+00,-1.40807799462083e-02,2.31597510138777e-07
2.8824999999999497,2.53209571256206e+00,-1.41912656405421e-02,2.31252115106348e-07
2.8849999999999496,2.53391727785372e+00,-1.42977507833295e-02,2.30905672778138e-07
2.8874999999999496,2.53573542003758e+00,-1.44000445102212e-02,2.30558134670758e-07
2.8899999999999495,2.53755013266940e+00,-1.44979606051902e-02,2.30209454394162e-07
2.8924999999999494,2.53936140929523e+00,-1.45913178492493e-02,2.29859589723238e-07
2.8949999999999494,2.54116924345001e+00,-1.46799403659603e-02,2.29508501746713e-07
2.8974999999999493,2.54297362866041e+00,-1.47636579615837e-02,2.29156154307827e-07
2.8999999999999493,2.54477455844618e+00,-1.48423064609570e-02,2.28802512657356e-07
2.9024999999999492,2.54657202632035e+00,-1.49157280383833e-02,2.28447545977445e-07
2.904999999999949,2.54836602579212e+00,-1.49837715415551e-02,2.28091224409658e-07
2.907499999999949,2.55015655036626e+00,-1.50462928085040e-02,2.27733520819595e-07
2.909999999999949,2.55194359354667e+00,-1.51031549788634e-02,2.27374408932047e-07
2.912499999999949,2.55372714883811e+00,-1.51542287953769e-02,2.27013863356853e-07
2.914999999999949,2.55550720974511e+00,-1.51993928981392e-02,2.26651860236058e-07
2.917499999999949,2.55728376977771e+00,-1.52385341092505e-02,2.26288375523085e-07
2.919999999999949,2.55905682245073e+00,-1.52715477079399e-02,2.25923385956395e-07
2.922499999999949,2.56082636128510e+00,-1.52983376948678e-02,2.25556866808028e-07
2.9249999999999488,2.56259237981273e+00,-1.53188170471537e-02,2.25188794065791e-07
2.9274999999999487,2.56435487157455e+00,-1.53329079599554e-02,2.24819141176583e-07
2.9299999999999486,2.56611383012604e+00,-1.53405420778737e-02,2.24447882890755e-07
2.9324999999999486,2.56786924903599e+00,-1.53416607129257e-02,2.24074990482440e-07
2.9349999999999485,2.56962112189107e+00,-1.53362150497792e-02,2.23700433597776e-07
2.9374999999999485,2.57136944229548e+00,-1.53241663378928e-02,2.23324180715327e-07
2.9399999999999484,2.57311420387393e+00,-1.53054860691520e-02,2.22946198208336e-07
2.9424999999999484,2.57485540027458e+00,-1.52801561414160e-02,2.22566448744171e-07
2.9449999999999483,2.57659302516725e+00,-1.52481690066986e-02,2.22184892929065e-07
2.9474999999999483,2.57832707224895e+00,-1.52095278044857e-02,2.21801488606960e-07
2.949999999999948,2.58005753524336e+00,-1.51642464796751e-02,2.21416190087101e-07
2.952499999999948,2.58178440790293e+00,-1.51123498826272e-02,2.21028948299275e-07
2.954999999999948,2.58350768401019e+00,-1.50538738548911e-02,2.20639710059674e-07
2.957499999999948,2.58522735737921e+00,-1.49888652961682e-02,2.20248419356854e-07
2.959999999999948,2.58694342185736e+00,-1.49173822156161e-02,2.19855014924285e-07
2.962499999999948,2.58865587132477e+00,-1.48394937638570e-02,2.19459431075778e-07
2.964999999999948,2.59036469969760e+00,-1.47552802486324e-02,2.19061597898099e-07
2.967499999999948,2.59206990092730e+00,-1.46648331318237e-02,2.18661440997350e-07
2.969999999999948,2.59377146900228e+00,-1.45682550072659e-02,2.18258879924692e-07
2.9724999999999477,2.59546939794751e+00,-1.44656595619698e-02,2.17853830828088e-07
2.9749999999999477,2.59716368182726e+00,-1.43571715165264e-02,2.17446203528865e-07
2.9774999999999476,2.59885431474176e+00,-1.42429265475495e-02,2.17035903061885e-07
2.9799999999999476,2.60054129083211e+00,-1.41230711919983e-02,2.16622830756745e-07
2.9824999999999475,2.60222460427598e+00,-1.39977627300280e-02,2.16206882723687e-07
2.9849999999999475,2.60390424928992e+00,-1.38671690512191e-02,2.15787951286925e-07
2.9874999999999474,2.60558022012948e+00,-1.37314684998801e-02,2.15365925126383e-07
2.9899999999999474,2.60725251108737e+00,-1.35908497020712e-02,2.14940689992043e-07
2.9924999999999473,2.60892111649439e+00,-1.34455113727146e-02,2.14512130878012e-07
2.9949999999999473,2.61058603071770e+00,-1.32956621045131e-02,2.14080131162591e-07
2.997499999999947,2.61224724816133e+00,-1.31415201367132e-02,2.13644572745509e-07
2.999999999999947,2.61390476326323e+00,-1.29833131066062e-02,2.13205342036423e-07
3.002499999999947,2.61555857049806e+00,-1.28212777796739e-02,2.12762325764566e-07
3.004999999999947,2.61720866437166e+00,-1.26556597649284e-02,2.12315416609619e-07
3.007499999999947,2.61885503942304e+00,-1.24867132082052e-02,2.11864510761474e-07
3.009999999999947,2.62049769022231e+00,-1.23147004698065e-02,2.11409514147158e-07
3.012499999999947,2.62213661136901e+00,-1.21398917838463e-02,2.10950339400199e-07
3.014999999999947,2.62377179749055e+00,-1.19625648997924e-02,2.10486911668396e-07
3.017499999999947,2.62540324324146e+00,-1.17830047077067e-02,2.10019166318686e-07
3.0199999999999467,2.62703094330193e+00,-1.16015028462277e-02,2.09547053938900e-07
3.0224999999999467,2.62865489237521e+00,-1.14183572945116e-02,2.09070539231690e-07
3.0249999999999466,2.63027508518669e+00,-1.12338719489614e-02,2.08589604001821e-07
3.0274999999999466,2.63189151648305e+00,-1.10483561837247e-02,2.08104248192411e-07
3.0299999999999465,2.63350418102899e+00,-1.08621243981937e-02,2.07614490497371e-07
3.0324999999999465,2.63511307360784e+00,-1.06754955484188e-02,2.07120368745547e-07
3.0349999999999464,2.63671818901800e+00,-1.04887926665004e-02,2.06621943262356e-07
3.0374999999999464,2.63831952207233e+00,-1.03023423661087e-02,2.06119294873831e-07
3.0399999999999463,2.63991706759649e+00,-1.01164743376309e-02,2.05612526524572e-07
3.0424999999999462,2.64151082042909e+00,-9.93152082871172e-03,2.05101762421294e-07
3.044999999999946,2.64310077541700e+00,-9.74781611674816e-03,2.04587150541845e-07
3.047499999999946,2.64468692741767e+00,-9.56569597032969e-03,2.04068859790498e-07
3.049999999999946,2.64626927129557e+00,-9.38549710211074e-03,2.03547080944738e-07
3.052499999999946,2.64784780192358e+00,-9.20755661060653e-03,2.03022025137952e-07
3.054999999999946,2.64942251417858e+00,-9.03221141880128e-03,2.02493925074702e-07
3.057499999999946,2.65099340294406e+00,-8.85979770182538e-03,2.01963031080004e-07
3.059999999999946,2.65256046310884e+00,-8.69065031147240e-03,2.01429612818682e-07
3.062499999999946,2.65412368956479e+00,-8.52510219415167e-03,2.00893955829127e-07
3.0649999999999458,2.65568307720789e+00,-8.36348380591635e-03,2.00356360193213e-07
3.0674999999999457,2.65723862093893e+00,-8.20612252350590e-03,1.99817138484132e-07
3.0699999999999457,2.65879031566133e+00,-8.05334205363425e-03,1.99276613936969e-07
3.0724999999999456,2.66033815628393e+00,-7.90546184151308e-03,1.98735118090289e-07
3.0749999999999456,2.66188213771786e+00,-7.76279647810810e-03,1.98192983259224e-07
3.0774999999999455,2.66342225488170e+00,-7.62565510928612e-03,1.97650544295571e-07
3.0799999999999454,2.66495850269728e+00,-7.49434084684079e-03,1.97108130290344e-07
3.0824999999999454,2.66649087609400e+00,-7.36915018117630e-03,1.96566060681697e-07
3.0849999999999453,2.66801937000887e+00,-7.25037239938421e-03,1.96024639352986e-07
3.0874999999999453,2.66954397938677e+00,-7.13828900777827e-03,1.95484149710145e-07
3.0899999999999452,2.67106469918232e+00,-7.03317316009186e-03,1.94944847637983e-07
3.092499999999945,2.67258152436307e+00,-6.93528909325405e-03,1.94406957010235e-07
3.094999999999945,2.67409444990705e+00,-6.84489157126530e-03,1.93870663405681e-07
3.097499999999945,2.67560347080875e+00,-6.76222533873970e-03,1.93336109782979e-07
3.099999999999945,2.67710858207816e+00,-6.68752458312168e-03,1.92803394326197e-07
3.102499999999945,2.67860977874426e+00,-6.62101241075318e-03,1.92272567527381e-07
3.104999999999945,2.68010705585578e+00,-6.56290033356918e-03,1.91743633579456e-07
3.107499999999945,2.68160040848374e+00,-6.51338776937654e-03,1.91216552138292e-07
3.109999999999945,2.68308983172474e+00,-6.47266155791595e-03,1.90691241703663e-07
3.1124999999999448,2.68457532070084e+00,-6.44089549121936e-03,1.90167588052872e-07
3.1149999999999447,2.68605687056295e+00,-6.41824986047021e-03,1.89645451142051e-07
3.1174999999999446,2.68753447649385e+00,-6.40487102203463e-03,1.89124676077590e-07
3.1199999999999446,2.68900813370854e+00,-6.40089098049496e-03,1.88605104287960e-07
3.1224999999999445,2.69047783745723e+00,-6.40642699113014e-03,1.88086585934795e-07
3.1249999999999445,2.69194358302800e+00,-6.42158118423122e-03,1.87568994793436e-07
3.1274999999999444,2.69340536574702e+00,-6.44644020977893e-03,1.87052241360643e-07
3.1299999999999444,2.69486318098330e+00,-6.48107490467460e-03,1.86536285682923e-07
3.1324999999999443,2.69631702414585e+00,-6.52553998362920e-03,1.86021152445567e-07
3.1349999999999443,2.69776689069061e+00,-6.57987375253986e-03,1.85506941844436e-07
3.1374999999999442,2.69921277611777e+00,-6.64409784950158e-03,1.84993842069238e-07
3.139999999999944,2.70065467597489e+00,-6.71821700819253e-03,1.84482135755455e-07
3.142499999999944,2.70209258585710e+00,-6.80221885045143e-03,1.83972208174510e-07
3.144999999999944,2.70352650140883e+00,-6.89607370399518e-03,1.83464546260625e-07
3.147499999999944,2.70495641832385e+00,-6.99973444962532e-03,1.82959739064521e-07
3.149999999999944,2.70638233234535e+00,-7.11313639456798e-03,1.82458465763762e-07
3.152499999999944,2.70780423926673e+00,-7.23619717757626e-03,1.81961481445654e-07
3.154999999999944,2.70922213493071e+00,-7.36881670139640e-03,1.81469592283578e-07
3.157499999999944,2.71063601522968e+00,-7.51087709651634e-03,1.80983624538278e-07
3.1599999999999437,2.71204587610378e+00,-7.66224271516409e-03,1.80504381874642e-07
3.1624999999999437,2.71345171354065e+00,-7.82276015542961e-03,1.80032600381483e-07
3.1649999999999436,2.71485352357480e+00,-7.99225831918882e-03,1.79568894543489e-07
3.1674999999999436,2.71625130228340e+00,-8.17054849801047e-03,1.79113706338427e-07
3.1699999999999435,2.71764504578802e+00,-8.35742449420855e-03,1.78667252256804e-07
3.1724999999999435,2.71903475024884e+00,-8.55266277276043e-03,1.78229482776718e-07
3.1749999999999434,2.72042041186301e+00,-8.75602264502819e-03,1.77800053480184e-07
3.1774999999999434,2.72180202686453e+00,-8.96724648580330e-03,1.77378312331602e-07
3.1799999999999433,2.72317959151672e+00,-9.18605998238030e-03,1.76963306856309e-07
3.1824999999999433,2.72455310211166e+00,-9.41217241599818e-03,1.76553810013368e-07
3.184999999999943,2.72592255496502e+00,-9.64527697606431e-03,1.76148363299008e-07
3.187499999999943,2.72728794641336e+00,-9.88505110567930e-03,1.75745332997438e-07
3.189999999999943,2.72864927280798e+00,-1.01311568812157e-02,1.75342971125537e-07
3.192499999999943,2.73000653051277e+00,-1.03832414212134e-02,1.74939478571135e-07
3.194999999999943,2.73135971589639e+00,-1.06409373285353e-02,1.74533063383105e-07
3.197499999999943,2.73270882533121e+00,-1.09038631632555e-02,1.74121987349803e-07
3.199999999999943,2.73405385518443e+00,-1.11716239462882e-02,1.73704602148573e-07
3.202499999999943,2.73539480181541e+00,-1.14438116928355e-02,1.73279373280549e-07
3.204999999999943,2.73673166156977e+00,-1.17200059764836e-02,1.72844887020773e-07
3.2074999999999427,2.73806443077385e+00,-1.19997745215408e-02,1.72399847825989e-07
3.2099999999999427,2.73939310572963e+00,-1.22826738241609e-02,1.71943067750163e-07
3.2124999999999426,2.74071768270831e+00,-1.25682498015496e-02,1.71473448849081e-07
3.2149999999999426,2.74203815794756e+00,-1.28560384670456e-02,1.70989959652852e-07
3.2174999999999425,2.74335452764242e+00,-1.31455666329513e-02,1.70491614233900e-07
3.2199999999999425,2.74466678794470e+00,-1.34363526367108e-02,1.69977448779778e-07
3.2224999999999424,2.74597493495319e+00,-1.37279070931186e-02,1.69446506320179e-07
3.2249999999999424,2.74727896471257e+00,-1.40197336679342e-02,1.68897827678137e-07
3.2274999999999423,2.74857887320713e+00,-1.43113298751688e-02,1.68330455870427e-07
3.2299999999999423,2.74987465635564e+00,-1.46021878949244e-02,1.67743456826787e-07
3.232499999999942,2.75116631000901e+00,-1.48917954100310e-02,1.67135967632962e-07
3.234999999999942,2.75245382994410e+00,-1.51796364636070e-02,1.66507278153268e-07
3.237499999999942,2.75373721186261e+00,-1.54651923311231e-02,1.65856962597327e-07
3.239999999999942,2.75501645138527e+00,-1.57479424109906e-02,1.65185067519238e-07
3.242499999999942,2.75629154405184e+00,-1.60273651279264e-02,1.64492380547844e-07
3.244999999999942,2.75756248531489e+00,-1.63029388505671e-02,1.63780756480417e-07
3.247499999999942,2.75882927054211e+00,-1.65741428201076e-02,1.63053505860870e-07
3.249999999999942,2.76009189501001e+00,-1.68404580907015e-02,1.62315763955878e-07
3.2524999999999418,2.76135035390689e+00,-1.71013684755143e-02,1.61574727033015e-07
3.2549999999999417,2.76260464232860e+00,-1.73563615032453e-02,1.60839593652974e-07
3.2574999999999417,2.76385475528266e+00,-1.76049293776525e-02,1.60121016335820e-07
3.2599999999999416,2.76510068768533e+00,-1.78465699420432e-02,1.59429956750680e-07
3.2624999999999416,2.76634243436400e+00,-1.80807876450419e-02,1.58776036154987e-07
3.2649999999999415,2.76757999005957e+00,-1.83070945074631e-02,1.58165746305499e-07
3.2674999999999415,2.76881334942853e+00,-1.85250110863881e-02,1.57601090447415e-07
3.2699999999999414,2.77004250704617e+00,-1.87340674374253e-02,1.57079157350503e-07
3.2724999999999413,2.77126745741193e+00,-1.89338040710704e-02,1.56592782401405e-07
3.2749999999999413,2.77248819495146e+00,-1.91237729037281e-02,1.56132021368980e-07
3.2774999999999412,2.77370471402502e+00,-1.93035381993590e-02,1.55685894130760e-07
3.279999999999941,2.77491700892649e+00,-1.94726775030522e-02,1.55243924083924e-07
3.282499999999941,2.77612507389103e+00,-1.96307825594891e-02,1.54797201416434e-07
3.284999999999941,2.77732890309890e+00,-1.97774602198621e-02,1.54338929523616e-07
3.287499999999941,2.77852849068280e+00,-1.99123333308586e-02,1.53864538457554e-07
3.289999999999941,2.77972383073110e+00,-2.00350416080025e-02,1.53371511542624e-07
3.292499999999941,2.78091491729658e+00,-2.01452424877258e-02,1.52859052801572e-07
3.294999999999941,2.78210174440339e+00,-2.02426119599056e-02,1.52327693173007e-07
3.297499999999941,2.78328430605573e+00,-2.03268453757960e-02,1.51778902840215e-07
3.2999999999999408,2.78446259624294e+00,-2.03976582323447e-02,1.51214744601745e-07
3.3024999999999407,2.78563660895182e+00,-2.04547869299599e-02,1.50637594326120e-07
3.3049999999999407,2.78680633817165e+00,-2.04979895006886e-02,1.50049917437719e-07
3.3074999999999406,2.78797177790356e+00,-2.05270463084628e-02,1.49454106513214e-07
3.3099999999999405,2.78913292217072e+00,-2.05417607161014e-02,1.48852367617027e-07
3.3124999999999405,2.79028976502509e+00,-2.05419597195126e-02,1.48246643169441e-07
3.3149999999999404,2.79144230055571e+00,-2.05274945476949e-02,1.47638568893851e-07
3.3174999999999404,2.79259052289772e+00,-2.04982412252024e-02,1.47029447999301e-07
3.3199999999999403,2.79373442624064e+00,-2.04541010980122e-02,1.46420242748315e-07
3.3224999999999403,2.79487400483676e+00,-2.03950013187507e-02,1.45811575606006e-07
3.3249999999999402,2.79600925300700e+00,-2.03208952923101e-02,1.45203733312922e-07
3.32749999999994,2.79714016515014e+00,-2.02317630784038e-02,1.44596678055896e-07
3.32999999999994,2.79826673574903e+00,-2.01276117510074e-02,1.43990056132534e-07
3.33249999999994,2.79938895937636e+00,-2.00084757138699e-02,1.43383209336038e-07
3.33499999999994,2.80050683070393e+00,-1.98744169688665e-02,1.42775188911743e-07
3.33749999999994,2.80162034450445e+00,-1.97255253385532e-02,1.42164773820877e-07
3.33999999999994,2.80272949565912e+00,-1.95619186404748e-02,1.41550502062252e-07
3.34249999999994,2.80383427916157e+00,-1.93837428119243e-02,1.40930715658030e-07
3.34499999999994,2.80493469012220e+00,-1.91911719866968e-02,1.40303634603020e-07
3.3474999999999397,2.80603072377128e+00,-1.89844085184219e-02,1.39667468723460e-07
3.3499999999999397,2.80712237546054e+00,-1.87636829560634e-02,1.39020567407582e-07
3.3524999999999396,2.80820964066739e+00,-1.85292539647256e-02,1.38361625767301e-07
3.3549999999999396,2.80929251499534e+00,-1.82814081955039e-02,1.37689928188717e-07
3.3574999999999395,2.81037099417301e+00,-1.80204601014750e-02,1.37005614719445e-07
3.3599999999999395,2.81144507405526e+00,-1.77467517022057e-02,1.36309928514624e-07
3.3624999999999394,2.81251475062382e+00,-1.74606522922598e-02,1.35605375186311e-07
3.3649999999999394,2.81358001998200e+00,-1.71625580984890e-02,1.34895723678217e-07
3.3674999999999393,2.81464087835650e+00,-1.68528918810461e-02,1.34185772334080e-07
3.3699999999999393,2.81569732209256e+00,-1.65321024829762e-02,1.33480850931613e-07
3.372499999999939,2.81674934765075e+00,-1.62006643237095e-02,1.32786090834189e-07
3.374999999999939,2.81779695160550e+00,-1.58590768416695e-02,1.32105594929142e-07
3.377499999999939,2.81884013063851e+00,-1.55078638800652e-02,1.31441717099136e-07
3.379999999999939,2.81987888153548e+00,-1.51475730240642e-02,1.30794672775108e-07
3.382499999999939,2.82091320117896e+00,-1.47787748826390e-02,1.30162663734070e-07
3.384999999999939,2.82194308654301e+00,-1.44020623201128e-02,1.29542550467055e-07
3.387499999999939,2.82296853468460e+00,-1.40180496380319e-02,1.28930967730436e-07
3.389999999999939,2.82398954273890e+00,-1.36273717062679e-02,1.28325678829119e-07
3.392499999999939,2.82500610790653e+00,-1.32306830458236e-02,1.27726934331417e-07
3.3949999999999387,2.82601822744958e+00,-1.28286568626797e-02,1.27138558855793e-07
3.3974999999999387,2.82702589868012e+00,-1.24219840381547e-02,1.26568423258936e-07
3.3999999999999386,2.82802911895330e+00,-1.20113720684269e-02,1.26027779154738e-07
3.4024999999999386,2.82902788565628e+00,-1.15975439643225e-02,1.25528878889043e-07
3.4049999999999385,2.83002219620371e+00,-1.11812371045997e-02,1.25080676725152e-07
3.4074999999999385,2.83101204802759e+00,-1.07632020490251e-02,1.24683532011966e-07
3.4099999999999384,2.83199743857611e+00,-1.03442013108131e-02,1.24325341187030e-07
3.4124999999999384,2.83297836530738e+00,-9.92500809213849e-03,1.23982095091796e-07
3.4149999999999383,2.83395482568572e+00,-9.50640498353972e-03,1.23624292003733e-07
3.4174999999999383,2.83492681717236e+00,-9.08918263374386e-03,1.23226982510922e-07
3.419999999999938,2.83589433721013e+00,-8.67413838832404e-03,1.22778258867875e-07
3.422499999999938,2.83685738321101e+00,-8.26207490073540e-03,1.22281682114295e-07
3.424999999999938,2.83781595254452e+00,-7.85379871113920e-03,1.21752365579995e-07
3.427499999999938,2.83877004253673e+00,-7.45011879772349e-03,1.21210166929137e-07
3.429999999999938,2.83971965046686e+00,-7.05184510174595e-03,1.20673854014599e-07
3.432499999999938,2.84066477357129e+00,-6.65978703306924e-03,1.20157920129945e-07
3.434999999999938,2.84160540904343e+00,-6.27475195907549e-03,1.19671471307391e-07
3.437499999999938,2.84254155402886e+00,-5.89754368121469e-03,1.19217498393905e-07
3.4399999999999378,2.84347320562935e+00,-5.52896089696768e-03,1.18790898671379e-07
3.4424999999999377,2.84440036089805e+00,-5.16979565435539e-03,1.18374626667945e-07
3.4449999999999377,2.84532301684693e+00,-4.82083179383058e-03,1.17935769249066e-07
3.4474999999999376,2.84624117045105e+00,-4.48284338658837e-03,1.17427624541158e-07
3.4499999999999376,2.84715481865266e+00,-4.15659316796976e-03,1.16807442606093e-07
3.4524999999999375,2.84806395835432e+00,-3.84283098261669e-03,1.16073682711544e-07
3.4549999999999375,2.84896858639786e+00,-3.54229224879946e-03,1.15304012568324e-07
3.4574999999999374,2.84986869952267e+00,-3.25569644352673e-03,1.14651307246502e-07
3.4599999999999373,2.85076429436788e+00,-2.98374556350615e-03,1.14264941622368e-07
3.4624999999999373,2.85165536761019e+00,-2.72712254007094e-03,1.14173708110563e-07
3.4649999999999372,2.85254191602609e+00,-2.48648972327084e-03,1.14267449345276e-07
3.467499999999937,2.85342393635101e+00,-2.26248743178052e-03,1.14407098598285e-07
3.469999999999937,2.85430142533899e+00,-2.05573241563693e-03,1.14504570160872e-07
3.472499999999937,2.85517437977002e+00,-1.86681645612592e-03,1.14524118851453e-07
3.474999999999937,2.85604279642693e+00,-1.69630499659845e-03,1.14459479955605e-07
3.477499999999937,2.85690667210882e+00,-1.54473575739188e-03,1.14316570075861e-07
3.479999999999937,2.85776600365250e+00,-1.41261737740483e-03,1.14104729159521e-07
3.482499999999937,2.85862078794815e+00,-1.30042809929766e-03,1.13833196106818e-07
3.484999999999937,2.85947102195525e+00,-1.20861449785646e-03,1.13510023313079e-07
3.4874999999999368,2.86031670271439e+00,-1.13759025281761e-03,1.13141948010859e-07
3.4899999999999367,2.86115782736082e+00,-1.08773496956829e-03,1.12734558959795e-07
3.4924999999999367,2.86199439313606e+00,-1.05939304946380e-03,1.12292512291431e-07
3.4949999999999366,2.86282639739972e+00,-1.05287261028909e-03,1.11819721278490e-07
3.4974999999999365,2.86365383764133e+00,-1.06844446294441e-03,1.11319503780473e-07
3.4999999999999365,2.86447671149196e+00,-1.10634114472770e-03,1.10794693735504e-07
3.5024999999999364,2.86529501673379e+00,-1.16675601205700e-03,1.10247724556964e-07
3.5049999999999364,2.86610875131180e+00,-1.24984239594457e-03,1.09680694514180e-07
3.5074999999999363,2.86691791334242e+00,-1.35571282159436e-03,1.09095413972742e-07
3.5099999999999363,2.86772250112211e+00,-1.48443829528548e-03,1.08493445647959e-07
3.5124999999999362,2.86852251313489e+00,-1.63604765998200e-03,1.07876135874895e-07
3.514999999999936,2.86931794806096e+00,-1.81052702259758e-03,1.07244639698648e-07
3.517499999999936,2.87010880477910e+00,-2.00781925470198e-03,1.06599943355800e-07
3.519999999999936,2.87089508237391e+00,-2.22782356772096e-03,1.05942883512058e-07
3.522499999999936,2.87167678013770e+00,-2.47039516596673e-03,1.05274164227092e-07
3.524999999999936,2.87245389757148e+00,-2.73534497766882e-03,1.04594377765829e-07
3.527499999999936,2.87322643438747e+00,-3.02243946622004e-03,1.03904021595583e-07
3.529999999999936,2.87399439050473e+00,-3.33140052341592e-03,1.03203529966904e-07
3.532499999999936,2.87475776604996e+00,-3.66190544585872e-03,1.02493307432618e-07
3.5349999999999357,2.87551656135009e+00,-4.01358699359151e-03,1.01773779596866e-07
3.5374999999999357,2.87627077692786e+00,-4.38603353616972e-03,1.01045463300976e-07
3.5399999999999356,2.87702041349296e+00,-4.77878928186792e-03,1.00309055120989e-07
3.5424999999999356,2.87776547193589e+00,-5.19135459655207e-03,9.95655426789178e-08
3.5449999999999355,2.87850595331225e+00,-5.62318640608600e-03,9.88163328293827e-08
3.5474999999999355,2.87924185883363e+00,-6.07369868858808e-03,9.80633837034308e-08
3.5499999999999354,2.87997318985375e+00,-6.54226305359530e-03,9.73093217001743e-08
3.5524999999999354,2.88069994784966e+00,-7.02820940825272e-03,9.65575218879471e-08
3.5549999999999353,2.88142213440813e+00,-7.53082671149340e-03,9.58121247265444e-08
3.5574999999999353,2.88213975120507e+00,-8.04936381612630e-03,9.50779721893851e-08
3.559999999999935,2.88285279998609e+00,-8.58303039566438e-03,9.43604653823832e-08
3.562499999999935,2.88356128254628e+00,-9.13099796005568e-03,9.36653660586366e-08
3.564999999999935,2.88426520070654e+00,-9.69240095388638e-03,9.29985784065501e-08
3.567499999999935,2.88496455629200e+00,-1.02663379414522e-02,9.23659644592166e-08
3.569999999999935,2.88565935110730e+00,-1.08518728730597e-02,9.17732227443957e-08
3.572499999999935,2.88634958691134e+00,-1.14480364349460e-02,9.12258246371402e-08
3.574999999999935,2.88703526539463e+00,-1.20538274781673e-02,9.07289685929493e-08
3.577499999999935,2.88771638815054e+00,-1.26682145271954e-02,9.02874848235391e-08
3.579999999999935,2.88839295665188e+00,-1.32901373641846e-02,8.99055948499842e-08
3.5824999999999347,2.88906497222405e+00,-1.39185086896727e-02,8.95864620943526e-08
3.5849999999999347,2.88973243601960e+00,-1.45522158540723e-02,8.93315194508303e-08
3.5874999999999346,2.89039534899200e+00,-1.51901226601860e-02,8.91396936081974e-08
3.5899999999999346,2.89105371187103e+00,-1.58310712339503e-02,8.90067852481546e-08
3.5924999999999345,2.89170752513799e+00,-1.64738839592601e-02,8.89253323646043e-08
3.5949999999999345,2.89235678900245e+00,-1.71173654756292e-02,8.88851817074102e-08
3.5974999999999344,2.89300150338021e+00,-1.77603047349401e-02,8.88746972256811e-08
3.5999999999999344,2.89364166787071e+00,-1.84014771147117e-02,8.88822704303044e-08
3.6024999999999343,2.89427728173979e+00,-1.90396465818846e-02,8.88976628311649e-08
3.6049999999999343,2.89490834389704e+00,-1.96735679090600e-02,8.89128142368839e-08
3.607499999999934,2.89553485288312e+00,-2.03019889328255e-02,8.89220007613013e-08
3.609999999999934,2.89615680685220e+00,-2.09236528573103e-02,8.89214792090687e-08
3.612499999999934,2.89677420355927e+00,-2.15373005935886e-02,8.89088889509011e-08
3.614999999999934,2.89738704035179e+00,-2.21416731336744e-02,8.88826823876181e-08
3.617499999999934,2.89799531416123e+00,-2.27355139557454e-02,8.88417607126764e-08
3.619999999999934,2.89859902149662e+00,-2.33175714529275e-02,8.87853336003218e-08
3.622499999999934,2.89919815844245e+00,-2.38866013852987e-02,8.87129488048035e-08
3.624999999999934,2.89979272065975e+00,-2.44413693474711e-02,8.86245915663625e-08
3.6274999999999338,2.90038270338546e+00,-2.49806532491002e-02,8.85207758885903e-08
3.6299999999999337,2.90096810144020e+00,-2.55032458034746e-02,8.84025669995281e-08
3.6324999999999337,2.90154890923379e+00,-2.60079570184678e-02,8.82714991096419e-08
3.6349999999999336,2.90212512077639e+00,-2.64936166867762e-02,8.81293706192305e-08
3.6374999999999336,2.90269672969221e+00,-2.69590768689352e-02,8.79779154208232e-08
3.6399999999999335,2.90326372923498e+00,-2.74032143650480e-02,8.78183802518818e-08
3.6424999999999335,2.90382611230662e+00,-2.78249331715108e-02,8.76510779131153e-08
3.6449999999999334,2.90438387147936e+00,-2.82231669146658e-02,8.74750097063905e-08
3.6474999999999334,2.90493699901920e+00,-2.85968812595924e-02,8.72876603618860e-08
3.6499999999999333,2.90548548691318e+00,-2.89450762876100e-02,8.70850323686872e-08
3.6524999999999332,2.90602932689789e+00,-2.92667888368069e-02,8.68619358185735e-08
3.654999999999933,2.90656851048911e+00,-2.95610948023968e-02,8.66124965428274e-08
3.657499999999933,2.90710302901695e+00,-2.98271113909801e-02,8.63307911742606e-08
3.659999999999933,2.90763287365761e+00,-3.00639993226236e-02,8.60114963764750e-08
3.662499999999933,2.90815803547150e+00,-3.02709649786784e-02,8.56504634886994e-08
3.664999999999933,2.90867850543709e+00,-3.04472624879892e-02,8.52451458710124e-08
3.667499999999933,2.90919427449331e+00,-3.05921957480405e-02,8.47948339503043e-08
3.669999999999933,2.90970533357466e+00,-3.07051203750628e-02,8.43007182043006e-08
3.672499999999933,2.91021167365277e+00,-3.07854455806726e-02,8.37657837053879e-08
3.6749999999999328,2.91071328577665e+00,-3.08326359673743e-02,8.31945777907626e-08
3.6774999999999327,2.91121016111221e+00,-3.08462132415081e-02,8.25928824663242e-08
3.6799999999999327,2.91170229098198e+00,-3.08257578368525e-02,8.19673270150755e-08
3.6824999999999326,2.91218966690561e+00,-3.07709104463844e-02,8.13249809915619e-08
3.6849999999999326,2.91267228063794e+00,-3.06813734556709e-02,8.06729648304811e-08
3.6874999999999325,2.91315012420625e+00,-3.05569122782201e-02,8.00181008758947e-08
3.6899999999999324,2.91362318994862e+00,-3.03973565833982e-02,7.93666464732698e-08
3.6924999999999324,2.91409147054619e+00,-3.02026014169731e-02,7.87241024039619e-08
3.6949999999999323,2.91455495905820e+00,-2.99726082107889e-02,7.80951052156004e-08
3.6974999999999323,2.91501364895180e+00,-2.97074056755684e-02,7.74833855240788e-08
3.6999999999999322,2.91546753412896e+00,-2.94070905759077e-02,7.68917916794816e-08
3.702499999999932,2.91591660895476e+00,-2.90718283846184e-02,7.63223620264087e-08
3.704999999999932,2.91636086827667e+00,-2.87018538118183e-02,7.57764387351710e-08
3.707499999999932,2.91680030744653e+00,-2.82974712078830e-02,7.52548124232411e-08
3.709999999999932,2.91723492233553e+00,-2.78590548364294e-02,7.47578744325994e-08
3.712499999999932,2.91766470934699e+00,-2.73870490171226e-02,7.42857495190955e-08
3.714999999999932,2.91808966542466e+00,-2.68819681337307e-02,7.38384017408503e-08
3.717499999999932,2.91850978806167e+00,-2.63443965077039e-02,7.34156847182499e-08
3.719999999999932,2.91892507529797e+00,-2.57749881357108e-02,7.30173557610615e-08
3.7224999999999318,2.91933552572050e+00,-2.51744662874526e-02,7.26430583358324e-08
3.7249999999999317,2.91974113845854e+00,-2.45436229670849e-02,7.22923135101781e-08
3.7274999999999316,2.92014191317179e+00,-2.38833182328653e-02,7.19645436233969e-08
3.7299999999999316,2.92053785003887e+00,-2.31944793778348e-02,7.16591670635444e-08
3.7324999999999315,2.92092894973788e+00,-2.24780999706478e-02,7.13757718247392e-08
3.7349999999999315,2.92131521342936e+00,-2.17352387547241e-02,7.11143371259875e-08
3.7374999999999314,2.92169664272745e+00,-2.09670184085328e-02,7.08754568610574e-08
3.7399999999999314,2.92207323967584e+00,-2.01746241674221e-02,7.06604629901498e-08
3.7424999999999313,2.92244500671434e+00,-1.93593023052095e-02,7.04714000731919e-08
3.7449999999999313,2.92281194664588e+00,-1.85223584802544e-02,7.03108198393633e-08
3.747499999999931,2.92317406259947e+00,-1.76651559456779e-02,7.01814548183009e-08
3.749999999999931,2.92353135798992e+00,-1.67891136246975e-02,7.00858441116227e-08
3.752499999999931,2.92388383647644e+00,-1.58957040563561e-02,7.00260210714981e-08
3.754999999999931,2.92423150192014e+00,-1.49864512083676e-02,7.00033074511566e-08
3.757499999999931,2.92457435833636e+00,-1.40629281658645e-02,7.00182262550585e-08
3.759999999999931,2.92491240985029e+00,-1.31267546941077e-02,7.00705043494874e-08
3.762499999999931,2.92524566064760e+00,-1.21795946806742e-02,7.01591071935913e-08
3.764999999999931,2.92557411492857e+00,-1.12231534596081e-02,7.02822603942791e-08
3.767499999999931,2.92589777685825e+00,-1.02591750231201e-02,7.04374484421635e-08
3.7699999999999307,2.92621665052015e+00,-9.28943912019142e-03,7.06213992462441e-08
3.7724999999999307,2.92653073986816e+00,-8.31575825282052e-03,7.08300995053623e-08
3.7749999999999306,2.92684004868189e+00,-7.33997456869896e-03,7.10588959966997e-08
3.7774999999999306,2.92714458052181e+00,-6.36395665813722e-03,7.13027139783453e-08
3.7799999999999305,2.92744433868819e+00,-5.38959626006599e-03,7.15563798804502e-08
3.7824999999999305,2.92773932617876e+00,-4.41880487981619e-03,7.18150139885102e-08
3.7849999999999304,2.92802954565506e+00,-3.45351032849675e-03,7.20743904002084e-08
3.7874999999999304,2.92831499940747e+00,-2.49565318538314e-03,7.23311911443818e-08
3.7899999999999303,2.92859568932372e+00,-1.54718319153771e-03,7.25830622983611e-08
3.7924999999999303,2.92887161686530e+00,-6.10055580391386e-04,7.28284472434491e-08
3.79499999999993,2.92914278304269e+00,3.13772647650423e-04,7.30662263961184e-08
3.79749999999993,2.92940918839897e+00,1.22234650193842e-03,7.32952597296186e-08
3.79999999999993,2.92967083299588e+00,2.11371682152101e-03,7.35139987492494e-08
3.80249999999993,2.92992771640724e+00,2.98594413121883e-03,7.37203021201003e-08
3.80499999999993,2.93017983771495e+00,3.83710252732851e-03,7.39115422153970e-08
3.80749999999993,2.93042719551218e+00,4.66528358623992e-03,7.40849243278593e-08
3.80999999999993,2.93066978791083e+00,5.46860028710176e-03,7.42378059403113e-08
3.81249999999993,2.93090761255530e+00,6.24519094296373e-03,7.43677703751594e-08
3.81499999999993,2.93114066664227e+00,6.99322312926139e-03,7.44723136141297e-08
3.8174999999999297,2.93136894694224e+00,7.71089760753296e-03,7.45482527808166e-08
3.8199999999999297,2.93159244983122e+00,8.39645222900122e-03,7.45911907211794e-08
3.8224999999999296,2.93181117132362e+00,9.04816581835846e-03,7.45954650386981e-08
3.8249999999999296,2.93202510711311e+00,9.66436202302204e-03,7.45548493877766e-08
3.8274999999999295,2.93223425261588e+00,1.02434131244492e-02,7.44639679413684e-08
3.8299999999999295,2.93243860302118e+00,1.07837438021707e-02,7.43200382950796e-08
3.8324999999999294,2.93263815334292e+00,1.12838348424361e-02,7.41243576078893e-08
3.8349999999999294,2.93283289847945e+00,1.17422267834361e-02,7.38829369452513e-08
3.8374999999999293,2.93302283327144e+00,1.21575234895865e-02,7.36059032025889e-08
3.8399999999999292,2.93320795256984e+00,1.25283956483605e-02,7.33056634745697e-08
3.842499999999929,2.93338825130155e+00,1.28535841780295e-02,7.29942891750859e-08
3.844999999999929,2.93356372453810e+00,1.31319035434039e-02,7.26809158040987e-08
3.847499999999929,2.93373436756879e+00,1.33622449680148e-02,7.23700570386840e-08
3.849999999999929,2.93390017597421e+00,1.35435795361107e-02,7.20614589783341e-08
3.852499999999929,2.93406114569720e+00,1.36749611784044e-02,7.17515645460232e-08
3.854999999999929,2.93421727311688e+00,1.37555295318258e-02,7.14360183509778e-08
3.857499999999929,2.93436855512272e+00,1.37845126692231e-02,7.11122712824460e-08
3.859999999999929,2.93451498918280e+00,1.37612296881214e-02,7.07813357786087e-08
3.8624999999999288,2.93465657341354e+00,1.36850931555341e-02,7.04481308797342e-08
3.8649999999999287,2.93479330664693e+00,1.35556113995219e-02,7.01204351758263e-08
3.8674999999999287,2.93492518849084e+00,1.33723906447400e-02,6.98071024089292e-08
3.8699999999999286,2.93505221939045e+00,1.31351369806222e-02,6.95165551026013e-08
3.8724999999999286,2.93517440068219e+00,1.28436581626636e-02,6.92560371482027e-08
3.8749999999999285,2.93529173464272e+00,1.24978652361028e-02,6.90311551346342e-08
3.8774999999999284,2.93540422453599e+00,1.20977739812152e-02,6.88450107086677e-08
3.8799999999999284,2.93551187464901e+00,1.16435061702830e-02,6.86972230794209e-08
3.8824999999999283,2.93561469032471e+00,1.11352906349975e-02,6.85840891827952e-08
3.8849999999999283,2.93571267798429e+00,1.05734641377406e-02,6.85001894325791e-08
3.8874999999999282,2.93580584514142e+00,9.95847204109376e-03,6.84403942468391e-08
3.889999999999928,2.93589420040990e+00,9.29086877443162e-03,6.84012730243791e-08
3.892499999999928,2.93597775350466e+00,8.57131809419917e-03,6.83817502112990e-08
3.894999999999928,2.93605651523373e+00,7.80059313381001e-03,6.83831459586705e-08
3.897499999999928,2.93613049748106e+00,6.97957624184044e-03,6.84085875901523e-08
3.899999999999928,2.93619971318169e+00,6.10925860641515e-03,6.84616846454842e-08
3.902499999999928,2.93626417628384e+00,5.19073966179139e-03,6.85444847777828e-08
3.904999999999928,2.93632390170577e+00,4.22522627737273e-03,6.86552434692363e-08
3.907499999999928,2.93637890528198e+00,3.21403172452168e-03,6.87871629974765e-08
3.9099999999999278,2.93642920369821e+00,2.15857442553549e-03,6.89293217052829e-08
3.9124999999999277,2.93647481442246e+00,1.06037647899321e-03,6.90699143300264e-08
3.9149999999999276,2.93651575562304e+00,-7.89380338635237e-05,6.92002001077625e-08
3.9174999999999276,2.93655204608143e+00,-1.25764496168433e-03,6.93169231868246e-08
3.9199999999999275,2.93658370509703e+00,-2.47392221623607e-03,6.94222757040324e-08
3.9224999999999275,2.93661075238334e+00,-3.72585212024365e-03,6.95224146198277e-08
3.9249999999999274,2.93663320796064e+00,-5.01142397038308e-03,6.96260875181543e-08
3.9274999999999274,2.93665109203796e+00,-6.32853681421110e-03,6.97439342229272e-08
3.9299999999999273,2.93666442489518e+00,-7.67500243787175e-03,6.98880197714023e-08
3.9324999999999273,2.93667322675736e+00,-9.04854856279363e-03,7.00710752848535e-08
3.9349999999999272,2.93667751766638e+00,-1.04468222471447e-02,7.03054943919104e-08
3.937499999999927,2.93667731734922e+00,-1.18673934882736e-02,7.06025365554050e-08
3.939999999999927,2.93667264508524e+00,-1.33077590188953e-02,7.09722166761534e-08
3.942499999999927,2.93666351957173e+00,-1.47653462942804e-02,7.14239701165831e-08
3.944999999999927,2.93664995878924e+00,-1.62375176638053e-02,7.19676528352180e-08
3.947499999999927,2.93663197987112e+00,-1.77215747222331e-02,7.26140206330709e-08
3.949999999999927,2.93660959897056e+00,-1.92147628312871e-02,7.33739261183999e-08
3.952499999999927,2.93658283113365e+00,-2.07142758089442e-02,7.42560227101365e-08
3.954999999999927,2.93655169017625e+00,-2.22172607802227e-02,7.52636891064856e-08
3.9574999999999267,2.93651618856419e+00,-2.37208231744832e-02,7.63927919491942e-08
3.9599999999999267,2.93647633730134e+00,-2.52220318724338e-02,7.76322890187009e-08
3.9624999999999266,2.93643214582509e+00,-2.67179244843875e-02,7.89683651584241e-08
3.9649999999999266,2.93638362190737e+00,-2.82055127617371e-02,8.03898804178827e-08
3.9674999999999265,2.93633077156408e+00,-2.96817881279497e-02,8.18909739170586e-08
3.9699999999999265,2.93627359897978e+00,-3.11437273118486e-02,8.34685492576028e-08
3.9724999999999264,2.93621210644586e+00,-3.25882980702945e-02,8.51162618015108e-08
3.9749999999999264,2.93614629430242e+00,-3.40124650025944e-02,8.68186733226278e-08
3.9774999999999263,2.93607616089277e+00,-3.54131954521598e-02,8.85501301968400e-08
3.9799999999999263,2.93600170252148e+00,-3.67874654834412e-02,9.02822042464333e-08
3.982499999999926,2.93592291343592e+00,-3.81322659151411e-02,9.19974691898616e-08
3.984999999999926,2.93583978583350e+00,-3.94446083809827e-02,9.37008993107232e-08
3.987499999999926,2.93575230988500e+00,-4.07215314273173e-02,9.54177210704845e-08
3.989999999999926,2.93566047375187e+00,-4.19601066441275e-02,9.71687042358434e-08
3.992499999999926,2.93556426361490e+00,-4.31574448192144e-02,9.89280682962446e-08
3.994999999999926,2.93546366373167e+00,-4.43107020666996e-02,1.00594020067771e-07
3.997499999999926,2.93535865651037e+00,-4.54170859350893e-02,1.01999884214940e-07
3.999999999999926,2.93524922259692e+00,-4.64738615005635e-02,1.02963780363291e-07
4.002499999999926,2.93513534097274e+00,-4.74783574245462e-02,1.03351668598122e-07
4.004999999999926,2.93501698906920e+00,-4.84279719623191e-02,1.03126701933659e-07
4.007499999999927,2.93489414289167e+00,-4.93201789091365e-02,1.02368080605423e-07
4.009999999999927,2.93476677715648e+00,-5.01525334716586e-02,1.01254525148446e-07
4.012499999999927,2.93463486544142e+00,-5.09226780491995e-02,1.00017173613155e-07
4.014999999999928,2.93449838034511e+00,-5.16283479090914e-02,9.88721038209472e-08
4.017499999999928,2.93435729366145e+00,-5.22673767509582e-02,9.79521878828169e-08
4.0199999999999285,2.93421157655921e+00,-5.28377021460747e-02,9.72733278407076e-08
4.022499999999929,2.93406119976824e+00,-5.33373708436541e-02,9.67588919627638e-08
4.024999999999929,2.93390613377107e+00,-5.37645439287034e-02,9.63012119625478e-08
4.02749999999993,2.93374634899982e+00,-5.41175018202083e-02,9.58166888317784e-08
4.02999999999993,2.93358181604251e+00,-5.43946490899069e-02,9.52726897100555e-08
4.0324999999999305,2.93341250585424e+00,-5.45945190879599e-02,9.46865676425816e-08
4.034999999999931,2.93323838997254e+00,-5.47157783687541e-02,9.41038712114591e-08
4.037499999999931,2.93305944071977e+00,-5.47572309170044e-02,9.35716562427726e-08
4.039999999999932,2.93287563140789e+00,-5.47178221606834e-02,9.31226603758962e-08
4.042499999999932,2.93268693654008e+00,-5.45966427542136e-02,9.27727448844047e-08
4.044999999999932,2.93249333200700e+00,-5.43929321241733e-02,9.25254064492662e-08
4.047499999999933,2.93229479527701e+00,-5.41060817672612e-02,9.23777401748711e-08
4.049999999999933,2.93209130558121e+00,-5.37356382906622e-02,9.23251586337656e-08
4.052499999999934,2.93188284408303e+00,-5.32813061851536e-02,9.23641120529720e-08
4.054999999999934,2.93166939404284e+00,-5.27429503200321e-02,9.24932853488878e-08
4.057499999999934,2.93145094096578e+00,-5.21205981557801e-02,9.27141387630270e-08
4.059999999999935,2.93122747273406e+00,-5.14144416662890e-02,9.30310982839335e-08
4.062499999999935,2.93099897972362e+00,-5.06248389617514e-02,9.34506350370278e-08
4.0649999999999356,2.93076545491331e+00,-4.97523156031703e-02,9.39781683004976e-08
4.067499999999936,2.93052689396797e+00,-4.87975656075116e-02,9.46134496641401e-08
4.069999999999936,2.93028329529980e+00,-4.77614521373608e-02,9.53473269717989e-08
4.072499999999937,2.93003466011184e+00,-4.66450078692861e-02,9.61624783104269e-08
4.074999999999937,2.92978099243035e+00,-4.54494350352980e-02,9.70382435494065e-08
4.0774999999999375,2.92952229911338e+00,-4.41761051328159e-02,9.79570182362953e-08
4.079999999999938,2.92925858983291e+00,-4.28265583028149e-02,9.89087946256111e-08
4.082499999999938,2.92898987703574e+00,-4.14025023719039e-02,9.98920945636327e-08
4.084999999999939,2.92871617588428e+00,-3.99058115557746e-02,1.00911833765371e-07
4.087499999999939,2.92843750417780e+00,-3.83385248229263e-02,1.01975780577076e-07
4.0899999999999395,2.92815388225207e+00,-3.67028439151020e-02,1.03091148983097e-07
4.09249999999994,2.92786533285686e+00,-3.50011310281957e-02,1.04262166123279e-07
4.09499999999994,2.92757188101530e+00,-3.32359061517463e-02,1.05488863583453e-07
4.097499999999941,2.92727355385961e+00,-3.14098440680168e-02,1.06766927193886e-07
4.099999999999941,2.92697038045421e+00,-2.95257710124223e-02,1.08088311603921e-07
4.102499999999941,2.92666239159616e+00,-2.75866609985385e-02,1.09442313755391e-07
4.104999999999942,2.92634961960096e+00,-2.55956318071568e-02,1.10816849103303e-07
4.107499999999942,2.92603209807618e+00,-2.35559406486151e-02,1.12199756709190e-07
4.109999999999943,2.92570986167669e+00,-2.14709794968675e-02,1.13579984682819e-07
4.112499999999943,2.92538294585337e+00,-1.93442701049080e-02,1.14948532050484e-07
4.114999999999943,2.92505138658898e+00,-1.71794587048090e-02,1.16299070525688e-07
4.117499999999944,2.92471522012706e+00,-1.49803104002694e-02,1.17628213758659e-07
4.119999999999944,2.92437448269770e+00,-1.27507032561468e-02,1.18935430591000e-07
4.1224999999999445,2.92402921023462e+00,-1.04946220972977e-02,1.20222652612804e-07
4.124999999999945,2.92367943809626e+00,-8.21615201987085e-03,1.21493607843748e-07
4.127499999999945,2.92332520078357e+00,-5.91947162675834e-03,1.22752975005113e-07
4.129999999999946,2.92296653166408e+00,-3.60884599723894e-03,1.24005439246180e-07
4.132499999999946,2.92260346269852e+00,-1.28861939987443e-03,1.25254789289498e-07
4.1349999999999465,2.92223602417958e+00,1.03679224046666e-03,1.26503159742297e-07
4.137499999999947,2.92186424447648e+00,3.36290910844299e-03,1.27750554486835e-07
4.139999999999947,2.92148814979707e+00,5.68519548665811e-03,1.28994724091016e-07
4.142499999999948,2.92110776395890e+00,7.99906795042209e-03,1.30231393630714e-07
4.144999999999948,2.92072310818302e+00,1.02999037578146e-02,1.31454743901576e-07
4.1474999999999485,2.92033420090223e+00,1.25830494179889e-02,1.32658057747191e-07
4.149999999999949,2.91994105759598e+00,1.48438294268589e-02,1.33834433244301e-07
4.152499999999949,2.91954369064276e+00,1.70775551524167e-02,1.34977477404084e-07
4.15499999999995,2.91914210920202e+00,1.92795338551036e-02,1.36081866778957e-07
4.15749999999995,2.91873631911957e+00,2.14450778276245e-02,1.37143672990740e-07
4.15999999999995,2.91832632286021e+00,2.35695136371219e-02,1.38160449646792e-07
4.162499999999951,2.91791211947224e+00,2.56481914530880e-02,1.39131098034079e-07
4.164999999999951,2.91749370457794e+00,2.76764944414244e-02,1.40055461883631e-07
4.167499999999952,2.91707107039700e+00,2.96498482111184e-02,1.40933286289630e-07
4.169999999999952,2.91664420580285e+00,3.15637302886936e-02,1.41762003189496e-07
4.172499999999952,2.91621309640610e+00,3.34136796081955e-02,1.42532889903008e-07
4.174999999999953,2.91577772467562e+00,3.51953059929349e-02,1.43225845235023e-07
4.177499999999953,2.91533807008456e+00,3.69042996145953e-02,1.43804094476929e-07
4.1799999999999535,2.91489410929200e+00,3.85364404015565e-02,1.44210582072653e-07
4.182499999999954,2.91444581634373e+00,4.00876073730998e-02,1.44372608030962e-07
4.184999999999954,2.91399316291554e+00,4.15537878914943e-02,1.44254204857608e-07
4.187499999999955,2.91353611863436e+00,4.29310869857750e-02,1.43902736690727e-07
4.189999999999955,2.91307465134702e+00,4.42157363587587e-02,1.43352702107574e-07
4.1924999999999555,2.91260872733934e+00,4.54041030273450e-02,1.42643012857279e-07
4.194999999999956,2.91213831175967e+00,4.64926982187148e-02,1.41861359642387e-07
4.197499999999956,2.91166336899647e+00,4.74781860010424e-02,1.41131656345385e-07
4.199999999999957,2.91118386304537e+00,4.83573916248436e-02,1.40577801169984e-07
4.202499999999957,2.91069975789318e+00,4.91273096627387e-02,1.40285295580172e-07
4.204999999999957,2.91021101793124e+00,4.97851119204888e-02,1.40288123166814e-07
4.207499999999958,2.90971760836930e+00,5.03281550950922e-02,1.40583465792991e-07
4.209999999999958,2.90921949566564e+00,5.07539881601764e-02,1.41152473801215e-07
4.212499999999959,2.90871664795316e+00,5.10603594615541e-02,1.41971914330280e-07
4.214999999999959,2.90820903546479e+00,5.12452235073541e-02,1.43016561749421e-07
4.217499999999959,2.90769663095569e+00,5.13067474358962e-02,1.44257792048671e-07
4.21999999999996,2.90717941011757e+00,5.12433171477764e-02,1.45663283861559e-07
4.22249999999996,2.90665735198332e+00,5.10535430826873e-02,1.47200385354128e-07
4.224999999999961,2.90613043931634e+00,5.07362656272419e-02,1.48842130254486e-07
4.227499999999961,2.90559865898372e+00,5.02905601369459e-02,1.50571082253474e-07
4.229999999999961,2.90506200230446e+00,4.97157415602396e-02,1.52376157823902e-07
4.232499999999962,2.90452046537582e+00,4.90113686508522e-02,1.54244527725697e-07
4.234999999999962,2.90397404936453e+00,4.81772477545662e-02,1.56156479993238e-07
4.2374999999999625,2.90342276076857e+00,4.72134361586303e-02,1.58086615875094e-07
4.239999999999963,2.90286661164650e+00,4.61202449917401e-02,1.60007819209077e-07
4.242499999999963,2.90230561980910e+00,4.48982416674217e-02,1.61894262796795e-07
4.244999999999964,2.90173980897537e+00,4.35482518592533e-02,1.63722761262717e-07
4.247499999999964,2.90116920888041e+00,4.20713610020302e-02,1.65473083999521e-07
4.2499999999999645,2.90059385534217e+00,4.04689153065315e-02,1.67127832342286e-07
4.252499999999965,2.90001379027552e+00,3.87425222824552e-02,1.68672168889739e-07
4.254999999999965,2.89942906166577e+00,3.68940507627953e-02,1.70093503925216e-07
4.257499999999966,2.89883972348553e+00,3.49256304222932e-02,1.71381248763095e-07
4.259999999999966,2.89824583557388e+00,3.28396507857712e-02,1.72526753146628e-07
4.262499999999966,2.89764746345222e+00,3.06387597216082e-02,1.73523650957108e-07
4.264999999999967,2.89704467810163e+00,2.83258614180993e-02,1.74368806941919e-07
4.267499999999967,2.89643755568218e+00,2.59041138376464e-02,1.75063920544799e-07
4.269999999999968,2.89582617720682e+00,2.33769256501353e-02,1.75617548446363e-07
4.272499999999968,2.89521062816629e+00,2.07479526430362e-02,1.76047077188989e-07
4.274999999999968,2.89459099810879e+00,1.80210936099776e-02,1.76380207339653e-07
4.277499999999969,2.89396738017435e+00,1.52004857186562e-02,1.76655726561697e-07
4.279999999999969,2.89333987059048e+00,1.22904993604290e-02,1.76923376384892e-07
4.2824999999999696,2.89270856812439e+00,9.29573248473647e-03,1.77242302576170e-07
4.28499999999997,2.89207357350575e+00,6.22100442205772e-03,1.77677300494440e-07
4.28749999999997,2.89143498881304e+00,3.07134919650710e-03,1.78292259450447e-07
4.289999999999971,2.89079291683364e+00,-1.47991661992031e-04,1.79141136710244e-07
4.292499999999971,2.89014746040092e+00,-3.43157680194016e-03,1.80258216543346e-07
4.2949999999999715,2.88949872170761e+00,-6.77377321930413e-03,1.81650957661772e-07
4.297499999999972,2.88884680160915e+00,-1.01687649072429e-02,1.83299374747586e-07
4.299999999999972,2.88819179891515e+00,-1.36105619691161e-02,1.85164683664478e-07
4.302499999999973,2.88753380967862e+00,-1.70930101861123e-02,1.87206673354421e-07
4.304999999999973,2.88687292648793e+00,-2.06098010233365e-02,1.89405142726214e-07
4.3074999999999735,2.88620923776268e+00,-2.41544820621066e-02,1.91777463947553e-07
4.309999999999974,2.88554282706264e+00,-2.77204678496470e-02,1.94383754033095e-07
4.312499999999974,2.88487377241531e+00,-3.13010511533339e-02,1.97315293234973e-07
4.314999999999975,2.88420214566030e+00,-3.48894146023561e-02,2.00670412083713e-07
4.317499999999975,2.88352801182219e+00,-3.84786427046321e-02,2.04527531026121e-07
4.319999999999975,2.88285142851612e+00,-4.20617342196182e-02,2.08920118001465e-07
4.322499999999976,2.88217244539632e+00,-4.56316148560520e-02,2.13814919870088e-07
4.324999999999976,2.88149110363611e+00,-4.91811502708311e-02,2.19106600378645e-07
4.327499999999977,2.88080743544775e+00,-5.27031593448324e-02,2.24639835109230e-07
4.329999999999977,2.88012146369378e+00,-5.61904276936209e-02,2.30234923128897e-07
4.332499999999977,2.87943320159587e+00,-5.96357213742583e-02,2.35693649576212e-07
4.334999999999978,2.87874265247179e+00,-6.30318008346144e-02,2.40838919894660e-07
4.337499999999978,2.87804980950208e+00,-6.63714351128897e-02,2.45652320074614e-07
4.3399999999999785,2.87735465555156e+00,-6.96474162523343e-02,2.50404260916199e-07
4.342499999999979,2.87665716305310e+00,-7.28525738679892e-02,2.55536326685353e-07
4.344999999999979,2.87595729399806e+00,-7.59797897556250e-02,2.61233074825300e-07
4.34749999999998,2.87525500002605e+00,-7.90220124896709e-02,2.67068265989905e-07
4.34999999999998,2.87455022258415e+00,-8.19722720732656e-02,2.72149189468838e-07
4.3524999999999805,2.87384289318322e+00,-8.48236946299119e-02,2.75595332788619e-07
4.354999999999981,2.87313293373862e+00,-8.75695171048246e-02,2.76900983977050e-07
4.357499999999981,2.87242025694792e+00,-9.02031019597382e-02,2.76019716667235e-07
4.359999999999982,2.87170476673345e+00,-9.27179518147196e-02,2.73274572083735e-07
4.362499999999982,2.87098635876590e+00,-9.51077239646130e-02,2.69240902840772e-07
4.3649999999999824,2.87026492107470e+00,-9.73662447340462e-02,2.64658582082847e-07
4.367499999999983,2.86954033473003e+00,-9.94875236535488e-02,2.60284083624221e-07
4.369999999999983,2.86881247458928e+00,-1.01465767451605e-01,2.56614997577085e-07
4.372499999999984,2.86808121009413e+00,-1.03295393837093e-01,2.53685028059692e-07
4.374999999999984,2.86734640613464e+00,-1.04971045012740e-01,2.51188535736254e-07
4.377499999999984,2.86660792396241e+00,-1.06487600887324e-01,2.48812502485287e-07
4.379999999999985,2.86586562213906e+00,-1.07840192011425e-01,2.46447619055008e-07
4.382499999999985,2.86511935748825e+00,-1.09024212174440e-01,2.44178481614981e-07
4.384999999999986,2.86436898613377e+00,-1.10035330538715e-01,2.42159503914393e-07
4.387499999999986,2.86361436460011e+00,-1.10869503367706e-01,2.40515325948801e-07
4.389999999999986,2.86285535090132e+00,-1.11522985359391e-01,2.39324161431532e-07
4.392499999999987,2.86209180561563e+00,-1.11992340522055e-01,2.38634673160600e-07
4.394999999999987,2.86132359296510e+00,-1.12274452583380e-01,2.38455664107802e-07
4.3974999999999875,2.86055058189202e+00,-1.12366534888021e-01,2.38725815225193e-07
4.399999999999988,2.85977264712276e+00,-1.12266139715572e-01,2.39313096548625e-07
4.402499999999988,2.85898967024958e+00,-1.11971167024473e-01,2.40053714285548e-07
4.404999999999989,2.85820154074521e+00,-1.11479872749692e-01,2.40786037694658e-07
4.407499999999989,2.85740815686959e+00,-1.10790876375758e-01,2.41364662028174e-07
4.4099999999999895,2.85660942662695e+00,-1.09903167809668e-01,2.41677359261556e-07
4.41249999999999,2.85580526868385e+00,-1.08816113761194e-01,2.41678122971358e-07
4.41499999999999,2.85499561317515e+00,-1.07529463425055e-01,2.41417046452717e-07
4.417499999999991,2.85418040243701e+00,-1.06043353429668e-01,2.41036706435304e-07
4.419999999999991,2.85335959167423e+00,-1.04358312121088e-01,2.40736300403066e-07
4.422499999999991,2.85253314954607e+00,-1.02475263157010e-01,2.40726269035525e-07
4.424999999999992,2.85170105866200e+00,-1.00395528372820e-01,2.41189324547364e-07
4.427499999999992,2.85086331598372e+00,-9.81208299065182e-02,2.42253047081038e-07
4.429999999999993,2.85001993312391e+00,-9.56532915758743e-02,2.43974663059316e-07
4.432499999999993,2.84917093654399e+00,-9.29954394970992e-02,2.46337858736006e-07
4.434999999999993,2.84831636764272e+00,-9.01502019349160e-02,2.49260998249910e-07
4.437499999999994,2.84745628273322e+00,-8.71209083814006e-02,2.52614602663354e-07
4.439999999999994,2.84659075290658e+00,-8.39112878492561e-02,2.56244192007388e-07
4.442499999999995,2.84571986378312e+00,-8.05254663811405e-02,2.59993714150014e-07
4.444999999999995,2.84484371514852e+00,-7.69679637660290e-02,2.63725265667209e-07
4.447499999999995,2.84396242047488e+00,-7.32436894578999e-02,2.67332491337900e-07
4.449999999999996,2.84307610633241e+00,-6.93579376981962e-02,2.70746921111177e-07
4.452499999999996,2.84218491168632e+00,-6.53163818362468e-02,2.73937951812419e-07
4.4549999999999965,2.84128898709130e+00,-6.11250678501257e-02,2.76907893340525e-07
4.457499999999997,2.84038849378138e+00,-5.67904070669442e-02,2.79683737159378e-07
4.459999999999997,2.83948360266103e+00,-5.23191680846521e-02,2.82307351298247e-07
4.462499999999998,2.83857449320510e+00,-4.77184678986358e-02,2.84825705108951e-07
4.464999999999998,2.83766135227305e+00,-4.29957622368107e-02,2.87282475943156e-07
4.4674999999999985,2.83674437284457e+00,-3.81588351095336e-02,2.89711902086716e-07
4.469999999999999,2.83582375268525e+00,-3.32157875834964e-02,2.92135190877742e-07
4.472499999999999,2.83489969295435e+00,-2.81750257858374e-02,2.94559283826459e-07
4.475,2.83397239675675e+00,-2.30452481547267e-02,2.96977506406410e-07
4.4775,2.83304206765708e+00,-1.78354319428012e-02,2.99371446742386e-07
4.48,2.83210890816442e+00,-1.25548189936509e-02,3.01713434043190e-07
4.482500000000001,2.83117311819662e+00,-7.21290080157283e-03,3.03969109692807e-07
4.485000000000001,2.83023489353595e+00,-1.81940287655044e-03,3.06099927182107e-07
4.487500000000002,2.82929442429216e+00,3.61573156836353e-03,3.08065752591497e-07
4.490000000000002,2.82835189338169e+00,9.08235858606186e-03,3.09827943276713e-07
4.492500000000002,2.82740747503205e+00,1.45701510946861e-02,3.11353074485090e-07
4.495000000000003,2.82646133333096e+00,2.00686170852331e-02,3.12617067227826e-07
4.497500000000003,2.82551362082804e+00,2.55671184055818e-02,3.13609030509369e-07
4.5000000000000036,2.82456447720010e+00,3.10548900962901e-02,3.14333904872540e-07
4.502500000000004,2.82361402799364e+00,3.65210602437296e-02,3.14813132996512e-07
4.505000000000004,2.82266238345701e+00,4.19546703213784e-02,3.15082978872563e-07
4.507500000000005,2.82170963746847e+00,4.73446959829732e-02,3.15190697621508e-07
4.510000000000005,2.82075586657431e+00,5.26800682685669e-02,3.15189160164907e-07
4.5125000000000055,2.81980112915006e+00,5.79496951839488e-02,3.15130693482064e-07
4.515000000000006,2.81884546468334e+00,6.31424836093325e-02,3.15060928168566e-07
4.517500000000006,2.81788889320145e+00,6.82473614967731e-02,3.15013534578122e-07
4.520000000000007,2.81693141483713e+00,7.32533003125345e-02,3.15006908881780e-07
4.522500000000007,2.81597300954747e+00,7.81493376764113e-02,3.15043612453036e-07
4.5250000000000075,2.81501363698355e+00,8.29246001509362e-02,3.15111755724935e-07
4.527500000000008,2.81405323652588e+00,8.75683261288110e-02,3.15185188247039e-07
4.530000000000008,2.81309172747304e+00,9.20698887612756e-02,3.15225957412970e-07
4.532500000000009,2.81212900942789e+00,9.64188189096563e-02,3.15199667735345e-07
4.535000000000009,2.81116496287993e+00,1.00604828140055e-01,3.15057677606008e-07
4.537500000000009,2.81019944983210e+00,1.04617831547770e-01,3.14704634127558e-07
4.54000000000001,2.80923231454932e+00,1.08447970221518e-01,3.14053336325223e-07
4.54250000000001,2.80826338465155e+00,1.12085633667117e-01,3.13102951698625e-07
4.545000000000011,2.80729247233222e+00,1.15521482096305e-01,3.11995735559292e-07
4.547500000000011,2.80631937564851e+00,1.18746468344055e-01,3.11021789282529e-07
4.550000000000011,2.80534387995619e+00,1.21751859383425e-01,3.10530464301902e-07
4.552500000000012,2.80436575948617e+00,1.24529257423519e-01,3.10816058254991e-07
4.555000000000012,2.80338477905869e+00,1.27070620541350e-01,3.12081789714715e-07
4.5575000000000125,2.80240069591416e+00,1.29368282811522e-01,3.14448852985261e-07
4.560000000000013,2.80141326165361e+00,1.31414973906125e-01,3.17971550810993e-07
4.562500000000013,2.80042222425771e+00,1.33203838105500e-01,3.22611667894011e-07
4.565000000000014,2.79942733016539e+00,1.34728452660274e-01,3.28237248575232e-07
4.567500000000014,2.79842832641831e+00,1.35982845454009e-01,3.34617290950672e-07
4.5700000000000145,2.79742496285589e+00,1.36961511938507e-01,3.41448802979005e-07
4.572500000000015,2.79641699432079e+00,1.37659431310080e-01,3.48414823116656e-07
4.575000000000015,2.79540418287417e+00,1.38072081885069e-01,3.55245394118122e-07
4.577500000000016,2.79438630001479e+00,1.38195455638220e-01,3.61754655790716e-07
4.580000000000016,2.79336312888731e+00,1.38026071862651e-01,3.67849020087773e-07
4.5825000000000164,2.79233446643625e+00,1.37560989919274e-01,3.73514110452943e-07
4.585000000000017,2.79130012550343e+00,1.36797821051542e-01,3.78790782667180e-07
4.587500000000017,2.79025993684427e+00,1.35734739244698e-01,3.83749637506785e-07
4.590000000000018,2.78921375105782e+00,1.34370491098483e-01,3.88469613657002e-07
4.592500000000018,2.78816144039874e+00,1.32704404692787e-01,3.93021916790401e-07
4.595000000000018,2.78710290047044e+00,1.30736397415663e-01,3.97459063764312e-07
4.597500000000019,2.78603805177151e+00,1.28466982736366e-01,4.01809195007576e-07
4.600000000000019,2.78496684108712e+00,1.25897275899123e-01,4.06075344904416e-07
4.60250000000002,2.78388924270530e+00,1.23028998520289e-01,4.10238271494127e-07
4.60500000000002,2.78280525944915e+00,1.19864482073990e-01,4.14261354035654e-07
4.60750000000002,2.78171492350614e+00,1.16406670248236e-01,4.18096509330177e-07
4.610000000000021,2.78061829704465e+00,1.12659120157358e-01,4.21689643248580e-07
4.612500000000021,2.77951547261660e+00,1.08626002391872e-01,4.24983307456750e-07
4.6150000000000215,2.77840657332341e+00,1.04312099892739e-01,4.27915286771060e-07
4.617500000000022,2.77729175275801e+00,9.97228056327780e-02,4.30415189711728e-07
4.620000000000022,2.77617119470442e+00,9.48641190955823e-02,4.32404355709263e-07
4.622500000000023,2.77504511260030e+00,8.97426415423903e-02,4.33804001202859e-07
4.625000000000023,2.77391374875680e+00,8.43655700567919e-02,4.34551753115656e-07
4.6275000000000235,2.77277737333428e+00,7.87406903611544e-02,4.34620789329812e-07
4.630000000000024,2.77163628308212e+00,7.28763683951057e-02,4.34033449698925e-07
4.632500000000024,2.77049079983875e+00,6.67815406518968e-02,4.32863897409450e-07
4.635000000000025,2.76934126880069e+00,6.04657032676273e-02,4.31229548429949e-07
4.637500000000025,2.76818805656907e+00,5.39388998623275e-02,4.29275087995143e-07
4.640000000000025,2.76703154897886e+00,4.72117081281441e-02,4.27155278824317e-07
4.642500000000026,2.76587214872604e+00,4.02952251647715e-02,4.25023884115213e-07
4.645000000000026,2.76471027280222e+00,3.32010515535257e-02,4.23034526157020e-07
4.647500000000027,2.76354634974964e+00,2.59412741734436e-02,4.21352285641118e-07
4.650000000000027,2.76238081676005e+00,1.85284477661070e-02,4.20165575644963e-07
4.652500000000027,2.76121411663517e+00,1.09755752667776e-02,4.19686160737476e-07
4.655000000000028,2.76004669461913e+00,3.29608692491518e-03,4.20133988777476e-07
4.657500000000028,2.75887899513494e+00,-4.49618176412245e-03,4.21712259788510e-07
4.660000000000029,2.75771145844022e+00,-1.23870132997499e-02,4.24580051063159e-07
4.662500000000029,2.75654451723447e+00,-2.03618325633526e-02,4.28827329925357e-07
4.665000000000029,2.75537859323662e+00,-2.84057323249880e-02,4.34450568037388e-07
4.66750000000003,2.75421409375850e+00,-3.65034998333161e-02,4.41319291854234e-07
4.67000000000003,2.75305140830238e+00,-4.46396444540066e-02,4.49131711079519e-07
4.6725000000000305,2.75189090521460e+00,-5.27984263227985e-02,4.57386328115518e-07
4.675000000000031,2.75073292840487e+00,-6.09638859703081e-02,4.65418711862933e-07
4.677500000000031,2.74957779414602e+00,-6.91198748402339e-02,4.72544416657418e-07
4.680000000000032,2.74842578801476e+00,-7.72500866228482e-02,4.78323398148221e-07
4.682500000000032,2.74727716198726e+00,-8.53380893606215e-02,4.82907890062745e-07
4.6850000000000325,2.74613213169372e+00,-9.33673583162654e-02,4.87210410539010e-07
4.687500000000033,2.74499087382174e+00,-1.01321309582994e-01,4.92379227292531e-07
4.690000000000033,2.74385352373235e+00,-1.09183334339632e-01,4.98801239520298e-07
4.692500000000034,2.74272017361777e+00,-1.16936833427443e-01,5.05815156300016e-07
4.695000000000034,2.74159087105409e+00,-1.24565251656058e-01,5.12408747440616e-07
4.697500000000034,2.74046561660129e+00,-1.32052113378961e-01,5.18261608782181e-07
4.700000000000035,2.73934436295977e+00,-1.39381058452183e-01,5.23829940877099e-07
4.702500000000035,2.73822701467751e+00,-1.46535877113764e-01,5.30046538805894e-07
4.705000000000036,2.73711342730772e+00,-1.53500546294593e-01,5.37929306732937e-07
4.707500000000036,2.73600340698966e+00,-1.60259265601318e-01,5.46957176785252e-07
4.710000000000036,2.73489671069889e+00,-1.66796492442182e-01,5.54307626934852e-07
4.712500000000037,2.73379304695530e+00,-1.73096977170401e-01,5.56907391141624e-07
4.715000000000037,2.73269207680051e+00,-1.79145798128452e-01,5.53976422171122e-07
4.7175000000000376,2.73159341508291e+00,-1.84928396436986e-01,5.47652237330038e-07
4.720000000000038,2.73049663215999e+00,-1.90430610277658e-01,5.41130206505466e-07
4.722500000000038,2.72940125588880e+00,-1.95638708228610e-01,5.36153652505050e-07
4.725000000000039,2.72830677380428e+00,-2.00539421985492e-01,5.32507531140278e-07
4.727500000000039,2.72721263605918e+00,-2.05119978360827e-01,5.29312355274500e-07
4.7300000000000395,2.72611825889941e+00,-2.09368130706266e-01,5.26105271628989e-07
4.73250000000004,2.72502302713092e+00,-2.13272189073165e-01,5.23179092105002e-07
4.73500000000004,2.72392629828279e+00,-2.16821048388556e-01,5.21793955273206e-07
4.737500000000041,2.72282740723847e+00,-2.20004217444018e-01,5.23519851965501e-07
4.740000000000041,2.72172566990296e+00,-2.22811846062965e-01,5.28286594228514e-07
4.7425000000000415,2.72062038759237e+00,-2.25234751100797e-01,5.33757747732577e-07
4.745000000000042,2.71951085179100e+00,-2.27264441074330e-01,5.37570178135231e-07
4.747500000000042,2.71839634914130e+00,-2.28893139312223e-01,5.38994542097149e-07
4.750000000000043,2.71727616646703e+00,-2.30113805793594e-01,5.38343571604540e-07
4.752500000000043,2.71614959575937e+00,-2.30920157623120e-01,5.36197627042944e-07
4.755000000000043,2.71501593934591e+00,-2.31306688285981e-01,5.33289427262923e-07
4.757500000000044,2.71387451511578e+00,-2.31268685274768e-01,5.30612668413784e-07
4.760000000000044,2.71272466173356e+00,-2.30802246186221e-01,5.29485104077205e-07
4.762500000000045,2.71156574382546e+00,-2.29904293338752e-01,5.31187520918085e-07
4.765000000000045,2.71039715709283e+00,-2.28572586864837e-01,5.36135711739431e-07
4.767500000000045,2.70921833330930e+00,-2.26805736241285e-01,5.43399052881400e-07
4.770000000000046,2.70802874513732e+00,-2.24603210225602e-01,5.51179778201090e-07
4.772500000000046,2.70682791073801e+00,-2.21965345169157e-01,5.57760251233175e-07
4.7750000000000465,2.70561539817324e+00,-2.18893351700612e-01,5.62193079216074e-07
4.777500000000047,2.70439082954838e+00,-2.15389319815208e-01,5.64580521161687e-07
4.780000000000047,2.70315388485119e+00,-2.11456222391030e-01,5.65891481261243e-07
4.782500000000048,2.70190430543672e+00,-2.07097917071924e-01,5.67352733349930e-07
4.785000000000048,2.70064189712271e+00,-2.02319146435298e-01,5.69846217076532e-07
4.7875000000000485,2.69936653288058e+00,-1.97125536416341e-01,5.73719584772989e-07
4.790000000000049,2.69807815510393e+00,-1.91523593010620e-01,5.78945833475573e-07
4.792500000000049,2.69677677742971e+00,-1.85520697302220e-01,5.85250161896269e-07
4.79500000000005,2.69546248607837e+00,-1.79125098828763e-01,5.91973645472083e-07
4.79750000000005,2.69413544067328e+00,-1.72345907253044e-01,5.97914664767704e-07
4.8000000000000504,2.69279587450660e+00,-1.65193082340827e-01,6.01516807414315e-07
4.802500000000051,2.69144409424742e+00,-1.57677422229996e-01,6.01297630696998e-07
4.805000000000051,2.69008047915134e+00,-1.49810549947653e-01,5.96324433116449e-07
4.807500000000052,2.68870547974550e+00,-1.41604898199058e-01,5.86574749513083e-07
4.810000000000052,2.68731961591716e+00,-1.33073692431044e-01,5.72945962929400e-07
4.812500000000052,2.68592347437679e+00,-1.24230932087590e-01,5.57127329053028e-07
4.815000000000053,2.68451770553524e+00,-1.15091370117141e-01,5.41375559595129e-07
4.817500000000053,2.68310301987020e+00,-1.05670490863687e-01,5.27986769886072e-07
4.820000000000054,2.68168018378373e+00,-9.59844862098272e-02,5.18736857404435e-07
4.822500000000054,2.68025001493087e+00,-8.60502298437023e-02,5.14597759102938e-07
4.825000000000054,2.67881337700238e+00,-7.58852497466479e-02,5.15714274896607e-07
4.827500000000055,2.67737117403671e+00,-6.55076989962090e-02,5.21534383681436e-07
4.830000000000055,2.67592434429639e+00,-5.49363249382065e-02,5.31034743001267e-07
4.8325000000000555,2.67447385373974e+00,-4.41904367648754e-02,5.43004377575284e-07
4.835000000000056,2.67302068912025e+00,-3.32898715213648e-02,5.56315977962807e-07
4.837500000000056,2.67156585077186e+00,-2.22549585442684e-02,5.70096848161903e-07
4.840000000000057,2.67011034512637e+00,-1.11064823316551e-02,5.83753017396733e-07
4.842500000000057,2.66865517701511e+00,1.34356129833924e-04,5.96858585836076e-07
4.8450000000000575,2.66720134180982e+00,1.14459795222926e-02,6.08995151539372e-07
4.847500000000058,2.66574981746017e+00,2.28064757284074e-02,6.19695513208291e-07
4.850000000000058,2.66430155648471e+00,3.41936405830684e-02,6.28577762090065e-07
4.852500000000059,2.66285747796312e+00,4.55850216467930e-02,6.35546918451608e-07
4.855000000000059,2.66141845968120e+00,5.69579630278293e-02,6.40833630091335e-07
4.857500000000059,2.65998533049242e+00,6.82896515923632e-02,6.44813713442972e-07
4.86000000000006,2.65855886277755e+00,7.95571640024151e-02,6.47793045216236e-07
4.86250000000006,2.65713976516490e+00,9.07375142108373e-02,6.49908167979809e-07
4.865000000000061,2.65572867568635e+00,1.01807701822259e-01,6.51153052797526e-07
4.867500000000061,2.65432615536560e+00,1.12744761094499e-01,6.51512942287104e-07
4.870000000000061,2.65293268227245e+00,1.23525810301634e-01,6.51134586423247e-07
4.872500000000062,2.65154864614355e+00,1.34128101421842e-01,6.50362265621337e-07
4.875000000000062,2.65017434358800e+00,1.44529069983753e-01,6.49555579397690e-07
4.877500000000063,2.64880997392577e+00,1.54706384850616e-01,6.48846765487543e-07
4.880000000000063,2.64745563571396e+00,1.64637997897738e-01,6.48076219243521e-07
4.882500000000063,2.64611132404506e+00,1.74302193482004e-01,6.46965705303140e-07
4.885000000000064,2.64477692860417e+00,1.83677637526898e-01,6.45340800496782e-07
4.887500000000064,2.64345223251647e+00,1.92743426010867e-01,6.43178092794194e-07
4.8900000000000645,2.64213691203447e+00,2.01479132761402e-01,6.40512806147708e-07
4.892500000000065,2.64083053707438e+00,2.09864856629377e-01,6.37406214621428e-07
4.895000000000065,2.63953257257830e+00,2.17881267691395e-01,6.33998081571601e-07
4.897500000000066,2.63824238073236e+00,2.25509651979941e-01,6.30526384608391e-07
4.900000000000066,2.63695922396557e+00,2.32731955199519e-01,6.27252320090622e-07
4.9025000000000665,2.63568235473344e+00,2.39530658957231e-01,7.75656980356132e-06
4.905000000000067,2.63441039069262e+00,2.45890048096402e-01,7.71686843667948e-06
4.907500000000067,2.63314296939653e+00,2.51792964051905e-01,7.68320397202337e-06
4.910000000000068,2.63187862917867e+00,2.57225128515012e-01,6.21666767357288e-07
4.912500000000068,2.63061673667599e+00,2.62171777551995e-01,6.19520294591136e-07
4.915000000000068,2.62935531570704e+00,2.66620578671159e-01,6.17227068872203e-07
4.917500000000069,2.62809340526698e+00,2.70558776337323e-01,6.14564284188829e-07
4.920000000000069,2.62682967628254e+00,2.73974994818355e-01,6.11415441921097e-07
4.92250000000007,2.62556276243435e+00,2.76858842084004e-01,6.08429328183228e-07
4.92500000000007,2.62429126990398e+00,2.79200936202599e-01,6.06212730113109e-07
4.92750000000007,2.62301378761411e+00,2.80992930067475e-01,6.05393264714061e-07
4.930000000000071,2.62172889786652e+00,2.82227533784793e-01,6.06698671855384e-07
4.932500000000071,2.62043518731321e+00,2.82898534867853e-01,6.10713796417042e-07
4.9350000000000716,2.61913125807939e+00,2.83000816427932e-01,6.17448745304858e-07
4.937500000000072,2.61781573899824e+00,2.82530373018129e-01,6.26247994217748e-07
4.940000000000072,2.61648729686823e+00,2.81484324044733e-01,6.36065393499594e-07
4.942500000000073,2.61514464763050e+00,2.79860925020760e-01,6.45785496506191e-07
4.945000000000073,2.61378656738142e+00,2.77659576611849e-01,6.54511126218293e-07
4.9475000000000735,2.61241190314743e+00,2.74880831372431e-01,6.61757984534816e-07
4.950000000000074,2.61101958335141e+00,2.71526398219340e-01,6.67448334507516e-07
4.952500000000074,2.60960862788944e+00,2.67599144712592e-01,6.71763978267593e-07
4.955000000000075,2.60817815771541e+00,2.63103097149886e-01,6.74990148862608e-07
4.957500000000075,2.60672740385625e+00,2.58043438432231e-01,6.77440325002455e-07
4.9600000000000755,2.60525571574131e+00,2.52426503657342e-01,6.79482494441119e-07
4.962500000000076,2.60376256876595e+00,2.46259773439527e-01,6.81581440873900e-07
4.965000000000076,2.60224757098311e+00,2.39551864967358e-01,6.84252054196719e-07
4.967500000000077,2.60071046888953e+00,2.32312520818089e-01,6.87935099985270e-07
4.970000000000077,2.59915115224085e+00,2.24552595593784e-01,6.92892564590310e-07
4.972500000000077,2.59756965786548e+00,2.16284040434283e-01,6.99171774904358e-07
4.975000000000078,2.59596617239049e+00,2.07519885403089e-01,7.06628833269909e-07
4.977500000000078,2.59434103380771e+00,1.98274219708002e-01,7.15020512617301e-07
4.980000000000079,2.59269473183041e+00,1.88562169779960e-01,7.24157132054602e-07
4.982500000000079,2.59102790703414e+00,1.78399875266182e-01,7.33990736443943e-07
4.985000000000079,2.58934134872981e+00,1.67804462920974e-01,7.44461964321300e-07
4.98750000000008,2.58763599151955e+00,1.56794018339785e-01,7.55207598061252e-07
4.99000000000008,2.58591291056992e+00,1.45387555579075e-01,7.65525390531138e-07
4.9925000000000805,2.58417331566614e+00,1.33604984820704e-01,7.74666354217421e-07
4.995000000000081,2.58241854408177e+00,1.21467078137568e-01,7.82128108634872e-07
4.997500000000081,2.58065005223102e+00,1.08995433306015e-01,7.87777073503541e-07
5.000000000000082,2.57886940613240e+00,9.62124356653180e-02,7.91803688054016e-07
5.002500000000082,2.57707827072687e+00,8.31412180874638e-02,7.94533494795934e-07
5.0050000000000825,2.57527839816520e+00,6.98056191061419e-02,7.96195275044600e-07
5.007500000000083,2.57347161511765e+00,5.62301392054626e-02,7.96784402385408e-07
5.010000000000083,2.57165980919541e+00,4.24398953487770e-02,7.96085486301779e-07
5.012500000000084,2.56984491461555e+00,2.84605738583814e-02,7.93821112631174e-07
5.015000000000084,2.56802889721856e+00,1.43183817007193e-02,7.89827943772622e-07
5.0175000000000844,2.56621373895113e+00,3.99962290502376e-05,7.84161550147435e-07
5.020000000000085,2.56440142193568e+00,-1.43474865160430e-02,7.77105454624350e-07
5.022500000000085,2.56259391227915e+00,-2.88166048230698e-02,7.69138728524409e-07
5.025000000000086,2.56079314375334e+00,-4.33395855349734e-02,7.60919253665904e-07
5.027500000000086,2.55900100148508e+00,-5.78883993949615e-02,7.53272487210283e-07
5.030000000000086,2.55721930578540e+00,-7.24348174525589e-02,7.47128743750319e-07
5.032500000000087,2.55544979624826e+00,-8.69504684258837e-02,7.43380041397237e-07
5.035000000000087,2.55369411628091e+00,-1.01406896869302e-01,7.42681040079009e-07
5.037500000000088,2.55195379822093e+00,-1.15775621947598e-01,7.45256748285698e-07
5.040000000000088,2.55023024920633e+00,-1.30028196615738e-01,7.50799453489531e-07
5.042500000000088,2.54852473793514e+00,-1.44136267043688e-01,7.58496310808669e-07
5.045000000000089,2.54683838239354e+00,-1.58071632182025e-01,7.67171732535877e-07
5.047500000000089,2.54517213863805e+00,-1.71806303395094e-01,7.75539163377550e-07
5.0500000000000895,2.54352679071307e+00,-1.85312564028585e-01,7.82543743147168e-07
5.05250000000009,2.54190294183544e+00,-1.98563028676236e-01,7.87686577145123e-07
5.05500000000009,2.54030100696541e+00,-2.11530701895688e-01,7.91162710458761e-07
5.057500000000091,2.53872120683968e+00,-2.24189036213958e-01,7.93703174722178e-07
5.060000000000091,2.53716356350998e+00,-2.36511989325434e-01,7.96164807139128e-07
5.0625000000000915,2.53562789741473e+00,-2.48474080365358e-01,7.99079334613544e-07
5.065000000000092,2.53411382587046e+00,-2.60050445209695e-01,8.02449805528532e-07
5.067500000000092,2.53262076295623e+00,-2.71216890646183e-01,8.05917431411497e-07
5.070000000000093,2.53114792121098e+00,-2.81949946830939e-01,8.09154535885138e-07
5.072500000000093,2.52969445237347e+00,-2.92226556912889e-01,1.00353604401202e-05
5.075000000000093,2.52825834134870e+00,-3.02026910618113e-01,1.01826304718525e-05
5.077500000000094,2.52683949443673e+00,-3.11326904304097e-01,1.03370163599405e-05
5.080000000000094,2.52543579812754e+00,-3.20107850339997e-01,1.04673652186293e-05
5.082500000000095,2.52404553662822e+00,-3.28350618871266e-01,1.05694030068195e-05
5.085000000000095,2.52266683520458e+00,-3.36037079765291e-01,1.06490133598213e-05
5.087500000000095,2.52129767353515e+00,-3.43150146366553e-01,1.07142095817838e-05
5.090000000000096,2.51993589741733e+00,-3.49673798676823e-01,1.07592784450592e-05
5.092500000000096,2.51857913833214e+00,-3.55593374826685e-01,8.31143845645762e-07
5.095000000000097,2.51722561891438e+00,-3.60893872520689e-01,8.21273487327370e-07
5.097500000000097,2.51587194828677e+00,-3.65564502245473e-01,8.08467784559645e-07
5.100000000000097,2.51451601318825e+00,-3.69593044326359e-01,7.93715638801024e-07
5.102500000000098,2.51315522636928e+00,-3.72969312015316e-01,7.76942119692935e-07
5.105000000000098,2.51178696662008e+00,-3.75684357505847e-01,7.59748064010661e-07
5.1075000000000985,2.51040859795752e+00,-3.77730489645887e-01,7.44523569473784e-07
5.110000000000099,2.50901748916123e+00,-3.79101289609100e-01,7.33896185722256e-07
5.112500000000099,2.50761103375367e+00,-3.79791623811693e-01,7.30029291077373e-07
5.1150000000001,2.50618666950452e+00,-3.79797653673553e-01,7.33810046909388e-07
5.1175000000001,2.50474189810703e+00,-3.79116842919913e-01,7.44404650304375e-07
5.1200000000001005,2.50327430495618e+00,-3.77747962330117e-01,7.59849919392681e-07
5.122500000000101,2.50178157848276e+00,-3.75691091916318e-01,7.78264056312655e-07
5.125000000000101,2.50026152883455e+00,-3.72947620852761e-01,7.97982537029250e-07
5.127500000000102,2.49871210608306e+00,-3.69520244910022e-01,8.16983083907506e-07
5.130000000000102,2.49713141788062e+00,-3.65412961194601e-01,8.33110551638178e-07
5.132500000000102,2.49551774613490e+00,-3.60631060485183e-01,8.44608098952908e-07
5.135000000000103,2.49386956257240e+00,-3.55181117336173e-01,8.50304539183698e-07
5.137500000000103,2.49218554310700e+00,-3.49070978048425e-01,8.49581588747006e-07
5.140000000000104,2.49046458085387e+00,-3.42309746577358e-01,8.42397102802420e-07
5.142500000000104,2.48870579770687e+00,-3.34907768409786e-01,8.29506107968602e-07
5.145000000000104,2.48690855437175e+00,-3.26876612371535e-01,8.12709647202595e-07
5.147500000000105,2.48507245876822e+00,-3.18229050384495e-01,7.94755410686968e-07
5.150000000000105,2.48319737270849e+00,-3.08979035243367e-01,7.78696106703047e-07
5.1525000000001056,2.48128341665735e+00,-2.99141676435657e-01,7.66996892945354e-07
5.155000000000106,2.47933097240253e+00,-2.88733214038988e-01,7.60897922875474e-07
5.157500000000106,2.47734068373091e+00,-2.77770990831988e-01,7.60256565341808e-07
5.160000000000107,2.47531345510296e+00,-2.66273422743337e-01,7.63833338193159e-07
5.162500000000107,2.47325044824995e+00,-2.54259967683903e-01,7.69939577041785e-07
5.1650000000001075,2.47115307667826e+00,-2.41751092786958e-01,7.77164950524095e-07
5.167500000000108,2.46902299813857e+00,-2.28768239928704e-01,7.84682617034670e-07
5.170000000000108,2.46686210491857e+00,-2.15333789360371e-01,7.91939008102594e-07
5.172500000000109,2.46467251201278e+00,-2.01471021598498e-01,7.98250799435077e-07
5.175000000000109,2.46245654339923e+00,-1.87204077934868e-01,8.02892276759837e-07
5.1775000000001095,2.46021671646301e+00,-1.72557919620495e-01,8.05452959358978e-07
5.18000000000011,2.45795572466104e+00,-1.57558285467920e-01,8.06012504285485e-07
5.18250000000011,2.45567641853655e+00,-1.42231647860919e-01,8.04964064540049e-07
5.185000000000111,2.45338178519504e+00,-1.26605167289571e-01,8.02664157132571e-07
5.187500000000111,2.45107492644130e+00,-1.10706645378586e-01,7.99227778055598e-07
5.190000000000111,2.44875903579132e+00,-9.45644763849179e-02,7.94557075012944e-07
5.192500000000112,2.44643737451298e+00,-7.82075972678430e-02,7.88516196938327e-07
5.195000000000112,2.44411324689855e+00,-6.16654364248777e-02,7.81214122559538e-07
5.197500000000113,2.44178997497235e+00,-4.49678611031041e-02,7.73355379509790e-07
5.200000000000113,2.43947087284886e+00,-2.81451234912281e-02,7.66444666581157e-07
5.202500000000113,2.43715922094097e+00,-1.12278056083406e-02,7.62601497450642e-07
5.205000000000114,2.43485824024226e+00,5.75323689543605e-03,7.63995334368474e-07
5.207500000000114,2.43257106692080e+00,2.27669319981265e-02,7.72123469470987e-07
5.2100000000001145,2.43030072745355e+00,3.97820496066704e-02,7.87239681181116e-07
5.212500000000115,2.42805011449812e+00,5.67672608283862e-02,8.08261102865022e-07
5.215000000000115,2.42582196369857e+00,7.36911980197241e-02,8.33189839628065e-07
5.217500000000116,2.42361883162095e+00,9.05225153435700e-02,8.59643320301337e-07
5.220000000000116,2.42144307500029e+00,1.07229949730388e-01,8.85122155581584e-07
5.2225000000001165,2.41929683148400e+00,1.23782382264524e-01,9.07063029443595e-07
5.225000000000117,2.41718200197690e+00,1.40148899863518e-01,9.23008180082342e-07
5.227500000000117,2.41510029394254e+00,1.56298418525258e-01,1.04091890055633e-05
5.230000000000118,2.41305287827714e+00,1.72203343326068e-01,1.03774537406590e-05
5.232500000000118,2.41104109481277e+00,1.87829604335138e-01,1.03041596437558e-05
5.2350000000001184,2.40906567292607e+00,2.03149575351622e-01,1.01772028880543e-05
5.237500000000119,2.40712713119368e+00,2.18134298866465e-01,1.00163201566837e-05
5.240000000000119,2.40522568541528e+00,2.32755388054322e-01,9.83850395696659e-06
5.24250000000012,2.40336117176814e+00,2.46985498973399e-01,8.52733483068784e-07
5.24500000000012,2.40153349813690e+00,2.60795164004603e-01,8.31941164823652e-07
5.24750000000012,2.39974159301696e+00,2.74161679183249e-01,8.15867836977611e-07
5.250000000000121,2.39798459914862e+00,2.87057890179666e-01,8.02877342712568e-07
5.252500000000121,2.39626121863659e+00,2.99459123816107e-01,7.91878149281124e-07
5.255000000000122,2.39456986553003e+00,3.11341610512226e-01,7.82951265097448e-07
5.257500000000122,2.39290867598086e+00,3.22682533188455e-01,7.76613468638256e-07
5.260000000000122,2.39127551995434e+00,3.33460074871041e-01,7.73365575311985e-07
5.262500000000123,2.38966801488007e+00,3.43653463351347e-01,7.73278924139741e-07
5.265000000000123,2.38808354146491e+00,3.53243012984868e-01,7.75891370924523e-07
5.2675000000001235,2.38651937453402e+00,3.62209925631218e-01,9.25725255978864e-06
5.270000000000124,2.38497191894950e+00,3.70538042260860e-01,9.25130712654831e-06
5.272500000000124,2.38343871277247e+00,3.78209334111644e-01,9.26585673074294e-06
5.275000000000125,2.38191606931885e+00,3.85209652396375e-01,9.27449669317112e-06
5.277500000000125,2.38040047923666e+00,3.91525280032053e-01,9.28184901237589e-06
5.2800000000001255,2.37888832366799e+00,3.97143777916190e-01,9.28953734509751e-06
5.282500000000126,2.37737590091611e+00,4.02054009334968e-01,9.30263873573132e-06
5.285000000000126,2.37585945183161e+00,4.06246159510148e-01,9.32580721229408e-06
5.287500000000127,2.37433518502856e+00,4.09711751726441e-01,9.36193741848954e-06
5.290000000000127,2.37279915072898e+00,4.12443702862781e-01,8.04418965355957e-07
5.292500000000127,2.37124840011217e+00,4.14436266893919e-01,7.92702934191292e-07
5.295000000000128,2.36967803936696e+00,4.15684917914579e-01,7.81405806195769e-07
5.297500000000128,2.36808492729705e+00,4.16186650965339e-01,7.72281448932037e-07
5.300000000000129,2.36646552637397e+00,4.15939788559805e-01,7.66139923739415e-07
5.302500000000129,2.36481643104061e+00,4.14944016835121e-01,7.63366936869751e-07
5.305000000000129,2.36313439336568e+00,4.13200380041789e-01,7.63302805973660e-07
5.30750000000013,2.36141634800677e+00,4.10711272114507e-01,7.64880510215267e-07
5.31000000000013,2.35965943612049e+00,4.07480425592015e-01,7.67210340070094e-07
5.312500000000131,2.35786102802118e+00,4.03512898110050e-01,7.69800532712671e-07
5.315000000000131,2.35601874436779e+00,3.98815056504026e-01,7.72464059330901e-07
5.317500000000131,2.35413047568354e+00,3.93394558581512e-01,7.75063211098452e-07
5.320000000000132,2.35219440003389e+00,3.87260332738633e-01,7.77376841886908e-07
5.322500000000132,2.35020899873556e+00,3.80422555614356e-01,7.79312462046966e-07
5.3250000000001325,2.34817306998131e+00,3.72892627903105e-01,7.81187010674956e-07
5.327500000000133,2.34608574024125e+00,3.64683148433257e-01,7.83627740351208e-07
5.330000000000133,2.34394647329975e+00,3.55807886605939e-01,7.87159408707775e-07
5.332500000000134,2.34175507677104e+00,3.46281753255611e-01,7.91934185859544e-07
5.335000000000134,2.33951170604348e+00,3.36120770015087e-01,7.97805685980631e-07
5.3375000000001345,2.33721686560104e+00,3.25342037291087e-01,8.04497280937579e-07
5.340000000000135,2.33487140768765e+00,3.13963700936285e-01,8.11645663806241e-07
5.342500000000135,2.33247652835236e+00,3.02004917794491e-01,8.18892706072955e-07
5.345000000000136,2.33003376087018e+00,2.89485820302201e-01,8.26118148892317e-07
5.347500000000136,2.32754496653846e+00,2.76427480116950e-01,8.33582406981535e-07
5.350000000000136,2.32501232286647e+00,2.62851870718566e-01,8.41867247296497e-07
5.352500000000137,2.32243830927601e+00,2.48781829074022e-01,8.51694758353310e-07
5.355000000000137,2.31982569039050e+00,2.34241016414630e-01,8.63578426379851e-07
5.357500000000138,2.31717749702169e+00,2.19253878024125e-01,8.77297820587110e-07
5.360000000000138,2.31449700498624e+00,2.03845602059939e-01,8.91720137335745e-07
5.362500000000138,2.31178771202249e+00,1.88042077766474e-01,9.05392167658615e-07
5.365000000000139,2.30905331317448e+00,1.71869853297904e-01,9.17256741183680e-07
5.367500000000139,2.30629767465398e+00,1.55356092737238e-01,9.26766723977092e-07
5.3700000000001396,2.30352480612060e+00,1.38528531941410e-01,9.33645094798335e-07
5.37250000000014,2.30073883181792e+00,1.21415433536486e-01,9.37685314643993e-07
5.37500000000014,2.29794396089811e+00,1.04045541298868e-01,9.38614864961721e-07
5.377500000000141,2.29514472488891e+00,8.64487205891208e-02,1.05394597825981e-05
5.380000000000141,2.29234375326992e+00,6.86500698720355e-02,1.04093021323858e-05
5.3825000000001415,2.28954784073498e+00,5.06863529381327e-02,1.02879029639338e-05
5.385000000000142,2.28676011058682e+00,3.25846988260188e-02,1.01585339539343e-05
5.387500000000142,2.28398473516800e+00,1.43755389164513e-02,1.00343418149707e-05
5.390000000000143,2.28122553278599e+00,-3.91119280843177e-03,8.78901243042473e-07
5.392500000000143,2.27848805601728e+00,-2.22402209614470e-02,8.58911244049744e-07
5.3950000000001435,2.27577366340925e+00,-4.05876227211457e-02,8.42938281154254e-07
5.397500000000144,2.27308706013783e+00,-5.89193841098093e-02,8.28396502171674e-07
5.400000000000144,2.27043165248841e+00,-7.72046257358004e-02,8.16547117897441e-07
5.402500000000145,2.26781061585343e+00,-9.54125367989765e-02,8.08322221160586e-07
5.405000000000145,2.26522687249792e+00,-1.13512428607983e-01,8.04234320665191e-07
5.407500000000145,2.26268307138415e+00,-1.31473788039321e-01,8.04228174986152e-07
5.410000000000146,2.26018156994431e+00,-1.49266331189744e-01,8.07662564807655e-07
5.412500000000146,2.25772464194645e+00,-1.66859437585272e-01,9.31861563847531e-06
5.415000000000147,2.25531262561845e+00,-1.84227398345242e-01,9.29212453366430e-06
5.417500000000147,2.25294903292124e+00,-2.01334841994794e-01,9.25786295982318e-06
5.420000000000147,2.25063396615416e+00,-2.18155691436594e-01,9.19479397936581e-06
5.422500000000148,2.24836812632332e+00,-2.34661612034119e-01,9.10428168224424e-06
5.425000000000148,2.24615186233460e+00,-2.50824811157458e-01,8.98447621014905e-06
5.4275000000001485,2.24398516594217e+00,-2.66618095579817e-01,8.83510912234469e-06
5.430000000000149,2.24186767186395e+00,-2.82014920798697e-01,8.65807341778046e-06
5.432500000000149,2.23979866023095e+00,-2.96989438499095e-01,8.45922708674553e-06
5.43500000000015,2.23777706149414e+00,-3.11516543110905e-01,8.25080774887271e-06
5.43750000000015,2.23580130417942e+00,-3.25572354592013e-01,7.45227729819589e-07
5.4400000000001505,2.23387064465566e+00,-3.39130697314755e-01,7.25226683638308e-07
5.442500000000151,2.23198144736917e+00,-3.52173150634507e-01,7.11821318994775e-07
5.445000000000151,2.23013205038834e+00,-3.64676106870685e-01,7.04831775179290e-07
5.447500000000152,2.22831977969881e+00,-3.76618833223273e-01,7.03778844332733e-07
5.450000000000152,2.22654168311669e+00,-3.87981589699157e-01,7.08027718850329e-07
5.4525000000001524,2.22479454922247e+00,-3.98745662469824e-01,7.16845332545085e-07
5.455000000000153,2.22307492775240e+00,-4.08893395548013e-01,7.29337010745636e-07
5.457500000000153,2.22137926984578e+00,-4.18407932738231e-01,8.48938767951147e-06
5.460000000000154,2.21970298643772e+00,-4.27275426072206e-01,8.68214634627985e-06
5.462500000000154,2.21804315367423e+00,-4.35479146839852e-01,8.87818311653904e-06
5.465000000000154,2.21639509797885e+00,-4.43007025690705e-01,9.06916413808798e-06
5.467500000000155,2.21475452412034e+00,-4.49847082360061e-01,9.26007743638080e-06
5.470000000000155,2.21311704682892e+00,-4.55988528834059e-01,9.44358237740540e-06
5.472500000000156,2.21147821821305e+00,-4.61421782672850e-01,9.60513112350441e-06
5.475000000000156,2.20983355656448e+00,-4.66138479043294e-01,9.72887207907004e-06
5.477500000000156,2.20817857462459e+00,-4.70131479059080e-01,9.80467298554837e-06
5.480000000000157,2.20650880781904e+00,-4.73394873687860e-01,9.83283018050977e-06
5.482500000000157,2.20481984288823e+00,-4.75923985149281e-01,9.82516156859116e-06
5.4850000000001575,2.20310725771825e+00,-4.77715507066352e-01,7.61796275231490e-07
5.487500000000158,2.20136736502142e+00,-4.78766831037113e-01,7.45673167762921e-07
5.490000000000158,2.19959525096965e+00,-4.79077399715886e-01,7.32953850752631e-07
5.492500000000159,2.19778736546632e+00,-4.78647241849106e-01,7.25254041807267e-07
5.495000000000159,2.19593997368251e+00,-4.77477781534151e-01,7.22316735427128e-07
5.4975000000001595,2.19404955532327e+00,-4.75571636189790e-01,7.23574286215713e-07
5.50000000000016,2.19211282866212e+00,-4.72932602294127e-01,7.27798518069232e-07
5.50250000000016,2.19012677313271e+00,-4.69565639331158e-01,7.33495202254778e-07
5.505000000000161,2.18808865033003e+00,-4.65476851878230e-01,7.39267104637836e-07
5.507500000000161,2.18599602308255e+00,-4.60673470021165e-01,7.43989531593412e-07
5.510000000000161,2.18384677261675e+00,-4.55163828362013e-01,7.46832061740634e-07
5.512500000000162,2.18163911378251e+00,-4.48957343701599e-01,7.47255194792847e-07
5.515000000000162,2.17937160817319e+00,-4.42064491447328e-01,7.45020611659593e-07
5.517500000000163,2.17704317499394e+00,-4.34496780820042e-01,7.40246659076416e-07
5.520000000000163,2.17465309953332e+00,-4.26266728979334e-01,7.33493748437073e-07
5.522500000000163,2.17220108590687e+00,-4.17388038091997e-01,8.46504600304545e-06
5.525000000000164,2.16968694578579e+00,-4.07873389361017e-01,8.30278790235756e-06
5.527500000000164,2.16711140067496e+00,-3.97741021902645e-01,8.16922286427279e-06
5.530000000000165,2.16447509744865e+00,-3.87005912920459e-01,8.06063030231214e-06
5.532500000000165,2.16177919134841e+00,-3.75685199847614e-01,7.99247241059418e-06
5.535000000000165,2.15902520191750e+00,-3.63796859587443e-01,7.97216310377178e-06
5.537500000000166,2.15621500374208e+00,-3.51359675157629e-01,8.00368029721787e-06
5.540000000000166,2.15335077061015e+00,-3.38392843559287e-01,7.21441045706365e-07
5.5425000000001665,2.15043522020261e+00,-3.24919350732513e-01,7.28224424884921e-07
5.545000000000167,2.14747100233600e+00,-3.10955975159614e-01,7.37644432766406e-07
5.547500000000167,2.14446135647224e+00,-2.96526315062629e-01,7.47292485798687e-07
5.550000000000168,2.14140971119956e+00,-2.81652712900813e-01,7.56011252807386e-07
5.552500000000168,2.13831974676817e+00,-2.66358126611616e-01,7.63700109092562e-07
5.5550000000001685,2.13519537103464e+00,-2.50666097088322e-01,7.70830828665199e-07
5.557500000000169,2.13204069397443e+00,-2.34600714582062e-01,7.78036710317116e-07
5.560000000000169,2.12886000086669e+00,-2.18186584682050e-01,7.85781111097166e-07
5.56250000000017,2.12565772431973e+00,-2.01448794071174e-01,7.94253742484794e-07
5.56500000000017,2.12243841536515e+00,-1.84412875941825e-01,8.03436793290318e-07
5.56750000000017,2.11920671384720e+00,-1.67104774871183e-01,8.13255993707532e-07
5.570000000000171,2.11596731834509e+00,-1.49550811101149e-01,8.23660467867544e-07
5.572500000000171,2.11272495585903e+00,-1.31777644295136e-01,8.34438812237452e-07
5.575000000000172,2.10948435146102e+00,-1.13812236810840e-01,8.45021502866874e-07
5.577500000000172,2.10625019809618e+00,-9.56818162391988e-02,8.54678860221134e-07
5.580000000000172,2.10302712675026e+00,-7.74138368371313e-02,8.62555005942385e-07
5.582500000000173,2.09981967719929e+00,-5.90359400030825e-02,8.67423880687964e-07
5.585000000000173,2.09663226950248e+00,-4.05759142751024e-02,8.67797870507520e-07
5.5875000000001736,2.09346917646215e+00,-2.20616549145049e-02,8.62199588805419e-07
5.590000000000174,2.09033449723051e+00,-3.52112282296563e-03,8.49484268549858e-07
5.592500000000174,2.08723213218859e+00,1.50176973656918e-02,8.29741407196813e-07
5.595000000000175,2.08416575930917e+00,3.35268398234978e-02,8.05144002788509e-07
5.597500000000175,2.08113881211988e+00,5.19784000503445e-02,7.79885412308875e-07
5.6000000000001755,2.07815445927305e+00,7.03445773383053e-02,7.59367456133384e-07
5.602500000000176,2.07521558597301e+00,8.85977184531576e-02,7.48411672283114e-07
5.605000000000176,2.07232477734285e+00,1.06710362715956e-01,7.49152258834033e-07
5.607500000000177,2.06948430371862e+00,1.24655287573355e-01,7.60277007251784e-07
5.610000000000177,2.06669610795454e+00,1.42405554023017e-01,7.78436893849297e-07
5.6125000000001775,2.06396179484177e+00,1.59934551114045e-01,8.00057472567849e-07
5.615000000000178,2.06128262268344e+00,1.77216039397342e-01,8.21898641182661e-07
5.617500000000178,2.05865949705988e+00,1.94224194493313e-01,8.40899372491092e-07
5.620000000000179,2.05609296670145e+00,2.10933651085584e-01,8.54330338289089e-07
5.622500000000179,2.05358322153584e+00,2.27319546551397e-01,8.60242631608338e-07
5.625000000000179,2.05113009295903e+00,2.43357563675220e-01,8.57734457374081e-07
5.62750000000018,2.04873305615325e+00,2.59023972524292e-01,8.47003999764715e-07
5.63000000000018,2.04639123445209e+00,2.74295671532311e-01,8.29385710957078e-07
5.632500000000181,2.04410340575057e+00,2.89150227522588e-01,8.07090737578364e-07
5.635000000000181,2.04186801087969e+00,3.03565914510749e-01,7.82664895373007e-07
5.637500000000181,2.03968316384684e+00,3.17521751075150e-01,7.58656940228635e-07
5.640000000000182,2.03754666393737e+00,3.30997535909680e-01,7.37158069463196e-07
5.642500000000182,2.03545600962317e+00,3.43973881513875e-01,7.19236071645852e-07
5.6450000000001825,2.03340841410603e+00,3.56432246089826e-01,7.05022616358114e-07
5.647500000000183,2.03140082236625e+00,3.68354963650222e-01,6.94152813731097e-07
5.650000000000183,2.02942992978735e+00,3.79725272277474e-01,6.86042049796726e-07
5.652500000000184,2.02749220231632e+00,3.90527340200458e-01,6.80242048188307e-07
5.655000000000184,2.02558389743302e+00,4.00746290007317e-01,6.76910465063108e-07
5.6575000000001845,2.02370108629424e+00,4.10368220528734e-01,6.76708805290738e-07
5.660000000000185,2.02183967709637e+00,4.19380225847974e-01,6.80165134242990e-07
5.662500000000185,2.01999543923383e+00,4.27770411945887e-01,6.87259254363234e-07
5.665000000000186,2.01816402812500e+00,4.35527910990376e-01,6.97447046531657e-07
5.667500000000186,2.01634101066618e+00,4.42642893145812e-01,7.09888663256397e-07
5.6700000000001864,2.01452189118247e+00,4.49106575874616e-01,7.23581670905924e-07
5.672500000000187,2.01270228933274e+00,4.54911106749013e-01,7.48249699445875e-06
5.675000000000187,2.01087691994851e+00,4.60050290564166e-01,7.53739870240118e-06
5.677500000000188,2.00904226748280e+00,4.64517865052547e-01,7.60271645439045e-06
5.680000000000188,2.00719343226998e+00,4.68309580088241e-01,7.66391012181341e-06
5.682500000000188,2.00532600119824e+00,4.71421945493994e-01,7.72623546990540e-06
5.685000000000189,2.00343565637354e+00,4.73852523149590e-01,7.79194784045514e-06
5.687500000000189,2.00151819988187e+00,4.75599920211726e-01,7.86342333834473e-06
5.69000000000019,1.99956939040354e+00,4.76663743737631e-01,8.00663205483578e-07
5.69250000000019,1.99758634120311e+00,4.77045232384960e-01,8.00312879469951e-07
5.69500000000019,1.99556393783555e+00,4.76745115547391e-01,8.02123917127225e-07
5.697500000000191,1.99349930048788e+00,4.75766481544895e-01,8.01764476506462e-07
5.700000000000191,1.99138917623909e+00,4.74112984958186e-01,7.98929029334205e-07
5.7025000000001915,1.98923056276333e+00,4.71789242147918e-01,7.94018205015791e-07
5.705000000000192,1.98702072536747e+00,4.68800811604404e-01,7.87826666938809e-07
5.707500000000192,1.98475721256528e+00,4.65154173054657e-01,7.81205703638006e-07
5.710000000000193,1.98243786989304e+00,4.60856705273652e-01,7.74855095605214e-07
5.712500000000193,1.98006085195735e+00,4.55916662917318e-01,7.69261458557667e-07
5.7150000000001935,1.97762463262626e+00,4.50343152563064e-01,7.64726928040063e-07
5.717500000000194,1.97512801327970e+00,4.44146108053649e-01,7.61417304659830e-07
5.720000000000194,1.97257012908004e+00,4.37336265238006e-01,7.59390522383352e-07
5.722500000000195,1.96995045321935e+00,4.29925136206944e-01,7.58595273831808e-07
5.725000000000195,1.96726879911015e+00,4.21924983117914e-01,7.58852647851338e-07
5.727500000000195,1.96452532048934e+00,4.13348791665636e-01,7.59865745954672e-07
5.730000000000196,1.96172050942005e+00,4.04210244225941e-01,7.61315971871187e-07
5.732500000000196,1.95885519222676e+00,3.94523692781453e-01,7.63026277130998e-07
5.735000000000197,1.95593052346471e+00,3.84304131933274e-01,7.65082263549039e-07
5.737500000000197,1.95294797807929e+00,3.73567172267130e-01,7.67809489807223e-07
5.740000000000197,1.94990934183335e+00,3.62329014008953e-01,7.71525282255570e-07
5.742500000000198,1.94681669988345e+00,3.50606420676355e-01,7.76187506344002e-07
5.745000000000198,1.94367242339769e+00,3.38416692513991e-01,7.81302775748364e-07
5.747500000000199,1.94047915445615e+00,3.25777639862853e-01,7.86169834451738e-07
5.750000000000199,1.93723978951212e+00,3.12707556756096e-01,7.90142686274168e-07
5.752500000000199,1.93395746154309e+00,2.99225194865421e-01,7.92764069966417e-07
5.7550000000002,1.93063552097101e+00,2.85349737756418e-01,7.93880000963713e-07
5.7575000000002,1.92727751547023e+00,2.71100775383588e-01,7.93779062181496e-07
5.7600000000002005,1.92388716879926e+00,2.56498278741905e-01,7.93220458680796e-07
5.762500000000201,1.92046835875182e+00,2.41562574543082e-01,7.93215613046834e-07
5.765000000000201,1.91702509433831e+00,2.26314319789013e-01,7.94655907440789e-07
5.767500000000202,1.91356149237795e+00,2.10774476288091e-01,7.98030671354246e-07
5.770000000000202,1.91008175375307e+00,1.94964285279855e-01,8.03332335979537e-07
5.7725000000002025,1.90659013947732e+00,1.78905242170085e-01,8.10082502570120e-07
5.775000000000203,1.90309094668017e+00,1.62619071238313e-01,8.17445551211782e-07
5.777500000000203,1.89958848463253e+00,1.46127700244298e-01,8.24443887382562e-07
5.780000000000204,1.89608705097573e+00,1.29453234901318e-01,8.30221412073281e-07
5.782500000000204,1.89259090825359e+00,1.12617933109777e-01,8.34185651256960e-07
5.785000000000204,1.88910452929652e+00,9.56448597615568e-02,8.86928723419640e-06
5.787500000000205,1.88563032631299e+00,7.85520423038447e-02,8.77898092741919e-06
5.790000000000205,1.88217494396505e+00,6.13689061181111e-02,8.66983494675314e-06
5.792500000000206,1.87874110365687e+00,4.41149701129130e-02,8.52339117924241e-06
5.795000000000206,1.87533255715958e+00,2.68128486897794e-02,8.34994338346409e-06
5.797500000000206,1.87195264760193e+00,9.48450900542214e-03,8.01106432198730e-07
5.800000000000207,1.86860638018243e+00,-7.84322203474658e-03,7.78863767559675e-07
5.802500000000207,1.86529451088912e+00,-2.51544535921817e-02,7.58581372539365e-07
5.8050000000002075,1.86202115203990e+00,-4.24237745713249e-02,7.38883623530808e-07
5.807500000000208,1.85878907902100e+00,-5.96288924802922e-02,7.20946942923090e-07
5.810000000000208,1.85560082788985e+00,-7.67476659474382e-02,7.06169547903470e-07
5.812500000000209,1.85245868368037e+00,-9.37581344043866e-02,6.95711778038517e-07
5.815000000000209,1.84936467058451e+00,-1.10638546946226e-01,6.90290083295742e-07
5.8175000000002095,1.84632054354033e+00,-1.27367391322730e-01,6.89976585218578e-07
5.82000000000021,1.84332778124914e+00,-1.43923423014621e-01,6.94142082145086e-07
5.82250000000021,1.84038758067269e+00,-1.60285694215832e-01,7.01608743258240e-07
5.825000000000211,1.83750085304303e+00,-1.76433582562408e-01,7.10991936458126e-07
5.827500000000211,1.83466822141537e+00,-1.92346819478460e-01,7.21034415230236e-07
5.8300000000002115,1.83189001975990e+00,-2.08005518010054e-01,7.30611845352541e-07
5.832500000000212,1.82916629352320e+00,-2.23390200193276e-01,7.38616871311760e-07
5.835000000000212,1.82649680145912e+00,-2.38481824298805e-01,7.44315870474984e-07
5.837500000000213,1.82388101868835e+00,-2.53261811931871e-01,7.47549334785596e-07
5.840000000000213,1.82131814113867e+00,-2.67712074478962e-01,7.48366812635396e-07
5.842500000000213,1.81880709140012e+00,-2.81815038579772e-01,7.46853542328355e-07
5.845000000000214,1.81634652591213e+00,-2.95553670520899e-01,7.43201861717293e-07
5.847500000000214,1.81393484337322e+00,-3.08911499601086e-01,7.37710246925174e-07
5.850000000000215,1.81157019431980e+00,-3.21872640512665e-01,7.30776288447679e-07
5.852500000000215,1.80925049179366e+00,-3.34421814706431e-01,7.22953522031900e-07
5.855000000000215,1.80697342303873e+00,-3.46544370614034e-01,7.14921627364211e-07
5.857500000000216,1.80473646224658e+00,-3.58226302477079e-01,7.07333000488940e-07
5.860000000000216,1.80253688432044e+00,-3.69454267832393e-01,7.00661613854503e-07
5.8625000000002165,1.80037177934389e+00,-3.80215604073797e-01,6.95228067723283e-07
5.865000000000217,1.79823806768043e+00,-3.90498343865009e-01,6.91389011921952e-07
5.867500000000217,1.79613251573740e+00,-4.00291229143677e-01,6.89565896841162e-07
5.870000000000218,1.79405175252611e+00,-4.09583723648187e-01,6.90061664800559e-07
5.872500000000218,1.79199228662135e+00,-4.18366023589344e-01,6.92946853509010e-07
5.8750000000002185,1.78995052373421e+00,-4.26629066562765e-01,6.98058575987202e-07
5.877500000000219,1.78792278486521e+00,-4.34364539015886e-01,7.05018472912374e-07
5.880000000000219,1.78590532468601e+00,-4.41564882263003e-01,7.13212989016635e-07
5.88250000000022,1.78389435006779e+00,-4.48223297039623e-01,7.21781590216540e-07
5.88500000000022,1.78188603867017e+00,-4.54333746601893e-01,7.29749843446096e-07
5.8875000000002204,1.77987655755936e+00,-4.59890958354508e-01,7.36332520959945e-07
5.890000000000221,1.77786208191272e+00,-4.64890423733068e-01,7.41134586034044e-07
5.892500000000221,1.77583881374366e+00,-4.69328396570889e-01,7.44082076960900e-07
5.895000000000222,1.77380300025704e+00,-4.73201890216365e-01,7.45261981850871e-07
5.897500000000222,1.77175095182272e+00,-4.76508673212772e-01,7.44830168755166e-07
5.900000000000222,1.76967905968109e+00,-4.79247263542742e-01,7.42982857147710e-07
5.902500000000223,1.76758381322166e+00,-4.81416921520889e-01,7.39938785749346e-07
5.905000000000223,1.76546181669846e+00,-4.83017641429520e-01,7.35920624381378e-07
5.907500000000224,1.76330980533127e+00,-4.84050141961110e-01,7.31148270773312e-07
5.910000000000224,1.76112466071974e+00,-4.84515855532646e-01,7.25847568234020e-07
5.912500000000224,1.75890342548187e+00,-4.84416916545953e-01,7.20256333049692e-07
5.915000000000225,1.75664331709743e+00,-4.83756148639891e-01,7.14598708495969e-07
5.917500000000225,1.75434174082351e+00,-4.82537051016213e-01,7.09031283937015e-07
5.9200000000002255,1.75199630152609e+00,-4.80763783978544e-01,7.03615149395612e-07
5.922500000000226,1.74960481444997e+00,-4.78441153754171e-01,6.98348709617477e-07
5.925000000000226,1.74716531502491e+00,-4.75574596603284e-01,6.93224662764152e-07
5.927500000000227,1.74467606757365e+00,-4.72170162314646e-01,6.88265215805941e-07
5.930000000000227,1.74213557280637e+00,-4.68234497220997e-01,6.83527795812204e-07
5.9325000000002275,1.73954257406131e+00,-4.63774826840925e-01,6.79086649562515e-07
5.935000000000228,1.73689606230903e+00,-4.58798938218729e-01,6.75001485762463e-07
5.937500000000228,1.73419527993530e+00,-4.53315161978931e-01,6.71296274716366e-07
5.940000000000229,1.73143972324972e+00,-4.47332354139594e-01,6.67956744277638e-07
5.942500000000229,1.72862914361136e+00,-4.40859877816506e-01,6.64928701213170e-07
5.945000000000229,1.72576354728763e+00,-4.33907584891030e-01,6.62105682203057e-07
5.94750000000023,1.72284319412017e+00,-4.26485797670517e-01,6.59322177704971e-07
5.95000000000023,1.71986859493313e+00,-4.18605290604732e-01,6.56368667837442e-07
5.952500000000231,1.71684050770785e+00,-4.10277272083942e-01,6.53034190626190e-07
5.955000000000231,1.71375993256004e+00,-4.01513366316138e-01,6.49205530786943e-07
5.957500000000231,1.71062810547182e+00,-3.92325595313764e-01,6.44995863065030e-07
5.960000000000232,1.70744649084933e+00,-3.82726361128524e-01,6.40765041437950e-07
5.962500000000232,1.70421677309792e+00,-3.72728428452737e-01,6.36994436843164e-07
5.965000000000233,1.70094084720991e+00,-3.62344907499329e-01,6.34119762887458e-07
5.967500000000233,1.69762080835737e+00,-3.51589237013509e-01,6.32412741379804e-07
5.970000000000233,1.69425894054495e+00,-3.40475167421050e-01,6.31946426198688e-07
5.972500000000234,1.69085770442278e+00,-3.29016744205116e-01,6.32636235595084e-07
5.975000000000234,1.68741972433647e+00,-3.17228291555903e-01,6.34326929179860e-07
5.9775000000002345,1.68394777469404e+00,-3.05124396257012e-01,6.36890939244104e-07
5.980000000000235,1.68044476572088e+00,-2.92719891744734e-01,6.40306623760391e-07
5.982500000000235,1.67691372869644e+00,-2.80029842264268e-01,6.44689572381670e-07
5.985000000000236,1.67335780076252e+00,-2.67069527078532e-01,6.50250887791201e-07
5.987500000000236,1.66978020937208e+00,-2.53854424715229e-01,6.57174812683783e-07
5.9900000000002365,1.66618425644690e+00,-2.40400197273334e-01,6.65460912861423e-07
5.992500000000237,1.66257330231709e+00,-2.26722674816975e-01,6.74818945875426e-07
5.995000000000237,1.65895074955683e+00,-2.12837839847708e-01,6.84690222790262e-07
5.997500000000238,1.65532002680313e+00,-1.98761811812955e-01,6.94400455828057e-07
6.000000000000238,1.65168457262747e+00,-1.84510831601708e-01,7.03361908580308e-07
6.002500000000238,1.64804781952202e+00,-1.70101245958860e-01,7.11210021087684e-07
6.005000000000239,1.64441317809187e+00,-1.55549491741594e-01,7.17829393798250e-07
6.007500000000239,1.64078402153268e+00,-1.40872079987331e-01,7.23324174445109e-07
6.01000000000024,1.63716367051073e+00,-1.26085579850801e-01,7.27982191130367e-07
6.01250000000024,1.63355537849671e+00,-1.11206602465844e-01,7.32173323378809e-07
6.01500000000024,1.62996231757115e+00,-9.62517846045297e-02,7.36141437454332e-07
6.017500000000241,1.62638756475795e+00,-8.12377719615000e-02,7.39813458447841e-07
6.020000000000241,1.62283408894101e+00,-6.61812019963148e-02,7.42790910216209e-07
6.0225000000002415,1.61930473846248e+00,-5.10986866343256e-02,7.44434365360128e-07
6.025000000000242,1.61580222944540e+00,-3.60067948823303e-02,7.43937182349374e-07
6.027500000000242,1.61232913488508e+00,-2.09220354188649e-02,7.40488308858094e-07
6.030000000000243,1.60888787452586e+00,-5.86083916547464e-03,7.33659744039370e-07
6.032500000000243,1.60548070552227e+00,9.16045824844267e-03,7.23711519076924e-07
6.0350000000002435,1.60210971395656e+00,2.41256342151780e-02,7.11514965781389e-07
6.037500000000244,1.59877680736185e+00,3.90185971405165e-02,6.98285778034571e-07
6.040000000000244,1.59548370814704e+00,5.38234048016761e-02,6.85378534858790e-07
6.042500000000245,1.59223194786159e+00,6.85242827204247e-02,6.74188023758406e-07
6.045000000000245,1.58902286233284e+00,8.31056424217931e-02,6.66062739855787e-07
6.0475000000002455,1.58585758776651e+00,9.75520996416044e-02,6.62023474210295e-07
6.050000000000246,1.58273705780688e+00,1.11848492496279e-01,6.62323489211552e-07
6.052500000000246,1.57966200151713e+00,1.25979899639243e-01,6.66315347996984e-07
6.055000000000247,1.57663294225566e+00,1.39931658179544e-01,6.72791900903223e-07
6.057500000000247,1.57365019749945e+00,1.53689381049843e-01,6.80412280015576e-07
6.060000000000247,1.57071387959145e+00,1.67238973921030e-01,6.87921488900681e-07
6.062500000000248,1.56782389735848e+00,1.80566651966185e-01,6.94217455020619e-07
6.065000000000248,1.56497995858283e+00,1.93658956496789e-01,6.98388891299442e-07
6.067500000000249,1.56218157329062e+00,2.06502771263759e-01,6.99756922180027e-07
6.070000000000249,1.55942805784564e+00,2.19085338283447e-01,6.97924639968455e-07
6.072500000000249,1.55671853980159e+00,2.31394273117480e-01,6.92852479865953e-07
6.07500000000025,1.55405196350651e+00,2.43417579551333e-01,6.84919624595948e-07
6.07750000000025,1.55142709641275e+00,2.55143663623413e-01,6.74871469228469e-07
6.0800000000002505,1.54884253604513e+00,2.66561346988156e-01,6.63639824483841e-07
6.082500000000251,1.54629671760167e+00,2.77659879563126e-01,6.52140476000509e-07
6.085000000000251,1.54378792213638e+00,2.88428951402815e-01,6.41122729999877e-07
6.087500000000252,1.54131428530616e+00,2.98858703764653e-01,6.31065738039484e-07
6.090000000000252,1.53887380662510e+00,3.08939739355736e-01,6.22113094857877e-07
6.0925000000002525,1.53646435919637e+00,3.18663131755551e-01,6.14069465359977e-07
6.095000000000253,1.53408369983132e+00,3.28020434000548e-01,6.06508854862177e-07
6.097500000000253,1.53172947953263e+00,3.37003686241480e-01,5.99035614049346e-07
6.100000000000254,1.52939925436467e+00,3.45605422471316e-01,5.91614282393105e-07
6.102500000000254,1.52709049648195e+00,3.53818676564729e-01,5.84699499665199e-07
6.1050000000002544,1.52480060540764e+00,3.61636987057975e-01,5.79006436230004e-07
6.107500000000255,1.52252691953631e+00,3.69054401017524e-01,5.75168869940206e-07
6.110000000000255,1.52026672772549e+00,3.76065476991233e-01,5.73566668195268e-07
6.112500000000256,1.51801728096221e+00,3.82665286916225e-01,5.74340813482155e-07
6.115000000000256,1.51577580409083e+00,3.88849417036114e-01,5.77446553559032e-07
6.117500000000256,1.51353950752807e+00,3.94613967972684e-01,5.82668396004055e-07
6.120000000000257,1.51130559884144e+00,3.99955553869139e-01,5.89623348314163e-07
6.122500000000257,1.50907129424418e+00,4.04871300516585e-01,5.97778588470322e-07
6.125000000000258,1.50683382997117e+00,4.09358842569575e-01,6.06495523864333e-07
6.127500000000258,1.50459047342938e+00,4.13416319926721e-01,6.15127481907873e-07
6.130000000000258,1.50233853415874e+00,4.17042373199381e-01,6.23153538579126e-07
6.132500000000259,1.50007537446598e+00,4.20236138332132e-01,6.30264081637425e-07
6.135000000000259,1.49779841970361e+00,4.22997240515694e-01,6.36341605690820e-07
6.1375000000002595,1.49550516819267e+00,4.25325787363022e-01,6.41360942859185e-07
6.14000000000026,1.49319320075736e+00,4.27222361344288e-01,6.45277373470094e-07
6.14250000000026,1.49086018979742e+00,4.28688011512240e-01,6.47958587420421e-07
6.145000000000261,1.48850390788565e+00,4.29724244585566e-01,6.49184627389426e-07
6.147500000000261,1.48612223585562e+00,4.30333015447923e-01,6.48715639929498e-07
6.1500000000002615,1.48371317037429e+00,4.30516717117015e-01,6.46408289263518e-07
6.152500000000262,1.48127483096121e+00,4.30278170229438e-01,6.42336452461253e-07
6.155000000000262,1.47880546643892e+00,4.29620612092604e-01,6.36849554255265e-07
6.157500000000263,1.47630346077393e+00,4.28547685352966e-01,6.30516678095719e-07
6.160000000000263,1.47376733828888e+00,4.27063426327924e-01,6.23978672712858e-07
6.162500000000263,1.47119576822190e+00,4.25172253029699e-01,6.17788431339450e-07
6.165000000000264,1.46858756860420e+00,4.22878952883193e-01,6.12366283766428e-07
6.167500000000264,1.46594170953709e+00,4.20188670282552e-01,6.08010459157589e-07
6.170000000000265,1.46325731578881e+00,4.17106893964404e-01,6.04942689550258e-07
6.172500000000265,1.46053366875198e+00,4.13639444313645e-01,6.03326475472888e-07
6.175000000000265,1.45777020773567e+00,4.09792460603118e-01,6.03248190608546e-07
6.177500000000266,1.45496653059078e+00,4.05572388205627e-01,6.04662779861967e-07
6.180000000000266,1.45212239367419e+00,4.00985965814998e-01,6.07326460370055e-07
6.182500000000267,1.44923771117541e+00,3.96040212727214e-01,6.10765537121856e-07
6.185000000000267,1.44631255381278e+00,3.90742416228265e-01,6.14331177987746e-07
6.187500000000267,1.44334714692219e+00,3.85100119120930e-01,6.17356119573042e-07
6.190000000000268,1.44034186795998e+00,3.79121107421542e-01,6.19363017845971e-07
6.192500000000268,1.43729724345497e+00,3.72813398266016e-01,6.20207274429593e-07
6.1950000000002685,1.43421394540711e+00,3.66185228029201e-01,6.20064481536089e-07
6.197500000000269,1.43109278712567e+00,3.59245040616030e-01,6.19291609397889e-07
6.200000000000269,1.42793471852563e+00,3.52001475913235e-01,6.18264288813144e-07
6.20250000000027,1.42474082093097e+00,3.44463358442143e-01,6.17267499324128e-07
6.20500000000027,1.42151230143205e+00,3.36639686253722e-01,6.16456267615659e-07
6.2075000000002705,1.41825048682973e+00,3.28539620087042e-01,6.15864312635406e-07
6.210000000000271,1.41495681719686e+00,3.20172472790455e-01,6.15432922674084e-07
6.212500000000271,1.41163283907913e+00,3.11547699001536e-01,6.15045555304904e-07
6.215000000000272,1.40828019838166e+00,3.02674885078957e-01,6.14568715726706e-07
6.217500000000272,1.40490063296589e+00,2.93563739286284e-01,6.13902231118589e-07
6.220000000000272,1.40149596501248e+00,2.84224082227351e-01,6.13027013595114e-07
6.222500000000273,1.39806809316673e+00,2.74665837525914e-01,6.12023571509246e-07
6.225000000000273,1.39461898451357e+00,2.64899022721599e-01,6.11045771633491e-07
6.227500000000274,1.39115066638091e+00,2.54933740333050e-01,6.10265420213433e-07
6.230000000000274,1.38766521800782e+00,2.44780169046370e-01,6.09819571390819e-07
6.232500000000274,1.38416476212370e+00,2.34448555039872e-01,6.09781880236138e-07
6.235000000000275,1.38065145649518e+00,2.23949203471638e-01,6.10161717855022e-07
6.237500000000275,1.37712748548441e+00,2.13292470145200e-01,6.10923657267202e-07
6.2400000000002755,1.37359505165072e+00,2.02488753334899e-01,6.12013540732786e-07
6.242500000000276,1.37005636742416e+00,1.91548485745241e-01,6.13376035034438e-07
6.245000000000276,1.36651364686794e+00,1.80482126572816e-01,6.14955342620347e-07
6.247500000000277,1.36296909756192e+00,1.69300153639002e-01,6.16682138313278e-07
6.250000000000277,1.35942491262840e+00,1.58013055566016e-01,6.18457137384805e-07
6.2525000000002775,1.35588326292849e+00,1.46631323973970e-01,6.20140139109370e-07
6.255000000000278,1.35234628945545e+00,1.35165445690241e-01,6.21547382076562e-07
6.257500000000278,1.34881609595912e+00,1.23625894967484e-01,6.22457002078778e-07
6.260000000000279,1.34529474182416e+00,1.12023125711586e-01,6.22623244584778e-07
6.262500000000279,1.34178423523218e+00,1.00367563721276e-01,6.21799647456011e-07
6.2650000000002795,1.33828652662727e+00,8.86695989445268e-02,6.19767851750322e-07
6.26750000000028,1.33480350251588e+00,7.69395777716415e-02,6.16368253335778e-07
6.27000000000028,1.33133697962309e+00,6.51877953788416e-02,6.11531714720994e-07
6.272500000000281,1.32788869940778e+00,5.34244881023696e-02,6.05303652114484e-07
6.275000000000281,1.32446032293256e+00,4.16598257708896e-02,5.97843617940044e-07
6.277500000000281,1.32105342606485e+00,2.99039039401755e-02,5.89400836276046e-07
6.280000000000282,1.31766949506103e+00,1.81667360771192e-02,5.80282260734661e-07
6.282500000000282,1.31430992255024e+00,6.45824577532983e-03,5.70822862136405e-07
6.285000000000283,1.31097600395040e+00,-5.21174096996257e-03,5.61360516953168e-07
6.287500000000283,1.30766893428102e+00,-1.68335034564510e-02,5.52213759812091e-07
6.290000000000283,1.30438980539525e+00,-2.83974339465625e-02,5.43678904133073e-07
6.292500000000284,1.30113960360128e+00,-3.98940453335178e-02,5.36000536288750e-07
6.295000000000284,1.29791920771156e+00,-5.13139787308252e-02,5.29370660515413e-07
6.2975000000002845,1.29472938748234e+00,-6.26480110162064e-02,5.23912475596274e-07
6.300000000000285,1.29157080247241e+00,-7.38870622827272e-02,5.19669285530647e-07
6.302500000000285,1.28844400130258e+00,-8.50222031913603e-02,5.16599428593144e-07
6.305000000000286,1.28534942131516e+00,-9.60446622041392e-02,5.14579354076537e-07
6.307500000000286,1.28228738862260e+00,-1.06945832689582e-01,5.13414690307869e-07
6.3100000000002865,1.27925811853946e+00,-1.17717279894426e-01,5.12858303123562e-07
6.312500000000287,1.27626171637757e+00,-1.28350747772524e-01,5.12634030134363e-07
6.315000000000287,1.27329817859580e+00,-1.38838165665570e-01,5.12463400657122e-07
6.317500000000288,1.27036739429189e+00,-1.49171654825006e-01,5.12091617042032e-07
6.320000000000288,1.26746914701544e+00,-1.59343534761728e-01,5.11309518879351e-07
6.3225000000002884,1.26460311690028e+00,-1.69346329400402e-01,5.09968749186015e-07
6.325000000000289,1.26176888309893e+00,-1.79172773005721e-01,5.07988601429353e-07
6.327500000000289,1.25896592652126e+00,-1.88815815850506e-01,5.05355361584627e-07
6.33000000000029,1.25619363284643e+00,-1.98268629610670e-01,5.02115215125522e-07
6.33250000000029,1.25345129581311e+00,-2.07524612478447e-01,4.98360220564494e-07
6.33500000000029,1.25073812074631e+00,-2.16577393992544e-01,4.94207273867418e-07
6.337500000000291,1.24805322831643e+00,-2.25420839578629e-01,4.89772877292976e-07
6.340000000000291,1.24539565850442e+00,-2.34049054793467e-01,4.85149646788672e-07
6.342500000000292,1.24276437476552e+00,-2.42456389258779e-01,4.80392480621996e-07
6.345000000000292,1.24015826836646e+00,-2.50637440277970e-01,4.75522020281761e-07
6.347500000000292,1.23757616288603e+00,-2.58587056122295e-01,4.70548141795816e-07
6.350000000000293,1.23501681886005e+00,-2.66300338975758e-01,4.65505977306684e-07
6.352500000000293,1.23247893855026e+00,-2.73772647532866e-01,4.60486891976915e-07
6.3550000000002935,1.22996117081389e+00,-2.80999599250685e-01,4.55647367118278e-07
6.357500000000294,1.22746211606311e+00,-2.87977072254856e-01,4.51191261793654e-07
6.360000000000294,1.22498033130445e+00,-2.94701206890176e-01,4.47336259944483e-07
6.362500000000295,1.22251433521807e+00,-3.01168406903665e-01,4.44280819899971e-07
6.365000000000295,1.22006261328693e+00,-3.07375340251951e-01,4.42179003627880e-07
6.3675000000002955,1.21762362297146e+00,-3.13318939524834e-01,4.41126296845335e-07
6.370000000000296,1.21519579889983e+00,-3.18996401979085e-01,4.41157832000160e-07
6.372500000000296,1.21277755803893e+00,-3.24405189218946e-01,4.42257874990096e-07
6.375000000000297,1.21036730485826e+00,-3.29543026538609e-01,4.44376656507951e-07
6.377500000000297,1.20796343643314e+00,-3.34407901922349e-01,4.47445838365910e-07
6.380000000000297,1.20556434748838e+00,-3.38998064689388e-01,4.51378910089123e-07
6.382500000000298,1.20316843538887e+00,-3.43312023780655e-01,4.56049249974364e-07
6.385000000000298,1.20077410508016e+00,-3.47348545755769e-01,4.61263733681745e-07
6.387500000000299,1.19837977386565e+00,-3.51106652516181e-01,4.66763268612263e-07
6.390000000000299,1.19598387603443e+00,-3.54585618611529e-01,4.72256982396270e-07
6.392500000000299,1.19358486749777e+00,-3.57784968220081e-01,4.77469618205571e-07
6.3950000000003,1.19118123034513e+00,-3.60704471875459e-01,4.82173564876792e-07
6.3975000000003,1.18877147714612e+00,-3.63344142892475e-01,4.86188559118224e-07
6.400000000000301,1.18635415505174e+00,-3.65704233560309e-01,4.89369400629118e-07
6.402500000000301,1.18392784977276e+00,-3.67785231090946e-01,4.91602076402603e-07
6.405000000000301,1.18149118939242e+00,-3.69587853317456e-01,4.92811821617783e-07
6.407500000000302,1.17904284800789e+00,-3.71113044165110e-01,4.92978183976627e-07
6.410000000000302,1.17658154917611e+00,-3.72361968914529e-01,4.92150125326067e-07
6.4125000000003025,1.17410606917357e+00,-3.73336009273633e-01,4.90454421362532e-07
6.415000000000303,1.17161524005093e+00,-3.74036758271871e-01,4.88091550222950e-07
6.417500000000303,1.16910795246404e+00,-3.74466014976438e-01,4.85315793379737e-07
6.420000000000304,1.16658315825928e+00,-3.74625779051254e-01,4.82401700845884e-07
6.422500000000304,1.16403987281221e+00,-3.74518245192885e-01,4.79606025418690e-07
6.4250000000003045,1.16147717717478e+00,-3.74145797463002e-01,4.77137321384673e-07
6.427500000000305,1.15889422010865e+00,-3.73511003538599e-01,4.75141930296946e-07
6.430000000000305,1.15629021991524e+00,-3.72616608898792e-01,4.73709051875920e-07
6.432500000000306,1.15366446584489e+00,-3.71465530910355e-01,4.72888228107730e-07
6.435000000000306,1.15101631924204e+00,-3.70060852843573e-01,4.72705629221026e-07
6.437500000000306,1.14834521455568e+00,-3.68405817887825e-01,4.73170859597762e-07
6.440000000000307,1.14565066014614e+00,-3.66503823182429e-01,4.74273699224370e-07
6.442500000000307,1.14293223884634e+00,-3.64358413845655e-01,4.75974844054210e-07
6.445000000000308,1.14018960828478e+00,-3.61973277003562e-01,4.78199479942304e-07
6.447500000000308,1.13742250097012e+00,-3.59352235820917e-01,4.80844758260221e-07
6.450000000000308,1.13463072416061e+00,-3.56499243547974e-01,4.83801114164577e-07
6.452500000000309,1.13181415952067e+00,-3.53418377600039e-01,4.86970499788820e-07
6.455000000000309,1.12897276257807e+00,-3.50113833700676e-01,4.90265842106035e-07
6.4575000000003095,1.12610656196985e+00,-3.46589920115653e-01,4.93594365056676e-07
6.46000000000031,1.12321565846545e+00,-3.42851051990277e-01,4.96838773434382e-07
6.46250000000031,1.12030022379366e+00,-3.38901745786589e-01,4.99847006972249e-07
6.465000000000311,1.11736049928541e+00,-3.34746613812055e-01,5.02435940778170e-07
6.467500000000311,1.11439679433295e+00,-3.30390358817166e-01,5.04413178414869e-07
6.4700000000003115,1.11140948462672e+00,-3.25837768660083e-01,5.05615392180204e-07
6.472500000000312,1.10839901023858e+00,-3.21093711095640e-01,5.05949096929631e-07
6.475000000000312,1.10536587356804e+00,-3.16163128710192e-01,5.05414416736272e-07
6.477500000000313,1.10231063716670e+00,-3.11051033970850e-01,5.04102566455242e-07
6.480000000000313,1.09923392139869e+00,-3.05762504381565e-01,5.02173545152520e-07
6.4825000000003135,1.09613640197171e+00,-3.00302677748726e-01,4.99827687654832e-07
6.485000000000314,1.09301880733117e+00,-2.94676747560576e-01,4.97280921088353e-07
6.487500000000314,1.08988191594137e+00,-2.88889958479666e-01,4.94746369728888e-07
6.490000000000315,1.08672655345067e+00,-2.82947601946850e-01,4.92420556650401e-07
6.492500000000315,1.08355358974521e+00,-2.76855011897524e-01,4.90471956992904e-07
6.495000000000315,1.08036393589708e+00,-2.70617560590742e-01,4.89030835244792e-07
6.497500000000316,1.07715854110111e+00,-2.64240654535776e-01,4.88182533552873e-07
6.500000000000316,1.07393838969845e+00,-2.57729730511235e-01,4.87971412711821e-07
6.502500000000317,1.07070449804421e+00,-2.51090251707795e-01,4.88415117239997e-07
6.505000000000317,1.06745791111688e+00,-2.44327703965135e-01,4.89518800272000e-07
6.507500000000317,1.06419969916700e+00,-2.37447592085580e-01,4.91283106065537e-07
6.510000000000318,1.06093095445352e+00,-2.30455436233085e-01,4.93704551347349e-07
6.512500000000318,1.05765278795430e+00,-2.23356768416914e-01,4.96768290735861e-07
6.5150000000003185,1.05436632607336e+00,-2.16157129061855e-01,5.00433757120440e-07
6.517500000000319,1.05107270743090e+00,-2.08862063663714e-01,5.04617300496722e-07
6.520000000000319,1.04777307966540e+00,-2.01477119462483e-01,5.09182392444523e-07
6.52250000000032,1.04446859608576e+00,-1.94007842148035e-01,5.13947410005531e-07
6.52500000000032,1.04116041236301e+00,-1.86459772702443e-01,5.18712027287009e-07
6.5275000000003205,1.03784968338598e+00,-1.78838444328165e-01,5.23291705274616e-07
6.530000000000321,1.03453756018478e+00,-1.71149379390133e-01,5.27544385733507e-07
6.532500000000321,1.03122518689448e+00,-1.63398086378156e-01,5.31380566353134e-07
6.535000000000322,1.02791369776843e+00,-1.55590056897540e-01,5.34758861228176e-07
6.537500000000322,1.02460421427500e+00,-1.47730762687371e-01,5.37674183774072e-07
6.5400000000003224,1.02129784227133e+00,-1.39825652666070e-01,5.40144576049115e-07
6.542500000000323,1.01799566927600e+00,-1.31880150003246e-01,5.42199468081543e-07
6.545000000000323,1.01469876183243e+00,-1.23899649216896e-01,5.43869505232402e-07
6.547500000000324,1.01140816298751e+00,-1.15889513293705e-01,5.45177112731739e-07
6.550000000000324,1.00812488986852e+00,-1.07855070831956e-01,5.46127488139073e-07
6.552500000000324,1.00484993138803e+00,-9.98016132062746e-02,5.46700926310925e-07
6.555000000000325,1.00158424605404e+00,-9.17343917539143e-02,5.46848353767905e-07
6.557500000000325,9.98328759916615e-01,-8.36586149848294e-02,5.46492385637885e-07
6.560000000000326,9.95084364633722e-01,-7.55794458155826e-02,5.45536193261044e-07
6.562500000000326,9.91851915672637e-01,-6.75019988273264e-02,5.43881370867986e-07
6.565000000000326,9.88632230638737e-01,-5.94313375482430e-02,5.41452545417409e-07
6.567500000000327,9.85426087745344e-01,-5.13724717585359e-02,5.38221945198141e-07
6.570000000000327,9.82234224418417e-01,-4.33303548188425e-02,5.34225987506082e-07
6.5725000000003275,9.79057336041311e-01,-3.53098810210235e-02,5.29570112886964e-07
6.575000000000328,9.75896074844950e-01,-2.73158829600521e-02,5.24423271052845e-07
6.577500000000328,9.72751048924786e-01,-1.93531289254802e-02,5.19004470853831e-07
6.580000000000329,9.69622821404504e-01,-1.14263203141557e-02,5.13561202645853e-07
6.582500000000329,9.66511909727159e-01,-3.54008906766734e-03,5.08339225794776e-07
6.5850000000003295,9.63418785094558e-01,4.30100486423141e-03,5.03551897332354e-07
6.58750000000033,9.60343872021776e-01,1.20924760353881e-02,4.99367948826210e-07
6.59000000000033,9.57287548053891e-01,1.98299159607115e-02,4.95923278344671e-07
6.592500000000331,9.54250143640665e-01,2.75089954878416e-02,4.93333061670189e-07
6.595000000000331,9.51231942088547e-01,3.51254670674545e-02,4.91680129447912e-07
6.597500000000331,9.48233179603831e-01,4.26751669694801e-02,4.90984793429368e-07
6.600000000000332,9.45254045499789e-01,5.01540174878750e-02,4.91182380925104e-07
6.602500000000332,9.42294682547066e-01,5.75580291005025e-02,4.92127517186584e-07
6.605000000000333,9.39355187439889e-01,6.48833025406367e-02,4.93622885827378e-07
6.607500000000333,9.36435611369451e-01,7.21260307831126e-02,4.95454254364727e-07
6.610000000000333,9.33535960701748e-01,7.92825009636641e-02,4.97413196231050e-07
6.612500000000334,9.30656197763125e-01,8.63490962409497e-02,4.99304043899636e-07
6.615000000000334,9.27796241706637e-01,9.33222975834967e-02,5.00945259705182e-07
6.617500000000335,9.24955969475160e-01,1.00198685457024e-01,5.02174482549421e-07
6.620000000000335,9.22135216846890e-01,1.06974941410183e-01,5.02857977279515e-07
6.622500000000335,9.19333779577097e-01,1.13647849566037e-01,5.02899970948203e-07
6.625000000000336,9.16551414614263e-01,1.20214298021445e-01,5.02247899800245e-07
6.627500000000336,9.13787841398715e-01,1.26671280150023e-01,5.00892520169638e-07
6.6300000000003365,9.11042743214321e-01,1.33015895805869e-01,4.98864026556240e-07
6.632500000000337,9.08315768616955e-01,1.39245352422940e-01,4.96226220612967e-07
6.635000000000337,9.05606532909734e-01,1.45356966006955e-01,4.93070663618973e-07
6.637500000000338,9.02914619673205e-01,1.51348162018938e-01,4.89511845763300e-07
6.640000000000338,9.00239582335698e-01,1.57216476160922e-01,4.85682761686394e-07
6.6425000000003385,8.97580945797820e-01,1.62959555071831e-01,4.81726004145479e-07
6.645000000000339,8.94938208181388e-01,1.68575156933467e-01,4.77772118223435e-07
6.647500000000339,8.92310842563253e-01,1.74061151921149e-01,4.73923241476252e-07
6.65000000000034,8.89698298492699e-01,1.79415522358367e-01,4.70281434559360e-07
6.65250000000034,8.87100003560873e-01,1.84636362972089e-01,4.67002105294709e-07
6.65500000000034,8.84515365031540e-01,1.89721881001384e-01,4.64342910312593e-07
6.657500000000341,8.81943773240835e-01,1.94670395961508e-01,4.62656367604699e-07
6.660000000000341,8.79384599941687e-01,1.99480340858958e-01,4.61962137693053e-07
6.662500000000342,8.76837204615928e-01,2.04150259830128e-01,4.61998048468659e-07
6.665000000000342,8.74300931826067e-01,2.08678810422562e-01,4.62282540029809e-07
6.667500000000342,8.71775116683589e-01,2.13064760634136e-01,4.62407759128890e-07
6.670000000000343,8.69259083459752e-01,2.17306988612672e-01,4.62214394429431e-07
6.672500000000343,8.66752149116426e-01,2.21404483445027e-01,4.61696136680345e-07
6.6750000000003435,8.64253624721100e-01,2.25356343468918e-01,4.60951656117852e-07
6.677500000000344,8.61762817051361e-01,2.29161775449430e-01,4.60162419000066e-07
6.680000000000344,8.59279030332694e-01,2.32820093610871e-01,4.59601338704025e-07
6.682500000000345,8.56801567644707e-01,2.36330719542838e-01,4.59430901589878e-07
6.685000000000345,8.54329732070426e-01,2.39693178874469e-01,4.59678917581985e-07
6.6875000000003455,8.51862830181936e-01,2.42907101059385e-01,4.60303349943473e-07
6.690000000000346,8.49400170499668e-01,2.45972219361151e-01,4.61191591923865e-07
6.692500000000346,8.46941067418620e-01,2.48888367708241e-01,4.62237424922708e-07
6.695000000000347,8.44484842784942e-01,2.51655478845459e-01,4.63346475141744e-07
6.697500000000347,8.42030825574301e-01,2.54273584277052e-01,4.64431956841260e-07
6.7000000000003475,8.39578354183354e-01,2.56742811806048e-01,4.65417791633331e-07
6.702500000000348,8.37126777532724e-01,2.59063383871354e-01,4.66235595589563e-07
6.705000000000348,8.34675456273523e-01,2.61235615701041e-01,4.66824325526623e-07
6.707500000000349,8.32223764075547e-01,2.63259913336654e-01,4.67133157569917e-07
6.710000000000349,8.29771088815006e-01,2.65136771655989e-01,4.67127523059595e-07
6.712500000000349,8.27316833623890e-01,2.66866772416318e-01,4.66795160954145e-07
6.71500000000035,8.24860417871015e-01,2.68450582232545e-01,4.66148983782234e-07
6.71750000000035,8.22401278106389e-01,2.69888950482067e-01,4.65226492098225e-07
6.720000000000351,8.19938868964175e-01,2.71182707162486e-01,4.64086311946615e-07
6.722500000000351,8.17472664022519e-01,2.72332760715602e-01,4.62802100020162e-07
6.725000000000351,8.15002156618903e-01,2.73340095809845e-01,4.61455786567969e-07
6.727500000000352,8.12526860550444e-01,2.74205771040230e-01,4.60135731533325e-07
6.730000000000352,8.10046310689981e-01,2.74930916626277e-01,4.58938200725513e-07
6.7325000000003525,8.07560063571295e-01,2.75516732219739e-01,4.57965200641346e-07
6.735000000000353,8.05067697958436e-01,2.75964484625363e-01,4.57308815171262e-07
6.737500000000353,8.02568815336689e-01,2.76275505419746e-01,4.57005533818885e-07
6.740000000000354,8.00063040343451e-01,2.76451188577175e-01,4.56992142416346e-07
6.742500000000354,7.97550021119590e-01,2.76492988125926e-01,4.57116876605195e-07
6.7450000000003545,7.95029429596924e-01,2.76402415817722e-01,4.57201922114941e-07
6.747500000000355,7.92500961767109e-01,2.76181038769132e-01,4.57102027351077e-07
6.750000000000355,7.89964337910447e-01,2.75830477146315e-01,4.56725363658594e-07
6.752500000000356,7.87419302722428e-01,2.75352401882365e-01,4.56029757770187e-07
6.755000000000356,7.84865625388765e-01,2.74748532371493e-01,4.55010849759439e-07
6.757500000000356,7.82303099624778e-01,2.74020634169362e-01,4.53692004526764e-07
6.760000000000357,7.79731543654869e-01,2.73170516713748e-01,4.52121321932104e-07
6.762500000000357,7.77150800148298e-01,2.72200031067155e-01,4.50376956596908e-07
6.765000000000358,7.74560736092030e-01,2.71111067692233e-01,4.48576127998007e-07
6.767500000000358,7.71961242618738e-01,2.69905554279131e-01,4.46870550175932e-07
6.770000000000358,7.69352234816960e-01,2.68585453582634e-01,4.45408489423968e-07
6.772500000000359,7.66733651512649e-01,2.67152761245805e-01,4.44283108423395e-07
6.775000000000359,7.64105455001135e-01,2.65609503652031e-01,4.43511728036794e-07
6.77750000000036,7.61467630548523e-01,2.63957735821061e-01,4.43053569315636e-07
6.78000000000036,7.58820185790818e-01,2.62199539502784e-01,4.42831426501989e-07
6.78250000000036,7.56163150719705e-01,2.60337021259394e-01,4.42747332248488e-07
6.785000000000361,7.53496577409873e-01,2.58372310244684e-01,4.42713260131524e-07
6.787500000000361,7.50820539262629e-01,2.56307556346913e-01,4.42664471543700e-07
6.7900000000003615,7.48135130418662e-01,2.54144928437993e-01,4.42555993446382e-07
6.792500000000362,7.45440465252519e-01,2.51886612553917e-01,4.42357708306412e-07
6.795000000000362,7.42736677828407e-01,2.49534810103015e-01,4.42051260770910e-07
6.797500000000363,7.40023921302198e-01,2.47091736124970e-01,4.41628126469727e-07
6.800000000000363,7.37302367300008e-01,2.44559617600793e-01,4.41088160193511e-07
6.8025000000003635,7.34572205265988e-01,2.41940691808271e-01,4.40438285790135e-07
6.805000000000364,7.31833641795636e-01,2.39237204726552e-01,4.39691194301578e-07
6.807500000000364,7.29086899943448e-01,2.36451409485456e-01,4.38864032102234e-07
6.810000000000365,7.26332218522211e-01,2.33585564861532e-01,4.37977100102868e-07
6.812500000000365,7.23569851374983e-01,2.30641933819449e-01,4.37052597168388e-07
6.815000000000365,7.20800066643877e-01,2.27622782098916e-01,4.36113438740477e-07
6.817500000000366,7.18023146021251e-01,2.24530376845895e-01,4.35182182286032e-07
6.820000000000366,7.15239383993316e-01,2.21366985288150e-01,4.34280073265567e-07
6.822500000000367,7.12449087072288e-01,2.18134873455179e-01,4.33426229949422e-07
6.825000000000367,7.09652573024999e-01,2.14836304940176e-01,4.32636956637798e-07
6.827500000000367,7.06850170094383e-01,2.11473539706144e-01,4.31925181125853e-07
6.830000000000368,7.04042216217043e-01,2.08048832931782e-01,4.31299999630061e-07
6.832500000000368,7.01229058242156e-01,2.04564433899772e-01,4.30766336455530e-07
6.835000000000369,6.98411051144206e-01,2.01022584923457e-01,4.30324742980185e-07
6.837500000000369,6.95588557244581e-01,1.97425520312421e-01,4.29971391481514e-07
6.840000000000369,6.92761945429410e-01,1.93775465375892e-01,4.29698337017407e-07
6.84250000000037,6.89931590378383e-01,1.90074635462922e-01,4.29494095032292e-07
6.84500000000037,6.87097871791487e-01,1.86325235037960e-01,4.29344544318085e-07
6.8475000000003705,6.84261173631613e-01,1.82529456792515e-01,4.29234075344340e-07
6.850000000000371,6.81421883369894e-01,1.78689480790504e-01,4.29146830362584e-07
6.852500000000371,6.78580391243821e-01,1.74807473646553e-01,4.29067838443373e-07
6.855000000000372,6.75737089524709e-01,1.70885587736672e-01,4.28983848812706e-07
6.857500000000372,6.72892371799684e-01,1.66925960438979e-01,4.28883745367051e-07
6.8600000000003725,6.70046632263669e-01,1.62930713403517e-01,4.28758515986714e-07
6.862500000000373,6.67200265028945e-01,1.58901951849670e-01,4.28600846704721e-07
6.865000000000373,6.64353663447682e-01,1.54841763889546e-01,4.28404477793113e-07
6.867500000000374,6.61507219449910e-01,1.50752219877513e-01,4.28163472375727e-07
6.870000000000374,6.58661322900265e-01,1.46635371783015e-01,4.27871532254793e-07
6.872500000000374,6.55816360971821e-01,1.42493252587457e-01,4.27521453425749e-07
6.875000000000375,6.52972717538936e-01,1.38327875703296e-01,4.27104759719030e-07
6.877500000000375,6.50130772588409e-01,1.34141234415694e-01,4.26611516730850e-07
6.880000000000376,6.47290901652693e-01,1.29935301344669e-01,4.26030301093792e-07
6.882500000000376,6.44453475261670e-01,1.25712027927696e-01,4.25348289388120e-07
6.885000000000376,6.41618858421218e-01,1.21473343922895e-01,4.24551442318040e-07
6.887500000000377,6.38787410104613e-01,1.17221156930326e-01,4.23624773253390e-07
6.890000000000377,6.35959482775696e-01,1.12957351932507e-01,4.22552716125323e-07
6.8925000000003775,6.33135421929837e-01,1.08683790852634e-01,4.21319631885868e-07
6.895000000000378,6.30315565659745e-01,1.04402312130177e-01,4.19910511934101e-07
6.897500000000378,6.27500244242937e-01,1.00114730313141e-01,4.18311940705649e-07
6.900000000000379,6.24689779756870e-01,9.58228356669230e-02,4.16513367403418e-07
6.902500000000379,6.21884485713402e-01,9.15283937986467e-02,4.14508689867652e-07
6.9050000000003795,6.19084666720067e-01,8.72331452961667e-02,4.12298068266294e-07
6.90750000000038,6.16290618165700e-01,8.29388053832730e-02,4.09889763579271e-07
6.91000000000038,6.13502625926089e-01,7.86470635877420e-02,4.07301676993020e-07
6.912500000000381,6.10720966096213e-01,7.43595834251004e-02,4.04562232682206e-07
6.915000000000381,6.07945904737254e-01,7.00780020964640e-02,4.01710520660477e-07
6.9175000000003815,6.05177697648747e-01,6.58039301970102e-02,3.98796475345732e-07
6.920000000000382,6.02416590196964e-01,6.15389514181067e-02,3.95882707602609e-07
6.922500000000382,5.99662817256905e-01,5.72846222339050e-02,3.93047254892617e-07
6.925000000000383,5.96916602902657e-01,5.30424716392594e-02,3.90383829651692e-07
6.927500000000383,5.94178160153914e-01,4.88140011129871e-02,3.87987574082334e-07
6.930000000000383,5.91447691067942e-01,4.46006844419893e-02,3.85916374077283e-07
6.932500000000384,5.88725386629884e-01,4.04039672189968e-02,3.84190189449927e-07
6.935000000000384,5.86011426634516e-01,3.62252666195345e-02,3.82807461939391e-07
6.937500000000385,5.83305979673077e-01,3.20659713580587e-02,3.81737383251434e-07
6.940000000000385,5.80609203135212e-01,2.79274415280337e-02,3.80926215812872e-07
6.942500000000385,5.77921243200024e-01,2.38110084166282e-02,3.80314197496171e-07
6.945000000000386,5.75242234850019e-01,1.97179743575975e-02,3.79848618944956e-07
6.947500000000386,5.72572301897672e-01,1.56496126046307e-02,3.79489934776522e-07
6.9500000000003865,5.69911557042208e-01,1.16071672138317e-02,3.79213600876501e-07
6.952500000000387,5.67260101936372e-01,7.59185293480930e-03,3.79010742569712e-07
6.955000000000387,5.64618027279763e-01,3.60485511322985e-03,3.78888847143530e-07
6.957500000000388,5.61985412920427e-01,-3.52670396541327e-04,3.78871569404623e-07
6.960000000000388,5.59362327983257e-01,-4.27959730777527e-03,3.78995715125651e-07
6.9625000000003885,5.56748830994019e-01,-8.17482896739843e-03,3.79304149677857e-07
6.965000000000389,5.54144970020587e-01,-1.20372984004777e-02,3.79835264126971e-07
6.967500000000389,5.51550782821928e-01,-1.58659683153473e-02,3.80611740504815e-07
6.97000000000039,5.48966297056673e-01,-1.96598310856735e-02,3.81633389797398e-07
6.97250000000039,5.46391530510834e-01,-2.34179087827858e-02,3.82878157200265e-07
6.97500000000039,5.43826491269330e-01,-2.71392532415000e-02,3.84309597633809e-07
6.977500000000391,5.41271177877651e-01,-3.08229460512544e-02,3.85885616416943e-07
6.980000000000391,5.38725579557633e-01,-3.44680984770197e-02,3.87565367518070e-07
6.982500000000392,5.36189676456243e-01,-3.80738513857340e-02,3.89313161760568e-07
6.985000000000392,5.33663439894190e-01,-4.16393751881633e-02,3.91099177964630e-07
6.987500000000392,5.31146832617809e-01,-4.51638697758006e-02,3.92898139434887e-07
6.990000000000393,5.28639809046215e-01,-4.86465644419955e-02,3.94687785831849e-07
6.992500000000393,5.26142315534327e-01,-5.20867177852603e-02,3.96448125529101e-07
6.995000000000394,5.23654290627866e-01,-5.54836175963558e-02,3.98161393922090e-07
6.997500000000394,5.21175665338786e-01,-5.88365807327623e-02,3.99812303871535e-07
7.000000000000394,5.18706363416810e-01,-6.21449529813301e-02,4.01388263590059e-07
7.002500000000395,5.16246301629684e-01,-6.54081089083479e-02,4.02879408261697e-07
7.005000000000395,5.13795390042463e-01,-6.86254516979610e-02,4.04278419839430e-07
7.0075000000003955,5.11353532303866e-01,-7.17964129782191e-02,4.05580206751707e-07
7.010000000000396,5.08920625931452e-01,-7.49204526359976e-02,4.06781561695695e-07
7.012500000000396,5.06496562599604e-01,-7.79970586195789e-02,4.07880915327109e-07
7.015000000000397,5.04081228430773e-01,-8.10257467307365e-02,4.08878267044386e-07
7.017500000000397,5.01674504281028e-01,-8.40060604045174e-02,4.09775322995011e-07
7.0200000000003975,4.99276266034072e-01,-8.69375704785274e-02,4.10575798886059e-07
7.022500000000398,4.96886384887624e-01,-8.98198749504165e-02,4.11285787225894e-07
7.025000000000398,4.94504727645200e-01,-9.26525987244147e-02,4.11914029245250e-07
7.027500000000399,4.92131156999217e-01,-9.54353933475403e-02,4.12471900969030e-07
7.030000000000399,4.89765531820252e-01,-9.81679367347046e-02,4.12972942094432e-07
7.032500000000399,4.87407707436396e-01,-1.00849932884410e-01,4.13431864943567e-07
7.0350000000004,4.85057535918886e-01,-1.03481111583956e-01,4.13863151718984e-07
7.0375000000004,4.82714866353911e-01,-1.06061228105501e-01,4.14279528719592e-07
7.040000000000401,4.80379545121077e-01,-1.08590062892739e-01,4.14690697113365e-07
7.042500000000401,4.78051416163298e-01,-1.11067421238135e-01,4.15102649416153e-07
7.045000000000401,4.75730321255627e-01,-1.13493132952180e-01,4.15517732065031e-07
7.047500000000402,4.73416100265825e-01,-1.15867052023910e-01,4.15935371513090e-07
7.050000000000402,4.71108591413953e-01,-1.18189056273793e-01,4.16353171651452e-07
7.052500000000403,4.68807631524555e-01,-1.20459046998623e-01,4.16767992895071e-07
7.055000000000403,4.66513056274409e-01,-1.22676948608729e-01,4.17176685794791e-07
7.057500000000403,4.64224700436864e-01,-1.24842708257770e-01,4.17576345104614e-07
7.060000000000404,4.61942398117274e-01,-1.26956295467100e-01,4.17964165587161e-07
7.062500000000404,4.59665982987793e-01,-1.29017701742234e-01,4.18337128250050e-07
7.0650000000004045,4.57395288510424e-01,-1.31026940185382e-01,4.18691758746328e-07
7.067500000000405,4.55130148164578e-01,-1.32984045101323e-01,4.19024110085799e-07
7.070000000000405,4.52870395652541e-01,-1.34889071598599e-01,4.19329993649299e-07
7.072500000000406,4.50615865113620e-01,-1.36742095185370e-01,4.19605368247714e-07
7.075000000000406,4.48366391322296e-01,-1.38543211361474e-01,4.19846760128942e-07
7.0775000000004065,4.46121809885760e-01,-1.40292535204958e-01,4.20051601854483e-07
7.080000000000407,4.43881957428181e-01,-1.41990200955407e-01,4.20218431380502e-07
7.082500000000407,4.41646671777200e-01,-1.43636361594179e-01,4.20346941988386e-07
7.085000000000408,4.39415792136129e-01,-1.45231188420619e-01,4.20437923302620e-07
7.087500000000408,4.37189159254397e-01,-1.46774870626501e-01,4.20493136992559e-07
7.090000000000408,4.34966615589758e-01,-1.48267614867658e-01,4.20515179434790e-07
7.092500000000409,4.32748005462341e-01,-1.49709644833986e-01,4.20507366091623e-07
7.095000000000409,4.30533175204281e-01,-1.51101200817262e-01,4.20473648575791e-07
7.09750000000041,4.28321973301000e-01,-1.52442539278180e-01,4.20418565782654e-07
7.10000000000041,4.26114250527901e-01,-1.53733932412022e-01,4.20347212240926e-07
7.10250000000041,4.23909860075638e-01,-1.54975667713647e-01,4.20265203672867e-07
7.105000000000411,4.21708657674752e-01,-1.56168047542432e-01,4.20178619390197e-07
7.107500000000411,4.19510501709422e-01,-1.57311388686788e-01,4.20093904740194e-07
7.1100000000004115,4.17315253327410e-01,-1.58406021929291e-01,4.20017728512802e-07
7.112500000000412,4.15122776540141e-01,-1.59452291612483e-01,4.19956792162209e-07
7.115000000000412,4.12932938320544e-01,-1.60450555204989e-01,4.19917608152543e-07
7.117500000000413,4.10745608691312e-01,-1.61401182869888e-01,4.19906262725553e-07
7.120000000000413,4.08560660807520e-01,-1.62304557033676e-01,4.19928185503262e-07
7.1225000000004135,4.06377971036023e-01,-1.63161071957530e-01,4.19987951573896e-07
7.125000000000414,4.04197419022849e-01,-1.63971133310386e-01,4.20089128133344e-07
7.127500000000414,4.02018887760441e-01,-1.64735157744787e-01,4.20234178906727e-07
7.130000000000415,3.99842263644964e-01,-1.65453572474666e-01,4.20424427090260e-07
7.132500000000415,3.97667436531929e-01,-1.66126814856626e-01,4.20660076114604e-07
7.1350000000004155,3.95494299779882e-01,-1.66755331973919e-01,4.20940283213999e-07
7.137500000000416,3.93322750296327e-01,-1.67339580223683e-01,4.21263279032234e-07
7.140000000000416,3.91152688569749e-01,-1.67880024908187e-01,4.21626527714469e-07
7.142500000000417,3.88984018708889e-01,-1.68377139828987e-01,4.22026916743443e-07
7.145000000000417,3.86816648460595e-01,-1.68831406886368e-01,4.22460968451084e-07
7.147500000000417,3.84650489237124e-01,-1.69243315681957e-01,4.22925056420457e-07
7.150000000000418,3.82485456129798e-01,-1.69613363126582e-01,4.23415609371418e-07
7.152500000000418,3.80321467922041e-01,-1.69942053052528e-01,4.23929283577640e-07
7.155000000000419,3.78158447093096e-01,-1.70229895830527e-01,4.24463083667899e-07
7.157500000000419,3.75996319822917e-01,-1.70477407992166e-01,4.25014418941763e-07
7.160000000000419,3.73835015988054e-01,-1.70685111856894e-01,4.25581094435343e-07
7.16250000000042,3.71674469154938e-01,-1.70853535164956e-01,4.26161238402993e-07
7.16500000000042,3.69514616571714e-01,-1.70983210715404e-01,4.26753178914720e-07
7.1675000000004205,3.67355399149837e-01,-1.71074676009965e-01,4.27355288853255e-07
7.170000000000421,3.65196761449243e-01,-1.71128472902359e-01,4.27965824319653e-07
7.172500000000421,3.63038651653735e-01,-1.71145147253789e-01,4.28582783422703e-07
7.175000000000422,3.60881021548386e-01,-1.71125248593644e-01,4.29203808575191e-07
7.177500000000422,3.58723826486936e-01,-1.71069329787193e-01,4.29826146870889e-07
7.1800000000004225,3.56567025362798e-01,-1.70977946708656e-01,4.30446677244427e-07
7.182500000000423,3.54410580572058e-01,-1.70851657920969e-01,4.31061999160334e-07
7.185000000000423,3.52254457977423e-01,-1.70691024361551e-01,4.31668577766297e-07
7.187500000000424,3.50098626863987e-01,-1.70496609034748e-01,4.32262927404080e-07
7.190000000000424,3.47943059898029e-01,-1.70268976710241e-01,4.32841817748617e-07
7.192500000000424,3.45787733080425e-01,-1.70008693628702e-01,4.33402480470865e-07
7.195000000000425,3.43632625696049e-01,-1.69716327212807e-01,4.33942797161293e-07
7.197500000000425,3.41477720265732e-01,-1.69392445786287e-01,4.34461449642166e-07
7.200000000000426,3.39323002489515e-01,-1.69037618298011e-01,4.34958019006631e-07
7.202500000000426,3.37168461194037e-01,-1.68652414054045e-01,4.35433023384943e-07
7.205000000000426,3.35014088273060e-01,-1.68237402455355e-01,4.35887894375813e-07
7.207500000000427,3.32859878632040e-01,-1.67793152742749e-01,4.36324892813046e-07
7.210000000000427,3.30705830122451e-01,-1.67320233748044e-01,4.36746975026624e-07
7.212500000000428,3.28551943483826e-01,-1.66819213652181e-01,4.37157623817896e-07
7.215000000000428,3.26398222276321e-01,-1.66290659749749e-01,4.37560658961636e-07
7.217500000000428,3.24244672821243e-01,-1.65735138219973e-01,4.37960043412249e-07
7.220000000000429,3.22091304128390e-01,-1.65153213904856e-01,4.38359702443620e-07
7.222500000000429,3.19938127832874e-01,-1.64545450092885e-01,4.38763364800622e-07
7.2250000000004295,3.17785158125540e-01,-1.63912408310292e-01,4.39174438084958e-07
7.22750000000043,3.15632411684844e-01,-1.63254648117775e-01,4.39595919747124e-07
7.23000000000043,3.13479907604947e-01,-1.62572726914455e-01,4.40030347776748e-07
7.232500000000431,3.11327667327606e-01,-1.61867199747535e-01,4.40479786104941e-07
7.235000000000431,3.09175714569144e-01,-1.61138619128793e-01,4.40945843510237e-07
7.2375000000004315,3.07024075249439e-01,-1.60387534856724e-01,4.41429714683438e-07
7.240000000000432,3.04872777421389e-01,-1.59614493845461e-01,4.41932239578239e-07
7.242500000000432,3.02721851195785e-01,-1.58820039959486e-01,4.42453971120273e-07
7.245000000000433,3.00571328671881e-01,-1.58004713854323e-01,4.42995241180494e-07
7.247500000000433,2.98421243860717e-01,-1.57169052823249e-01,4.43556219155805e-07
7.250000000000433,2.96271632619730e-01,-1.56313590650213e-01,4.44136954373919e-07
7.252500000000434,2.94122532571813e-01,-1.55438857468084e-01,4.44737396916248e-07
7.255000000000434,2.91973983038491e-01,-1.54545379622699e-01,4.45357392664593e-07
7.257500000000435,2.89826024965585e-01,-1.53633679543068e-01,4.45996652650597e-07
7.260000000000435,2.87678700852718e-01,-1.52704275616153e-01,4.46654696598157e-07
7.262500000000435,2.85532054679757e-01,-1.51757682068052e-01,4.47330774160129e-07
7.265000000000436,2.83386131837433e-01,-1.50794408849854e-01,4.48023773203789e-07
7.267500000000436,2.81240979056711e-01,-1.49814961529179e-01,4.48732121702213e-07
7.270000000000437,2.79096644336665e-01,-1.48819841186589e-01,4.49453695022984e-07
7.272500000000437,2.76953176878880e-01,-1.47809544317185e-01,4.50185739160229e-07
7.275000000000437,2.74810627014455e-01,-1.46784562737369e-01,4.50924823533501e-07
7.277500000000438,2.72669046138532e-01,-1.45745383496195e-01,4.51666831464486e-07
7.280000000000438,2.70528486641933e-01,-1.44692488791824e-01,4.52406997353932e-07
7.2825000000004385,2.68389001846427e-01,-1.43626355892320e-01,4.53139991831159e-07
7.285000000000439,2.66250645935568e-01,-1.42547457061482e-01,4.53860054367609e-07
7.287500000000439,2.64113473894150e-01,-1.41456259488767e-01,4.54561164752672e-07
7.29000000000044,2.61977541439228e-01,-1.40353225223601e-01,4.55237240839093e-07
7.29250000000044,2.59842904965271e-01,-1.39238811114229e-01,4.55882349987326e-07
7.2950000000004405,2.57709621473527e-01,-1.38113468750562e-01,4.56490915403913e-07
7.297500000000441,2.55577748517528e-01,-1.36977644411031e-01,4.57057907194778e-07
7.300000000000441,2.53447344140977e-01,-1.35831779013374e-01,4.57579002659373e-07
7.302500000000442,2.51318466820865e-01,-1.34676308069572e-01,4.58050709329043e-07
7.305000000000442,2.49191175408388e-01,-1.33511661644268e-01,4.58470444911092e-07
7.307500000000442,2.47065529074325e-01,-1.32338264316989e-01,4.58836574426296e-07
7.310000000000443,2.44941587253930e-01,-1.31156535147757e-01,4.59148403563182e-07
7.312500000000443,2.42819409592402e-01,-1.29966887646623e-01,4.59406136825907e-07
7.315000000000444,2.40699055895168e-01,-1.28769729746058e-01,4.59610802242735e-07
7.317500000000444,2.38580586072518e-01,-1.27565463777067e-01,4.59764155192945e-07
7.320000000000444,2.36464060094316e-01,-1.26354486448138e-01,4.59868564734381e-07
7.322500000000445,2.34349537936374e-01,-1.25137188827613e-01,4.59926894206495e-07
7.325000000000445,2.32237079540770e-01,-1.23913956328897e-01,4.59942381015878e-07
7.3275000000004455,2.30126744761453e-01,-1.22685168698576e-01,4.59918522882464e-07
7.330000000000446,2.28018593325615e-01,-1.21451200007496e-01,4.59858975127805e-07
7.332500000000446,2.25912684787875e-01,-1.20212418644427e-01,4.59767462685477e-07
7.335000000000447,2.23809078490020e-01,-1.18969187312688e-01,4.59647708115375e-07
7.337500000000447,2.21707833518549e-01,-1.17721863028737e-01,4.59503377523486e-07
7.3400000000004475,2.19609008667373e-01,-1.16470797124083e-01,4.59338041430942e-07
7.342500000000448,2.17512662398876e-01,-1.15216335248852e-01,4.59155152564449e-07
7.345000000000448,2.15418852807260e-01,-1.13958817378237e-01,4.58958033809825e-07
7.347500000000449,2.13327637585951e-01,-1.12698577820818e-01,4.58749877865239e-07
7.350000000000449,2.11239073989642e-01,-1.11435945229346e-01,4.58533752096948e-07
7.3525000000004495,2.09153218805584e-01,-1.10171242613404e-01,4.58312608581865e-07
7.35500000000045,2.07070128319801e-01,-1.08904787354200e-01,4.58089294585734e-07
7.35750000000045,2.04989858290303e-01,-1.07636891221459e-01,4.57866562907534e-07
7.360000000000451,2.02912463915099e-01,-1.06367860391920e-01,4.57647079080022e-07
7.362500000000451,2.00837999808288e-01,-1.05097995469713e-01,4.57433425493731e-07
7.365000000000451,1.98766519970058e-01,-1.03827591508854e-01,4.57228100821253e-07
7.367500000000452,1.96698077769138e-01,-1.02556938036915e-01,4.57033515614169e-07
7.370000000000452,1.94632725911134e-01,-1.01286319080584e-01,4.56851983702387e-07
7.372500000000453,1.92570516422022e-01,-1.00016013192811e-01,4.56685710184398e-07
7.375000000000453,1.90511500625501e-01,-9.87462934813314e-02,4.56536776965242e-07
7.377500000000453,1.88455729123758e-01,-9.74774276387414e-02,4.56407127112582e-07
7.380000000000454,1.86403251778014e-01,-9.62096779738842e-02,4.56298548030286e-07
7.382500000000454,1.84354117692636e-01,-9.49433014445661e-02,4.56212655583038e-07
7.3850000000004545,1.82308375198300e-01,-9.36785496915411e-02,4.56150878825181e-07
7.387500000000455,1.80266071836514e-01,-9.24156690738872e-02,4.56114446956753e-07
7.390000000000455,1.78227254348222e-01,-9.11549007052796e-02,4.56104377856515e-07
7.392500000000456,1.76191968657085e-01,-8.98964804914372e-02,4.56121470369879e-07
7.395000000000456,1.74160259861590e-01,-8.86406391688112e-02,4.56166297804014e-07
7.3975000000004565,1.72132172220373e-01,-8.73876023442123e-02,4.56239206112855e-07
7.400000000000457,1.70107749149369e-01,-8.61375905352701e-02,4.56340313536703e-07
7.402500000000457,1.68087033205058e-01,-8.48908192120210e-02,4.56469513923787e-07
7.405000000000458,1.66070066082516e-01,-8.36474988392639e-02,4.56626482723225e-07
7.407500000000458,1.64056888606569e-01,-8.24078349196478e-02,4.56810685551007e-07
7.410000000000458,1.62047540727261e-01,-8.11720280379866e-02,4.57021388553298e-07
7.412500000000459,1.60042061513558e-01,-7.99402739057809e-02,4.57257672267497e-07
7.415000000000459,1.58040489150823e-01,-7.87127634067934e-02,4.57518445949241e-07
7.41750000000046,1.56042860937347e-01,-7.74896826432517e-02,4.57802464249040e-07
7.42000000000046,1.54049213281308e-01,-7.62712129826874e-02,4.58108345420519e-07
7.42250000000046,1.52059581702258e-01,-7.50575311052629e-02,4.58434589361452e-07
7.425000000000461,1.50074000825903e-01,-7.38488090518753e-02,4.58779597688693e-07
7.427500000000461,1.48092504388651e-01,-7.26452142725598e-02,4.59141692687016e-07
7.430000000000462,1.46115125235383e-01,-7.14469096757485e-02,4.59519137217278e-07
7.432500000000462,1.44141895324482e-01,-7.02540536774519e-02,4.59910153395840e-07
7.435000000000462,1.42172845725852e-01,-6.90668002515531e-02,4.60312941216696e-07
7.437500000000463,1.40208006627402e-01,-6.78852989798648e-02,4.60725696277019e-07
7.440000000000463,1.38247407336716e-01,-6.67096951029383e-02,4.61146625724778e-07
7.4425000000004635,1.36291076287049e-01,-6.55401295713320e-02,4.61573964046130e-07
7.445000000000464,1.34339041039582e-01,-6.43767390966454e-02,4.62005986643120e-07
7.447500000000464,1.32391328291062e-01,-6.32196562034837e-02,4.62441022966017e-07
7.450000000000465,1.30447963878533e-01,-6.20690092813273e-02,4.62877467874390e-07
7.452500000000465,1.28508972785775e-01,-6.09249226366013e-02,4.63313791778616e-07
7.4550000000004655,1.26574379151791e-01,-5.97875165453461e-02,4.63748549631546e-07
7.457500000000466,1.24644206275137e-01,-5.86569073055077e-02,4.64180388480421e-07
7.460000000000466,1.22718476624479e-01,-5.75332072898593e-02,4.64608054725913e-07
7.462500000000467,1.20797211844702e-01,-5.64165249987990e-02,4.65030398662980e-07
7.465000000000467,1.18880432768644e-01,-5.53069651135720e-02,4.65446379963823e-07
7.467500000000467,1.16968159421949e-01,-5.42046285490465e-02,4.65855070357855e-07
7.470000000000468,1.15060411035742e-01,-5.31096125071968e-02,4.66255656334352e-07
7.472500000000468,1.13157206052976e-01,-5.20220105301798e-02,4.66647440337254e-07
7.475000000000469,1.11258562144427e-01,-5.09419125537072e-02,4.67029841202705e-07
7.477500000000469,1.09364496211311e-01,-4.98694049601277e-02,4.67402393400413e-07
7.480000000000469,1.07475024401179e-01,-4.88045706320688e-02,4.67764745384119e-07
7.48250000000047,1.05590162116449e-01,-4.77474890052997e-02,4.68116656651548e-07
7.48500000000047,1.03709924026961e-01,-4.66982361221979e-02,4.68457994678584e-07
7.487500000000471,1.01834324079136e-01,-4.56568846848260e-02,4.68788729625765e-07
7.490000000000471,9.99633755090010e-02,-4.46235041079322e-02,4.69108929892537e-07
7.492500000000471,9.80970908533521e-02,-4.35981605721057e-02,4.69418754790577e-07
7.495000000000472,9.62354819607875e-02,-4.25809170763761e-02,4.69718448753300e-07
7.497500000000472,9.43785600057528e-02,-4.15718334912247e-02,4.70008333130327e-07
7.5000000000004725,9.25263354971295e-02,-4.05709666110095e-02,4.70288798593090e-07
7.502500000000473,9.06788182933335e-02,-3.95783702063601e-02,4.70560296695346e-07
7.505000000000473,8.88360176123676e-02,-3.85940950766680e-02,4.70823331054435e-07
7.507500000000474,8.69979420473237e-02,-3.76181891018450e-02,4.71078449119688e-07
7.510000000000474,8.51645995735834e-02,-3.66506972944302e-02,4.71326232555266e-07
7.5125000000004745,8.33359975659856e-02,-3.56916618511223e-02,4.71567289458595e-07
7.515000000000475,8.15121428084828e-02,-3.47411222042254e-02,4.71802245020549e-07
7.517500000000475,7.96930415084068e-02,-3.37991150728486e-02,4.72031733794537e-07
7.520000000000476,7.78786993065761e-02,-3.28656745138400e-02,4.72256391671581e-07
7.522500000000476,7.60691212917686e-02,-3.19408319723596e-02,4.72476848155269e-07
7.525000000000476,7.42643120124614e-02,-3.10246163323744e-02,4.72693720088600e-07
7.527500000000477,7.24642754883217e-02,-3.01170539666245e-02,4.72907604542050e-07
7.530000000000477,7.06690152250289e-02,-2.92181687865720e-02,4.73119073710665e-07
7.532500000000478,6.88785342228437e-02,-2.83279822917017e-02,4.73328669667442e-07
7.535000000000478,6.70928349920313e-02,-2.74465136188060e-02,4.73536899627048e-07
7.537500000000478,6.53119195629073e-02,-2.65737795907393e-02,4.73744232803187e-07
7.540000000000479,6.35357895004868e-02,-2.57097947649280e-02,4.73951096719163e-07
7.542500000000479,6.17644459126043e-02,-2.48545714814793e-02,4.74157875482315e-07
7.5450000000004795,5.99978894658987e-02,-2.40081199110330e-02,4.74364907171513e-07
7.54750000000048,5.82361203926310e-02,-2.31704481020824e-02,4.74572483859139e-07
7.55000000000048,5.64791385099164e-02,-2.23415620279826e-02,4.74780849669938e-07
7.552500000000481,5.47269432225272e-02,-2.15214656336787e-02,4.74990201661244e-07
7.555000000000481,5.29795335404812e-02,-2.07101608819038e-02,4.75200689894306e-07
7.5575000000004815,5.12369080874056e-02,-1.99076477990549e-02,4.75412418079370e-07
7.560000000000482,4.94990651135985e-02,-1.91139245206647e-02,4.75625444992304e-07
7.562500000000482,4.77660025047466e-02,-1.83289873363184e-02,4.75839785719856e-07
7.565000000000483,4.60377177946361e-02,-1.75528307344573e-02,4.76055413138654e-07
7.567500000000483,4.43142081753203e-02,-1.67854474463638e-02,4.76272260495811e-07
7.5700000000004835,4.25954705065296e-02,-1.60268284900616e-02,4.76490222359886e-07
7.572500000000484,4.08815013290939e-02,-1.52769632135594e-02,4.76709157699000e-07
7.575000000000484,3.91722968707614e-02,-1.45358393377947e-02,4.76928891318647e-07
7.577500000000485,3.74678530605940e-02,-1.38034429989733e-02,4.77149216444550e-07
7.580000000000485,3.57681655336947e-02,-1.30797587906274e-02,4.77369896931363e-07
7.582500000000485,3.40732296487398e-02,-1.23647698050720e-02,4.77590668996623e-07
7.585000000000486,3.23830404885730e-02,-1.16584576745409e-02,4.77811243940609e-07
7.587500000000486,3.06975928755462e-02,-1.09608026116535e-02,4.78031309690467e-07
7.590000000000487,2.90168813783961e-02,-1.02717834496528e-02,4.78250533283596e-07
7.592500000000487,2.73409003222627e-02,-9.59137768202875e-03,4.78468562412305e-07
7.595000000000487,2.56696437956030e-02,-8.91956150165851e-03,4.78685027773151e-07
7.597500000000488,2.40031056610956e-02,-8.25630983955661e-03,4.78899544536118e-07
7.600000000000488,2.23412795626118e-02,-7.60159640301780e-03,4.79111714517010e-07
7.6025000000004885,2.06841589331219e-02,-6.95539371343916e-03,4.79321127767101e-07
7.605000000000489,1.90317370051785e-02,-6.31767314347935e-03,4.79527364438241e-07
7.607500000000489,1.73840068147446e-02,-5.68840495389203e-03,4.79729996316211e-07
7.61000000000049,1.57409612124731e-02,-5.06755832980939e-03,4.79928588667314e-07
7.61250000000049,1.41025928687316e-02,-4.45510141636900e-03,4.80122702115487e-07
7.6150000000004905,1.24688942836354e-02,-3.85100135419154e-03,4.80311893858901e-07
7.617500000000491,1.08398577901753e-02,-3.25522431403574e-03,4.80495719683493e-07
7.620000000000491,9.21547556513469e-03,-2.66773553126654e-03,4.80673735434284e-07
7.622500000000492,7.59573963129784e-03,-2.08849933939714e-03,4.80845498863908e-07
7.625000000000492,5.98064187079250e-03,-1.51747920364903e-03,4.81010570967385e-07
7.627500000000492,4.37017402360101e-03,-9.54637753661780e-04,4.81168517676376e-07
7.630000000000493,2.76432769885704e-03,-3.99936815771162e-04,4.81318911719900e-07
7.632500000000493,1.16309437896062e-03,1.46662555099986e-04,4.81461333606281e-07
7.635000000000494,-4.33534573432981e-04,6.85200044092810e-04,4.81595373767180e-07
7.637500000000494,-2.02556791212560e-03,1.21571604568736e-03,4.81720633709459e-07
7.640000000000494,-3.61301449937124e-03,1.73825163323219e-03,4.81836727168754e-07
7.642500000000495,-5.19588330208209e-03,2.25284852918756e-03,4.81943282257683e-07
7.645000000000495,-6.77418338713487e-03,2.75954907573539e-03,4.82039941938146e-07
7.647500000000496,-8.34792391383149e-03,3.25839620591226e-03,4.82126365791022e-07
7.650000000000496,-9.91711413326157e-03,3.74943341519315e-03,4.82202231000500e-07
7.652500000000496,-1.14817633799269e-02,4.23270473372594e-03,4.82267233296173e-07
7.655000000000497,-1.30418810716726e-02,4.70825469873704e-03,4.82321088222185e-07
7.657500000000497,-1.45974766982723e-02,5.17612832780845e-03,4.82363531648502e-07
7.6600000000004975,-1.61485598260108e-02,5.63637109225495e-03,4.82394320706097e-07
7.662500000000498,-1.76951400878453e-02,6.08902889135170e-03,4.82413234514909e-07
7.665000000000498,-1.92372271819474e-02,6.53414802666868e-03,4.82420074613796e-07
7.667500000000499,-2.07748308669178e-02,6.97177517717848e-03,4.82414665448430e-07
7.670000000000499,-2.23079609600288e-02,7.40195737462548e-03,4.82396854435279e-07
7.6725000000004995,-2.38366273325680e-02,7.82474197964331e-03,4.82366512553880e-07
7.6750000000005,-2.53608399068603e-02,8.24017665791557e-03,4.82323534085918e-07
7.6775000000005,-2.68806086545828e-02,8.64830935720984e-03,4.82267836693804e-07
7.680000000000501,-2.83959435905731e-02,9.04918828457460e-03,4.82199361300636e-07
7.682500000000501,-2.99068547750400e-02,9.44286188427651e-03,4.82118071745918e-07
7.685000000000501,-3.14133523066706e-02,9.82937881586467e-03,4.82023954370836e-07
7.687500000000502,-3.29154463232881e-02,1.02087879329513e-02,4.81917017868564e-07
7.690000000000502,-3.44131469958206e-02,1.05811382623523e-02,4.81797292283224e-07
7.692500000000503,-3.59064645310744e-02,1.09464789836429e-02,4.81664828715288e-07
7.695000000000503,-3.73954091650378e-02,1.13048594090835e-02,4.81519698240477e-07
7.697500000000503,-3.88799911657942e-02,1.16563289642446e-02,4.81361991634391e-07
7.700000000000504,-4.03602208245721e-02,1.20009371687251e-02,4.81191818092508e-07
7.702500000000504,-4.18361084622629e-02,1.23387336175569e-02,4.81009304327018e-07
7.705000000000505,-4.33076644223723e-02,1.26697679629676e-02,4.80814594002243e-07
7.707500000000505,-4.47748990718075e-02,1.29940898963960e-02,4.80607846172233e-07
7.710000000000505,-4.62378227981253e-02,1.33117491312281e-02,4.80389234733842e-07
7.712500000000506,-4.76964460101664e-02,1.36227953856227e-02,4.80158947067178e-07
7.715000000000506,-4.91507791355686e-02,1.39272783660903e-02,4.79917183198164e-07
7.7175000000005065,-5.06008326198018e-02,1.42252477511025e-02,4.79664154424196e-07
7.720000000000507,-5.20466169266590e-02,1.45167531753926e-02,4.79400082391950e-07
7.722500000000507,-5.34881425344011e-02,1.48018442144925e-02,4.79125198138027e-07
7.725000000000508,-5.49254199391658e-02,1.50805703697958e-02,4.78839740717801e-07
7.727500000000508,-5.63584596505770e-02,1.53529810538154e-02,4.78543956518680e-07
7.7300000000005085,-5.77872721955983e-02,1.56191255759913e-02,4.78238097776122e-07
7.732500000000509,-5.92118681107884e-02,1.58790531287889e-02,4.77922421993431e-07
7.735000000000509,-6.06322579508142e-02,1.61328127741890e-02,4.77597190697189e-07
7.73750000000051,-6.20484522819237e-02,1.63804534306221e-02,4.77262668457555e-07
7.74000000000051,-6.34604616844614e-02,1.66220238600520e-02,4.76919122354161e-07
7.74250000000051,-6.48682967513672e-02,1.68575726557030e-02,4.76566820586809e-07
7.745000000000511,-6.62719680899318e-02,1.70871482299023e-02,4.76206032107097e-07
7.747500000000511,-6.76714863202629e-02,1.73107988024374e-02,4.75837025425176e-07
7.750000000000512,-6.90668620759716e-02,1.75285723890598e-02,4.75460068439022e-07
7.752500000000512,-7.04581060052814e-02,1.77405167906540e-02,4.75075426998708e-07
7.755000000000512,-7.18452287686530e-02,1.79466795823506e-02,4.74683364985994e-07
7.757500000000513,-7.32282410430540e-02,1.81471081032426e-02,4.74284143438643e-07
7.760000000000513,-7.46071535190179e-02,1.83418494463495e-02,4.73878019841652e-07
7.7625000000005135,-7.59819769035061e-02,1.85309504489208e-02,4.73465247994118e-07
7.765000000000514,-7.73527219174727e-02,1.87144576829275e-02,4.73046077375026e-07
7.767500000000514,-7.87193993005023e-02,1.88924174460827e-02,4.72620752694140e-07
7.770000000000515,-8.00820198083066e-02,1.90648757530144e-02,4.72189513690163e-07
7.772500000000515,-8.14405942148769e-02,1.92318783267553e-02,4.71752594905355e-07
7.7750000000005155,-8.27951333122531e-02,1.93934705905709e-02,4.71310225230162e-07
7.777500000000516,-8.41456479130753e-02,1.95496976600823e-02,4.70862627738926e-07
7.780000000000516,-8.54921488498195e-02,1.97006043356472e-02,4.70410019716604e-07
7.782500000000517,-8.68346469763578e-02,1.98462350950276e-02,4.69952612234422e-07
7.785000000000517,-8.81731531698868e-02,1.99866340863167e-02,4.69490610362148e-07
7.7875000000005175,-8.95076783291185e-02,2.01218451212606e-02,4.69024212749424e-07
7.790000000000518,-9.08382333795019e-02,2.02519116686484e-02,4.68553612026174e-07
7.792500000000518,-9.21648292708813e-02,2.03768768480794e-02,4.68078994407463e-07
7.795000000000519,-9.34874769810712e-02,2.04967834241312e-02,4.67600539955842e-07
7.797500000000519,-9.48061875141049e-02,2.06116738004367e-02,4.67118422522009e-07
7.800000000000519,-9.61209719055522e-02,2.07215900143097e-02,4.66632809912925e-07
7.80250000000052,-9.74318412200006e-02,2.08265737315759e-02,4.66143863816182e-07
7.80500000000052,-9.87388065567008e-02,2.09266662414628e-02,4.65651740061788e-07
7.807500000000521,-1.00041879044047e-01,2.10219084519684e-02,4.65156588733822e-07
7.810000000000521,-1.01341069849101e-01,2.11123408853182e-02,4.64658554157540e-07
7.812500000000521,-1.02636390173530e-01,2.11980036736061e-02,4.64157775239530e-07
7.815000000000522,-1.03927851257274e-01,2.12789365548856e-02,4.63654385442475e-07
7.817500000000522,-1.05215464378910e-01,2.13551788692135e-02,4.63148513075921e-07
7.8200000000005225,-1.06499240858842e-01,2.14267695551049e-02,4.62640281502265e-07
7.822500000000523,-1.07779192059303e-01,2.14937471460638e-02,4.62129809061432e-07
7.825000000000523,-1.09055329386483e-01,2.15561497674771e-02,4.61617209500179e-07
7.827500000000524,-1.10327664293212e-01,2.16140151335047e-02,4.61102591947792e-07
7.830000000000524,-1.11596208277643e-01,2.16673805444355e-02,4.60586061265731e-07
7.8325000000005245,-1.12860972889196e-01,2.17162828839727e-02,4.60067718225703e-07
7.835000000000525,-1.14121969726656e-01,2.17607586168436e-02,4.59547659406852e-07
7.837500000000525,-1.15379210442370e-01,2.18008437867177e-02,4.59025977644492e-07
7.840000000000526,-1.16632706741006e-01,2.18365740139814e-02,4.58502762071900e-07
7.842500000000526,-1.17882470385490e-01,2.18679844940495e-02,4.57978098248066e-07
7.845000000000526,-1.19128513195279e-01,2.18951099956254e-02,4.57452068438961e-07
7.847500000000527,-1.20370847049961e-01,2.19179848592621e-02,4.56924751602909e-07
7.850000000000527,-1.21609483889923e-01,2.19366429959383e-02,4.56396223657186e-07
7.852500000000528,-1.22844435719947e-01,2.19511178860309e-02,4.55866557478295e-07
7.855000000000528,-1.24075714609304e-01,2.19614425782058e-02,4.55335823267623e-07
7.857500000000528,-1.25303332694506e-01,2.19676496886848e-02,4.54804088274987e-07
7.860000000000529,-1.26527302181905e-01,2.19697714004960e-02,4.54271417295601e-07
7.862500000000529,-1.27747635346858e-01,2.19678394629765e-02,4.53737872600055e-07
7.86500000000053,-1.28964344539921e-01,2.19618851914029e-02,4.53203514034723e-07
7.86750000000053,-1.30177442185048e-01,2.19519394667606e-02,4.52668399142792e-07
7.87000000000053,-1.31386940784195e-01,2.19380327357052e-02,4.52132583217344e-07
7.872500000000531,-1.32592852916257e-01,2.19201950104958e-02,4.51596119464595e-07
7.875000000000531,-1.33795191243045e-01,2.18984558693218e-02,4.51059058930428e-07
7.8775000000005315,-1.34993968507534e-01,2.18728444565813e-02,4.50521450684135e-07
7.880000000000532,-1.36189197540234e-01,2.18433894833199e-02,4.49983341928385e-07
7.882500000000532,-1.37380891254066e-01,2.18101192278188e-02,4.49444777836316e-07
7.885000000000533,-1.38569062654917e-01,2.17730615363732e-02,4.48905801875317e-07
7.887500000000533,-1.39753724837879e-01,2.17322438240575e-02,4.48366455654977e-07
7.8900000000005335,-1.40934890991465e-01,2.16876930756826e-02,4.47826779081311e-07
7.892500000000534,-1.42112574398651e-01,2.16394358469166e-02,4.47286810275059e-07
7.895000000000534,-1.43286788440664e-01,2.15874982654615e-02,4.46746585777002e-07
7.897500000000535,-1.44457546597198e-01,2.15319060322760e-02,4.46206140500615e-07
7.900000000000535,-1.45624862449350e-01,2.14726844230989e-02,4.45665507677679e-07
7.902500000000535,-1.46788749682493e-01,2.14098582898943e-02,4.45124719063902e-07
7.905000000000536,-1.47949222085548e-01,2.13434520624570e-02,4.44583804717929e-07
7.907500000000536,-1.49106293557286e-01,2.12734897501980e-02,4.44042793358797e-07
7.910000000000537,-1.50259978104463e-01,2.11999949439179e-02,4.43501712075636e-07
7.912500000000537,-1.51410289848347e-01,2.11229908177266e-02,4.42960586520992e-07
7.915000000000537,-1.52557243019767e-01,2.10425001310763e-02,4.42419440881345e-07
7.917500000000538,-1.53700851969598e-01,2.09585452308566e-02,4.41878297848999e-07
7.920000000000538,-1.54841131165138e-01,2.08711480536065e-02,4.41337178835917e-07
7.9225000000005386,-1.55978095194517e-01,2.07803301277655e-02,4.40796103639979e-07
7.925000000000539,-1.57111758767534e-01,2.06861125760958e-02,4.40255090850586e-07
7.927500000000539,-1.58242136719673e-01,2.05885161180892e-02,4.39714157608653e-07
7.93000000000054,-1.59369244012398e-01,2.04875610725699e-02,4.39173319685832e-07
7.93250000000054,-1.60493095735981e-01,2.03832673602465e-02,4.38632591563993e-07
7.9350000000005405,-1.61613707112493e-01,2.02756545064858e-02,4.38091986375111e-07
7.937500000000541,-1.62731093495116e-01,2.01647416440162e-02,4.37551515975480e-07
7.940000000000541,-1.63845270374437e-01,2.00505475158508e-02,4.37011190944639e-07
7.942500000000542,-1.64956253376942e-01,1.99330904781864e-02,4.36471020621485e-07
7.945000000000542,-1.66064058269648e-01,1.98123885034077e-02,4.35931013104341e-07
7.9475000000005425,-1.67168700959197e-01,1.96884591831729e-02,4.35391175304941e-07
7.950000000000543,-1.68270197498031e-01,1.95613197315319e-02,4.34851512907820e-07
7.952500000000543,-1.69368564082580e-01,1.94309869881777e-02,4.34312030553813e-07
7.955000000000544,-1.70463817059851e-01,1.92974774216780e-02,4.33772731668482e-07
7.957500000000544,-1.71555972922369e-01,1.91608071328767e-02,4.33233618654645e-07
7.960000000000544,-1.72645048318639e-01,1.90209918582331e-02,4.32694692922493e-07
7.962500000000545,-1.73731060049571e-01,1.88780469733934e-02,4.32155954756417e-07
7.965000000000545,-1.74814025072716e-01,1.87319874966040e-02,4.31617403580103e-07
7.967500000000546,-1.75893960503174e-01,1.85828280924132e-02,4.31079037868159e-07
7.970000000000546,-1.76970883617505e-01,1.84305830752642e-02,4.30540855218485e-07
7.972500000000546,-1.78044811853864e-01,1.82752664132328e-02,4.30002852401765e-07
7.975000000000547,-1.79115762814925e-01,1.81168917317939e-02,4.29465025424581e-07
7.977500000000547,-1.80183754270632e-01,1.79554723176560e-02,4.28927369543299e-07
7.9800000000005475,-1.81248804157505e-01,1.77910211226399e-02,4.28389879339753e-07
7.982500000000548,-1.82310930584749e-01,1.76235507676156e-02,4.27852548810911e-07
7.985000000000548,-1.83370151832302e-01,1.74530735465274e-02,4.27315371263311e-07
7.987500000000549,-1.84426486357338e-01,1.72796014303898e-02,4.26778339557071e-07
7.990000000000549,-1.85479952789059e-01,1.71031460714249e-02,4.26241446055523e-07
7.9925000000005495,-1.86530569939071e-01,1.69237188072314e-02,4.25704682612418e-07
7.99500000000055,-1.87578356797622e-01,1.67413306649342e-02,4.25168040707591e-07
7.99750000000055,-1.88623332537762e-01,1.65559923655172e-02,4.24631511405543e-07
8.00000000000055,-1.89665516516058e-01,1.63677143280569e-02,4.24095085403338e-07


==> data/cylinder/stats_dt_cpg_aux_stable1.csv <==
dt,time,newt,ksp
0.005,7175.018042760001,3.258125,1.6430078649530022
0.01,5954.752066608,3.58875,1.9515848136537792
0.02,1528.5045341390003,3.695,2.348443843031123
0.04,845.3419987749999,3.95,2.2987341772151897
0.08,515.6640964160001,4.07,3.42014742014742
0.16,263.4886870569999,4.04,3.5396039603960396


==> data/cylinder/stats_dt_cpg_aux_stable2.csv <==
dt,time,newt,ksp
0.005,12493.920996548,2.83875,1.63518273888155
0.01,8062.582502767,3.3675,1.6566443949517446
0.02,4694.432882827001,3.44,2.5036337209302326
0.04,3023.527659332,3.89,3.1311053984575836
0.08,1686.164798427,4.13,3.4358353510895885
0.16,959.4798889669996,4.88,3.192622950819672


==> data/cylinder/stats_dt_dg1.csv <==
dt,time,newt,ksp
0.005,14628.581213413001,3.0,1.6664583333333334
0.01,7710.571909267001,3.4975,1.8438170121515367
0.02,5198.334427201,3.8975,2.359204618345093
0.04,2852.075334988,4.105,2.6881851400730814
0.08,1564.6349173410001,4.15,3.3903614457831326
0.16,775.5352896900004,4.02,3.27363184079602


==> data/cylinder/stats_dt_dg2.csv <==
dt,time,newt,ksp
0.005,31070.00183624,3.244375,1.7031400500866885
0.01,17636.494254888,3.52375,1.8871940404398724
0.02,10719.722699897,3.9025,2.335682254964766
0.04,6148.288084909001,4.17,2.7158273381294964
0.08,3413.3194608950002,4.24,3.2617924528301887
0.16,1943.381275145,4.84,3.227272727272727


==> data/gp/gp_result_cpg_1_T12.csv <==
t,N,E
0.0,0.9999999996770281,5.865543389335076
0.125,1.0000577936817734,5.8655433893745785
0.25,1.0000894949514176,5.86554338929287
0.375,1.0000934367924126,5.8655433892554445
0.5,1.0000708539384044,5.86554338916072
0.625,1.0000259450150577,5.865543389108014
0.75,0.9999651116827105,5.865543389178955
0.875,0.9998960212891218,5.865543389280751
1.0,0.999826850681806,5.865543389244611
1.125,0.9997653485644895,5.865543389145287
1.25,0.9997175573118924,5.865543389123294
1.375,0.9996865887557872,5.8655433890706785
1.5,0.9996719129141912,5.865543389010803
1.625,0.9996693722809232,5.8655433890566515
1.75,0.9996720469832384,5.865543388938505
1.875,0.9996719486548501,5.8655433888712505
2.0,0.9996620283033689,5.865543388808912
2.125,0.9996379448137529,5.865543388863323
2.25,0.9995993278457951,5.865543388917631
2.375,0.9995501192317451,5.8655433888445225
2.5,0.9994975963984362,5.865543388877758
2.625,0.9994500463988542,5.865543388978149
2.75,0.999413790634802,5.865543389014683
2.875,0.9993914821206594,5.865543388905579
3.0,0.9993835032917887,5.8655433890312105
3.125,0.99939099197408,5.865543388965217
3.25,0.9994160010099793,5.865543388887852
3.375,0.9994578994716586,5.865543388899135
3.5,0.9995115460082489,5.8655433889952695
3.625,0.9995709628573098,5.865543388950631
3.75,0.999633735064572,5.865543388892653
3.875,0.9996997964982719,5.865543389025846
4.0,0.9997665768024284,5.865543389100222
4.125,0.9998279069998781,5.865543388997065
4.25,0.9998783529361117,5.865543389016225
4.375,0.9999171564386129,5.865543389017404
4.5,0.9999476413727676,5.865543388936253
4.625,0.9999737447736842,5.865543388867675
4.75,0.9999971372694919,5.865543388982056
4.875,1.000017194716809,5.865543389000615
5.0,1.0000332482792413,5.865543388923603
5.125,1.0000455349053494,5.865543388884158
5.25,1.000053360451195,5.865543388865264
5.375,1.0000535353682392,5.8655433888124175
5.5,1.0000411464983017,5.865543388889295
5.625,1.0000116123935325,5.8655433889938
5.75,0.9999633122947956,5.865543389042595
5.875,0.9998999196714351,5.86554338894829
6.0,0.9998301546896958,5.865543388979187
6.125,0.9997645704313732,5.865543388837871
6.25,0.9997119232584021,5.865543388742239
6.375,0.9996769154359253,5.865543388786102
6.5,0.9996592495101958,5.865543388676893
6.625,0.9996541377887602,5.865543388665301
6.75,0.9996547324187111,5.865543388563561
6.875,0.9996555606037925,5.865543388595932
7.0,0.9996545339967544,5.8655433886285
7.125,0.999652090977402,5.865543388510586
7.25,0.9996487492278485,5.865543388549416
7.375,0.9996437185197359,5.865543388644899
7.5,0.9996360643779357,5.865543388654529
7.625,0.9996268821815651,5.8655433885951105
7.75,0.99961947864398,5.86554338851089
7.875,0.9996175496141988,5.865543388589675
8.0,0.9996243721164373,5.865543388487744
8.125,0.9996436692587578,5.865543388540194
8.25,0.9996789082221867,5.8655433886155475
8.375,0.9997295620479374,5.865543388556358
8.5,0.9997884030648706,5.865543388466526
8.625,0.9998444912318544,5.865543388404876
8.75,0.9998897532138651,5.865543388436511
8.875,0.9999220024199681,5.865543388360326
9.0,0.999941555038967,5.865543388382655
9.125,0.9999469425280493,5.865543388320975
9.25,0.9999364513971052,5.865543388273128
9.375,0.9999133659096393,5.865543388203775
9.5,0.9998866142989769,5.865543388319236
9.625,0.9998650506495558,5.865543388277722
9.75,0.9998521080791598,5.865543388193033
9.875,0.999845821961858,5.865543388226129
10.0,0.9998417924914937,5.865543388305599
10.125,0.9998346795882179,5.8655433882542125
10.25,0.9998182760056802,5.865543388205734
10.375,0.9997864227357828,5.865543388306978
10.5,0.9997352928035008,5.865543388329297
10.625,0.9996658825303002,5.865543388260134
10.75,0.9995843472204756,5.865543388234991
10.875,0.999499662390368,5.865543388234788
11.0,0.9994213705295704,5.865543388152607
11.125,0.9993586570274642,5.865543388198809
11.25,0.9993194267175975,5.865543388288471
11.375,0.9993090921373909,5.865543388277354
11.5,0.99932962954636,5.865543388153514
11.625,0.9993790324751434,5.865543388181198
11.75,0.9994512394352368,5.865543388087941
11.875,0.9995366561164948,5.865543388023153
12.0,0.9996239341265251,5.865543388059364


==> data/gp/gp_result_cpg_2_T12.csv <==
t,N,E
0.0,0.9996239341265251,5.865543388059364
0.125,0.9996342443551661,5.865543388070034
0.25,0.9996517928503468,5.865543388005056
0.375,0.9996739174408087,5.865543387938197
0.5,0.9996982459486898,5.8655433879381835
0.625,0.999722633258236,5.865543387924288
0.75,0.9997454085395103,5.865543387868849
0.875,0.9997664468442446,5.865543387869283
1.0,0.9997861194410613,5.865543387838845
1.125,0.9998034543676579,5.865543387878018
1.25,0.9998172948164572,5.865543387878007
1.375,0.999827318069662,5.865543387808065
1.5,0.9998327322821641,5.865543387808661
1.625,0.9998324029301668,5.8655433879155146
1.75,0.9998261685032647,5.865543387900058
1.875,0.9998145520253031,5.865543387781197
2.0,0.9997981559795281,5.865543387831294
2.125,0.999777857179184,5.86554338798323
2.25,0.999755141532664,5.865543387887948
2.375,0.9997313964910672,5.865543387949301
2.5,0.9997077010114794,5.865543388035448
2.625,0.9996850226876044,5.8655433879058005
2.75,0.9996645844522132,5.865543387988984
2.875,0.9996483478130707,5.865543387938088
3.0,0.9996386214370684,5.865543387870818
3.125,0.9996366583500575,5.865543387870809
3.25,0.9996421271625611,5.8655433878250225
3.375,0.9996543586395895,5.865543387812189
3.5,0.999672751232456,5.865543387677216
3.625,0.9996960143894298,5.865543387712173
3.75,0.9997216814972261,5.8655433877154035
3.875,0.9997470529182725,5.865543387590823
4.0,0.9997700467576532,5.8655433876195895
4.125,0.9997890985122541,5.865543387578498
4.25,0.999803683654343,5.865543387483554
4.375,0.9998145143880138,5.865543387493364
4.5,0.9998218725493612,5.865543387441671
4.625,0.9998252176534631,5.865543387423743
4.75,0.9998243738403522,5.865543387314298
4.875,0.9998194502343027,5.865543387255292
5.0,0.9998100881381873,5.865543387202628
5.125,0.9997962254037057,5.865543387197544
5.25,0.9997784646882133,5.86554338711848
5.375,0.9997572574164066,5.865543387069783
5.5,0.9997330392288027,5.865543387055843
5.625,0.999707033595043,5.865543386904302
5.75,0.9996814160857818,5.865543386835164
5.875,0.9996584933709664,5.865543386835148
6.0,0.999640641309527,5.8655433867361
6.125,0.9996301315067156,5.865543386708713
6.25,0.9996277097165864,5.86554338681343
6.375,0.9996330274413252,5.865543386655413
6.5,0.9996456336517705,5.865543386663498
6.625,0.999664446376544,5.86554338663767
6.75,0.9996878636379097,5.865543386479103
6.875,0.9997140046196948,5.86554338649955
7.0,0.9997404792764085,5.865543386656402
7.125,0.9997650261263963,5.865543386587221
7.25,0.9997863633280459,5.865543386589602
7.375,0.9998042212866545,5.865543386435824
7.5,0.9998182676345062,5.865543386351052
7.625,0.9998274623781594,5.865543386302435
7.75,0.999831447714425,5.8655433863023125
7.875,0.9998305992386306,5.865543386282756
8.0,0.9998251328120653,5.8655433862294695
8.125,0.9998156368376018,5.865543386229464
8.25,0.9998025636289708,5.8655433861820025
8.375,0.9997856610165733,5.865543386248539
8.5,0.9997646359351703,5.865543386234361
8.625,0.9997401775690263,5.8655433862170465
8.75,0.9997139779718809,5.865543386328068
8.875,0.9996877875269726,5.865543386328057
9.0,0.9996642192373668,5.865543386260439
9.125,0.9996461269829261,5.865543386203344
9.25,0.9996353095154328,5.86554338620335
9.375,0.9996328963751839,5.865543386127985
9.5,0.9996387772632128,5.8655433860831785
9.625,0.9996512103236885,5.86554338608366
9.75,0.9996683947544122,5.865543386074637
9.875,0.999689427572658,5.865543386000326
10.0,0.99971321988769,5.865543386000321
10.125,0.9997381550231513,5.865543385984151
10.25,0.999762710304559,5.865543385932946
10.375,0.99978544603367,5.865543385933015
10.5,0.9998048032143143,5.8655433858618125
10.625,0.9998194156649067,5.8655433858442665
10.75,0.99982874629412,5.8655433858460455
10.875,0.999832608019196,5.865543385778646
11.0,0.9998309815435399,5.8655433858021055
11.125,0.9998244258992826,5.865543385892184
11.25,0.9998133668020969,5.865543385838134
11.375,0.999798013706629,5.865543385756354
11.5,0.999779007588432,5.865543385649799
11.625,0.9997572853136264,5.865543385682829
11.75,0.9997336856244455,5.86554338552756
11.875,0.9997089468777881,5.8655433856383965
12.0,0.9996845835654085,5.8655433857242185


==> data/gp/gp_result_gl_1_T12.csv <==
t,N,E
0.0,1.0000000000000018,5.8541021167646345
0.125,0.9999999999952816,5.854811831218633
0.25,0.9999999999966688,5.85693018957026
0.375,0.9999999999889766,5.860404953829997
0.5,0.9999999999832699,5.865111020477313
0.625,0.9999999999901664,5.8708470022966015
0.75,0.9999999999872465,5.877362184078175
0.875,0.9999999999913708,5.88439448208487
1.0,0.9999999999827871,5.891704874874135
1.125,0.9999999999870195,5.899100009474358
1.25,0.9999999999940322,5.906432651003106
1.375,0.999999999990114,5.913570204833058
1.5,0.9999999999820943,5.920344146034356
1.625,0.9999999999823622,5.926516918828124
1.75,0.9999999999897852,5.931789172953324
1.875,0.9999999999795418,5.935840317235808
2.0,0.9999999999840617,5.93837729257547
2.125,0.9999999999933077,5.939170186370831
2.25,0.9999999999845017,5.938076601966114
2.375,0.9999999999929049,5.935069497878494
2.5,0.99999999998537,5.930268848893868
2.625,0.9999999999842466,5.923956577388954
2.75,0.9999999999755304,5.916552611540171
2.875,0.9999999999763576,5.9085496298394995
3.0,0.9999999999720431,5.900428572349839
3.125,0.9999999999655472,5.892589145823894
3.25,0.9999999999712612,5.885320473466737
3.375,0.9999999999767116,5.8788106891919805
3.5,0.9999999999775668,5.8731725700389585
3.625,0.9999999999691016,5.8684639027776475
3.75,0.9999999999753133,5.864699914778001
3.875,0.9999999999856405,5.861868280719768
4.0,0.9999999999852851,5.859952477116934
4.125,0.9999999999793905,5.8589555346110505
4.25,0.9999999999783844,5.8589114744892985
4.375,0.9999999999730275,5.859880630388419
4.5,0.9999999999646911,5.86193138414814
4.625,0.9999999999693836,5.865108124943183
4.75,0.9999999999680069,5.86939446208643
4.875,0.999999999961518,5.8746994298979915
5.0,0.9999999999515804,5.8808810562048
5.125,0.999999999954597,5.887779828133928
5.25,0.9999999999515091,5.895223673545821
5.375,0.9999999999474215,5.903000179474408
5.5,0.9999999999384483,5.910824808631024
5.625,0.9999999999384362,5.918334848970646
5.75,0.9999999999369011,5.925117451156739
5.875,0.9999999999253079,5.9307627043413955
6.0,0.9999999999300219,5.9349263475687755
6.125,0.9999999999373019,5.937379954437123
6.25,0.9999999999328583,5.938028495734759
6.375,0.9999999999445811,5.936893960478966
6.5,0.9999999999418628,5.934081745068857
6.625,0.9999999999397844,5.929755154333724
6.75,0.9999999999293828,5.924132655109295
6.875,0.9999999999317647,5.917490735991454
7.0,0.9999999999230118,5.910147970051238
7.125,0.999999999916387,5.902436971681122
7.25,0.9999999999238304,5.894684068817582
7.375,0.9999999999194358,5.887197822649785
7.5,0.9999999999184737,5.880257298215882
7.625,0.9999999999082609,5.8740954445605205
7.75,0.9999999999151108,5.868879570429209
7.875,0.9999999999119674,5.864700092090251
8.0,0.9999999999093218,5.861580136265544
8.125,0.9999999999155642,5.859504578505823
8.25,0.99999999992172,5.858451289268578
8.375,0.9999999999290063,5.858407939443178
8.5,0.9999999999190315,5.859370849963328
8.625,0.9999999999244044,5.861332803862358
8.75,0.9999999999212781,5.864273720937121
8.875,0.9999999999253611,5.868162847871994
9.0,0.999999999917401,5.872964981489064
9.125,0.9999999999211427,5.878635911030289
9.25,0.9999999999254833,5.885100554204771
9.375,0.9999999999222811,5.892222940814687
9.5,0.999999999914839,5.899785875203987
9.625,0.9999999999182891,5.907495968159584
9.75,0.9999999999273828,5.915013962016749
9.875,0.9999999999208639,5.921996296672336
10.0,0.9999999999268332,5.928129338148105
10.125,0.9999999999349516,5.9331359934032655
10.25,0.9999999999304512,5.936753974027997
10.375,0.9999999999365838,5.9387234000700655
10.5,0.9999999999270942,5.938825681595887
10.625,0.9999999999313375,5.936958649943492
10.75,0.9999999999215414,5.933190758332472
10.875,0.9999999999228595,5.927761437951692
11.0,0.9999999999137336,5.92103697681781
11.125,0.9999999999092037,5.91344555648061
11.25,0.9999999999176161,5.905410180650163
11.375,0.9999999999147782,5.897300161392909
11.5,0.9999999999135195,5.8894196445539775
11.625,0.9999999999058152,5.8820279174385695
11.75,0.9999999999096938,5.875358630046144
11.875,0.9999999999045741,5.869613228815163
12.0,0.9999999999000053,5.864937938071613


==> data/gp/gp_result_gl_2_T12.csv <==
t,N,E
0.0,0.9999999999000053,5.864937938071613
0.125,0.9999999999011217,5.8646776357067125
0.25,0.9999999999001079,5.864409128334476
0.375,0.9999999999024086,5.864165874401822
0.5,0.9999999999027619,5.863970200256635
0.625,0.9999999999023427,5.863828521910734
0.75,0.9999999999027102,5.863737164040913
0.875,0.9999999998886405,5.863692337865132
1.0,0.9999999998873235,5.863691804494147
1.125,0.9999999998884571,5.863731432895265
1.25,0.9999999998805416,5.863804665909774
1.375,0.9999999998768143,5.863908077496743
1.5,0.9999999998616976,5.864045026397494
1.625,0.9999999998540321,5.864220676296131
1.75,0.999999999856328,5.864433181106402
1.875,0.999999999848247,5.8646683404912645
2.0,0.9999999998393936,5.8649062879352964
2.125,0.9999999998358715,5.865132334799793
2.25,0.9999999998288829,5.865331413111512
2.375,0.9999999998106395,5.865476609482435
2.5,0.999999999816092,5.865537875808153
2.625,0.999999999817054,5.865506862425022
2.75,0.9999999998004909,5.865401333045581
2.875,0.9999999997967289,5.8652414950897995
3.0,0.9999999997924137,5.865037765143323
3.125,0.9999999997827498,5.864803898332845
3.25,0.9999999997785822,5.864564636313734
3.375,0.9999999997781994,5.864343828259339
3.5,0.9999999997651926,5.864151844284921
3.625,0.9999999997628218,5.863987271483911
3.75,0.9999999997776975,5.863847575546153
3.875,0.9999999997689151,5.863737581873209
4.0,0.9999999997645715,5.863668857797984
4.125,0.9999999997693257,5.86364956363027
4.25,0.9999999997692683,5.863677815363534
4.375,0.9999999997680408,5.863749466719963
4.5,0.9999999997659393,5.863866238540984
4.625,0.9999999997576964,5.864029964475285
4.75,0.9999999997548258,5.8642307805659915
4.875,0.9999999997569529,5.864447664274692
5.0,0.9999999997516459,5.864664969190009
5.125,0.9999999997480836,5.86488118318895
5.25,0.9999999997509251,5.865093566110669
5.375,0.9999999997464049,5.8652820793400045
5.5,0.9999999997432614,5.8654244951005134
5.625,0.999999999749796,5.865514081911725
5.75,0.9999999997452745,5.865544750207326
5.875,0.9999999997402456,5.865497835923932
6.0,0.999999999746551,5.865361264247041
6.125,0.9999999997483489,5.865150112888316
6.25,0.9999999997457222,5.864899201270317
6.375,0.9999999997540236,5.8646424976729365
6.5,0.9999999997552168,5.8644015152381135
6.625,0.9999999997516658,5.864188157370346
6.75,0.9999999997575608,5.864011877774619
6.875,0.9999999997581248,5.863880068397572
7.0,0.9999999997556356,5.863793991180472
7.125,0.9999999997477645,5.863747706871217
7.25,0.9999999997428205,5.863732944002123
7.375,0.9999999997484336,5.863746703263137
7.5,0.9999999997480983,5.863793499605975
7.625,0.999999999741999,5.8638794378035755
7.75,0.999999999743939,5.86400462584875
7.875,0.9999999997434426,5.864166535368645
8.0,0.9999999997428068,5.864367425517872
8.125,0.9999999997409122,5.864607567350216
8.25,0.9999999997433571,5.864866650423055
8.375,0.9999999997443875,5.865110385338029
8.5,0.9999999997454078,5.865317147063704
8.625,0.9999999997508241,5.8654713379309
8.75,0.9999999997564414,5.865547141425158
8.875,0.9999999997608036,5.865528710393264
9.0,0.9999999997555296,5.865429084094916
9.125,0.9999999997502071,5.865275670842857
9.25,0.9999999997507764,5.865090324833051
9.375,0.9999999997470683,5.864883537707711
9.5,0.9999999997421314,5.864661510772089
9.625,0.9999999997487707,5.864434233318885
9.75,0.9999999997486508,5.864215466722697
9.875,0.9999999997446538,5.864018784273688
10.0,0.9999999997470967,5.8638551129956715
10.125,0.9999999997443052,5.863731953670195
10.25,0.99999999974258,5.863653987368197
10.375,0.9999999997361869,5.8636249581069935
10.5,0.999999999742338,5.8636489356347825
10.625,0.9999999997426011,5.863725604069352
10.75,0.9999999997326524,5.863843872368235
10.875,0.9999999997271753,5.86399003824297
11.0,0.9999999997284762,5.8641636948644775
11.125,0.999999999718514,5.864370315127659
11.25,0.9999999997205072,5.864601552274265
11.375,0.9999999997225789,5.864842158725921
11.5,0.9999999997024892,5.865082702121934
11.625,0.9999999997004856,5.865304488290229
11.75,0.9999999996971144,5.865471251358102
11.875,0.9999999996837878,5.8655526070010735
12.0,0.9999999996770281,5.865543389335076


==> data/nse/supersonic.dat <==
t,mass,xmom,ymom,energy,entropy
0.0,1.0000000000000004,1.7354560965177632,0.0,4.045676320948459,-2.290726829685572
0.00048828125,1.0000000000000013,1.7354560965177648,2.6734477397713854e-21,4.045676320948464,-2.2891284788931836
0.0009765625,1.0000000000000013,1.7354560965177637,2.6469779601696886e-21,4.045676320948459,-2.2875337381530683
0.00146484375,1.0,1.735456096517765,4.446922973085077e-21,4.045676320948466,-2.2859422131324187
0.001953125,1.0000000000000013,1.7354560965177641,-1.1434944787933055e-20,4.045676320948466,-2.2843535161992383
0.00244140625,1.0000000000000016,1.735456096517763,-3.8116482626443515e-21,4.045676320948461,-2.282767265761113
0.0029296875,1.0000000000000013,1.7354560965177641,1.6940658945086007e-21,4.0456763209484645,-2.28118308563517
0.00341796875,1.0000000000000018,1.735456096517762,3.8963515573697816e-20,4.045676320948465,-2.279600604445974
0.00390625,1.0000000000000013,1.7354560965177646,1.5924219408380846e-19,4.045676320948459,-2.27801945504872
0.00439453125,1.000000000000001,1.7354560965177641,3.8963515573697816e-20,4.045676320948461,-2.2764392739752544
0.0048828125,1.0000000000000004,1.7354560965177634,1.3552527156068805e-20,4.0456763209484645,-2.2748597009006595
0.00537109375,1.000000000000001,1.7354560965177641,1.3552527156068805e-20,4.0456763209484645,-2.2732803781284576
0.005859375,1.0000000000000013,1.7354560965177641,-8.131516293641283e-20,4.045676320948461,-2.2717009500924763
0.00634765625,1.0000000000000013,1.7354560965177632,7.115076756936123e-20,4.04567632094846,-2.270121062873785
0.0068359375,1.000000000000001,1.7354560965177646,-1.0164395367051604e-19,4.045676320948462,-2.26854036373114
0.00732421875,1.0000000000000013,1.735456096517765,-2.0328790734103208e-20,4.045676320948466,-2.2669585006436126
0.0078125,1.0000000000000013,1.7354560965177657,-4.0657581468206416e-19,4.045676320948466,-2.26537512186413
0.00830078125,1.0000000000000016,1.7354560965177646,1.8295911660692887e-19,4.0456763209484645,-2.2637898754828965
0.0087890625,1.0000000000000018,1.7354560965177641,1.5924219408380846e-19,4.0456763209484645,-2.2622024089997086
0.00927734375,1.0000000000000016,1.7354560965177646,2.541098841762901e-19,4.0456763209484645,-2.2606123689043884
0.009765625,1.0000000000000016,1.7354560965177641,-1.4907779871675686e-19,4.0456763209484645,-2.25901940026462
0.01025390625,1.0000000000000013,1.735456096517764,-1.6940658945086007e-20,4.0456763209484645,-2.2574231463207086
0.0107421875,1.0000000000000013,1.7354560965177641,-8.809142651444724e-20,4.04567632094846,-2.2558232480868003
0.01123046875,1.0000000000000022,1.7354560965177652,-6.098637220230962e-20,4.045676320948468,-2.2542193439583773
0.01171875,1.0000000000000016,1.7354560965177643,1.0164395367051604e-18,4.045676320948466,-2.2526110693259236
0.01220703125,1.000000000000002,1.7354560965177663,-2.303929616531697e-19,4.045676320948468,-2.2509980561948306
0.0126953125,1.0000000000000013,1.7354560965177632,-8.063753657860939e-19,4.045676320948466,-2.2493799328118547
0.01318359375,1.000000000000002,1.7354560965177637,-8.605854744103691e-19,4.045676320948466,-2.247756323298536
0.013671875,1.0000000000000018,1.7354560965177666,-3.3203691532368573e-19,4.04567632094847,-2.2461268472923397
0.01416015625,1.0000000000000016,1.735456096517765,1.5585406229479126e-19,4.04567632094846,-2.244491119596336
0.0146484375,1.000000000000002,1.7354560965177657,1.1519648082658485e-19,4.045676320948466,-2.2428487498387026
0.01513671875,1.0000000000000013,1.7354560965177654,2.439454888092385e-19,4.045676320948469,-2.2411993421434255
0.015625,1.000000000000002,1.7354560965177663,2.236166980751353e-19,4.045676320948468,-2.2395424948140095
0.01611328125,1.0000000000000009,1.735456096517764,9.893344823930228e-19,4.045676320948468,-2.237877800032295
0.0166015625,1.0000000000000018,1.7354560965177654,-6.776263578034403e-19,4.0456763209484645,-2.2362048435748254
0.01708984375,1.0000000000000013,1.7354560965177632,-7.453889935837843e-19,4.04567632094847,-2.2345232045496815
0.017578125,1.0000000000000013,1.7354560965177646,-1.7076184216646695e-18,4.045676320948469,-2.2328324551570446
0.01806640625,1.0000000000000022,1.735456096517766,-1.1248597539537109e-18,4.045676320948469,-2.2311321604772627
0.0185546875,1.0000000000000016,1.7354560965177641,-5.692061405548898e-19,4.045676320948472,-2.2294218782906885
0.01904296875,1.0000000000000027,1.735456096517767,5.149960319306146e-19,4.045676320948473,-2.2277011589340585
0.01953125,1.0000000000000022,1.7354560965177641,-2.0328790734103208e-19,4.04567632094847,-2.2259695451987405
0.02001953125,1.000000000000002,1.735456096517765,-1.6263032587282567e-19,4.045676320948477,-2.2242265722767494
0.0205078125,1.0000000000000013,1.7354560965177641,-4.87890977618477e-19,4.045676320948472,-2.222471767760996
0.02099609375,1.000000000000003,1.7354560965177637,1.8973538018496328e-19,4.045676320948475,-2.220704651706825
0.021484375,1.0000000000000018,1.7354560965177646,-6.2341624917916505e-19,4.04567632094847,-2.2189247367624256
0.02197265625,1.0000000000000018,1.7354560965177661,1.3552527156068805e-18,4.045676320948473,-2.217131528376301
0.0224609375,1.0000000000000016,1.735456096517766,-3.63207727782644e-18,4.045676320948472,-2.215324525090365
0.02294921875,1.0000000000000018,1.7354560965177668,9.75781955236954e-19,4.045676320948472,-2.2135032189276833
0.0234375,1.0000000000000013,1.7354560965177663,1.1926223897340549e-18,4.045676320948468,-2.2116670958841915
0.02392578125,1.0000000000000013,1.7354560965177663,-8.131516293641283e-19,4.045676320948477,-2.209815636533754
0.0244140625,1.0000000000000016,1.7354560965177646,-1.951563910473908e-18,4.0456763209484725,-2.20794831675601
0.02490234375,1.0000000000000022,1.7354560965177654,3.903127820947816e-18,4.045676320948472,-2.2060646085960647
0.025390625,1.0000000000000013,1.7354560965177637,-5.421010862427522e-19,4.045676320948475,-2.2041639812645695
0.02587890625,1.0000000000000022,1.7354560965177646,-4.9873299934333204e-18,4.04567632094847,-2.202245902285866
0.0263671875,1.0000000000000024,1.7354560965177641,-9.215718466126788e-18,4.04567632094847,-2.200309838800595
0.02685546875,1.0000000000000016,1.7354560965177654,3.2526065174565133e-19,4.045676320948473,-2.198355259027429
0.02734375,1.000000000000002,1.7354560965177648,5.421010862427522e-20,4.045676320948476,-2.1963816338865776
0.02783203125,1.000000000000002,1.735456096517765,-4.065758146820642e-18,4.045676320948474,-2.194388438784927
0.0283203125,1.000000000000002,1.7354560965177637,3.5236570605778894e-18,4.045676320948476,-2.1923751555596187
0.02880859375,1.0000000000000027,1.7354560965177663,6.776263578034403e-18,4.045676320948474,-2.190341274573231
0.029296875,1.000000000000002,1.735456096517766,5.421010862427522e-19,4.045676320948473,-2.188286296949496
0.02978515625,1.000000000000002,1.7354560965177652,3.2526065174565133e-18,4.045676320948468,-2.1862097369340106
0.0302734375,1.000000000000002,1.7354560965177654,-1.0842021724855044e-18,4.045676320948469,-2.1841111243594797
0.03076171875,1.0000000000000027,1.735456096517765,-1.0191500421363742e-17,4.045676320948473,-2.1819900071898317
0.03125,1.000000000000002,1.735456096517766,1.1926223897340549e-18,4.045676320948473,-2.179845954112438
0.03173828125,1.0000000000000022,1.7354560965177661,1.8431436932253575e-18,4.0456763209484725,-2.177678557142567
0.0322265625,1.000000000000002,1.7354560965177646,-9.75781955236954e-19,4.045676320948473,-2.1754874341994643
0.03271484375,1.0000000000000018,1.7354560965177646,5.7462715141731735e-18,4.045676320948477,-2.1732722316093835
0.033203125,1.0000000000000027,1.7354560965177654,-1.4094628242311558e-18,4.045676320948477,-2.1710326264876665
0.03369140625,1.0000000000000022,1.735456096517766,2.4936649967166602e-18,4.045676320948478,-2.1687683289497417
0.0341796875,1.0000000000000022,1.7354560965177677,5.312590645178972e-18,4.045676320948474,-2.166479084100343
0.03466796875,1.000000000000002,1.7354560965177646,-3.7947076036992655e-18,4.045676320948475,-2.164164673750965
0.03515625,1.0000000000000022,1.7354560965177668,4.336808689942018e-18,4.045676320948472,-2.161824917818243
0.03564453125,1.000000000000003,1.7354560965177672,-4.553649124439119e-18,4.045676320948476,-2.159459675360427
0.0361328125,1.0000000000000022,1.7354560965177663,-2.8189256484623115e-18,4.04567632094847,-2.1570688452153526
0.03662109375,1.0000000000000024,1.7354560965177652,-1.0625181290357943e-17,4.045676320948473,-2.1546523662114785
0.037109375,1.0000000000000027,1.7354560965177668,4.662069341687669e-18,4.045676320948479,-2.1522102169331427
0.03759765625,1.000000000000003,1.7354560965177677,3.686287386450715e-18,4.0456763209484725,-2.149742415032102
0.0380859375,1.000000000000002,1.7354560965177654,8.023096076392733e-18,4.045676320948472,-2.147249016089307
0.03857421875,1.0000000000000024,1.7354560965177652,1.0083080204115191e-17,4.045676320948473,-2.144730112042964
0.0390625,1.0000000000000033,1.735456096517765,1.22514845490862e-17,4.045676320948475,-2.142185829211293
0.03955078125,1.0000000000000018,1.7354560965177652,4.336808689942018e-18,4.045676320948472,-2.1396163259497563
0.0400390625,1.000000000000002,1.735456096517767,-1.6263032587282567e-18,4.045676320948477,-2.137021789993116
0.04052734375,1.0000000000000029,1.7354560965177672,-3.2526065174565133e-19,4.045676320948473,-2.1344024355415154
0.041015625,1.0000000000000022,1.7354560965177668,7.589415207398531e-19,4.045676320948473,-2.131758500156539
0.04150390625,1.0000000000000027,1.7354560965177657,-1.3444106938820255e-17,4.045676320948473,-2.1290902415381145
0.0419921875,1.0000000000000027,1.7354560965177663,2.168404344971009e-19,4.045676320948475,-2.12639793425497
0.04248046875,1.000000000000003,1.7354560965177666,-2.4936649967166602e-18,4.045676320948469,-2.1236818665004535
0.04296875,1.0000000000000029,1.7354560965177674,-1.6154612370034016e-17,4.0456763209484725,-2.1209423369462366
0.04345703125,1.0000000000000027,1.7354560965177668,-2.3852447794681098e-18,4.045676320948471,-2.1181796517536764
0.0439453125,1.0000000000000022,1.7354560965177657,1.929879867024198e-17,4.045676320948478,-2.115394121804998
0.04443359375,1.0000000000000022,1.735456096517766,4.87890977618477e-18,4.04567632094848,-2.112586060209906
0.044921875,1.0000000000000027,1.7354560965177672,-2.4936649967166602e-18,4.0456763209484805,-2.10975578009966
0.04541015625,1.000000000000003,1.7354560965177666,-1.7889335846010823e-17,4.045676320948485,-2.106903592795983
0.0458984375,1.0000000000000029,1.7354560965177641,2.8297676701871666e-17,4.0456763209484885,-2.10402980629546
0.04638671875,1.0000000000000024,1.7354560965177672,-1.9949319973733282e-17,4.045676320948486,-2.101134724161755
0.046875,1.0000000000000029,1.7354560965177672,7.26415455565288e-18,4.045676320948483,-2.098218644758602
0.04736328125,1.0000000000000027,1.7354560965177672,2.8080836267374565e-17,4.0456763209484805,-2.0952818608145063
0.0478515625,1.000000000000003,1.735456096517767,2.222614453595284e-17,4.045676320948483,-2.092324659574947
0.04833984375,1.0000000000000029,1.735456096517767,-7.26415455565288e-18,4.045676320948485,-2.0893473224201804
0.048828125,1.000000000000002,1.735456096517765,-2.656295322589486e-17,4.045676320948484,-2.0863501267271776
0.04931640625,1.0000000000000027,1.7354560965177663,-2.3960868011929648e-17,4.045676320948486,-2.08333334480157
0.0498046875,1.0000000000000027,1.7354560965177672,7.15573433840433e-18,4.045676320948482,-2.080297246311349
0.05029296875,1.0000000000000024,1.7354560965177677,-2.3201926491189795e-17,4.045676320948482,-2.0772421003691015
0.05078125,1.0000000000000024,1.7354560965177674,-1.2685165418080402e-17,4.045676320948482,-2.074168171569007
0.05126953125,1.0000000000000027,1.7354560965177668,-3.1008182133085427e-17,4.045676320948484,-2.071075731612022
0.0517578125,1.0000000000000022,1.7354560965177674,-4.423544863740858e-17,4.045676320948484,-2.0679650474444706
0.05224609375,1.0000000000000022,1.735456096517768,1.5829351718288365e-17,4.045676320948482,-2.0648363954407314
0.052734375,1.0000000000000024,1.7354560965177686,-6.071532165918825e-18,4.0456763209484805,-2.061690052632585
0.05322265625,1.0000000000000036,1.7354560965177666,2.8189256484623115e-18,4.045676320948487,-2.0585263083425884
0.0537109375,1.0000000000000036,1.7354560965177679,9.86623976961809e-18,4.045676320948481,-2.055345448243914
0.05419921875,1.000000000000003,1.7354560965177654,-3.69712940817557e-17,4.0456763209484885,-2.0521477832315718
0.0546875,1.0000000000000036,1.7354560965177641,1.0083080204115191e-17,4.045676320948486,-2.048933620623756
0.05517578125,1.0000000000000027,1.7354560965177666,7.15573433840433e-18,4.045676320948489,-2.0457032733468647
0.0556640625,1.0000000000000036,1.7354560965177672,-1.6263032587282567e-17,4.045676320948483,-2.0424571001104352
0.05615234375,1.0000000000000024,1.7354560965177692,-3.469446951953614e-18,4.045676320948493,-2.03919541098784
0.056640625,1.000000000000003,1.735456096517766,-5.898059818321144e-17,4.045676320948485,-2.0359185919576435
0.05712890625,1.0000000000000036,1.735456096517765,-1.3010426069826053e-17,4.045676320948486,-2.0326269999357227
0.0576171875,1.0000000000000029,1.735456096517767,-3.2526065174565133e-18,4.045676320948489,-2.0293210171432894
0.05810546875,1.000000000000003,1.7354560965177668,2.3418766925686896e-17,4.045676320948485,-2.0260010242102626
0.05859375,1.000000000000004,1.7354560965177666,-2.3201926491189795e-17,4.045676320948481,-2.022667477411261
0.05908203125,1.0000000000000029,1.7354560965177668,-3.859759734048396e-17,4.045676320948486,-2.0193207020619766
0.0595703125,1.0000000000000027,1.7354560965177661,5.421010862427522e-17,4.045676320948491,-2.0159612289860602
0.06005859375,1.0000000000000027,1.735456096517767,3.2959746043559335e-17,4.045676320948482,-2.012589431308355
0.060546875,1.000000000000004,1.735456096517768,5.2692225582795515e-17,4.045676320948489,-2.009205759922481
0.06103515625,1.0000000000000036,1.7354560965177672,2.0599841277224584e-17,4.0456763209484805,-2.005810710807757
0.0615234375,1.0000000000000033,1.7354560965177663,-6.266688556966216e-17,4.045676320948489,-2.0024047335088944
0.06201171875,1.0000000000000022,1.7354560965177663,1.5612511283791264e-17,4.045676320948484,-1.9989882443201643
0.0625,1.0000000000000033,1.7354560965177648,-4.098284211995207e-17,4.045676320948495,-1.9955618405450957
0.06298828125,1.0000000000000036,1.7354560965177686,-2.992397996059992e-17,4.045676320948486,-1.9921259098338002
0.0634765625,1.000000000000003,1.7354560965177663,4.5536491244391186e-17,4.045676320948491,-1.9886809229496265
0.06396484375,1.0000000000000036,1.7354560965177666,-1.6696713456276768e-17,4.045676320948495,-1.9852275318418335
0.064453125,1.0000000000000044,1.7354560965177679,1.734723475976807e-17,4.0456763209484885,-1.9817660059732023
0.06494140625,1.000000000000003,1.7354560965177692,1.9081958235744878e-17,4.0456763209484885,-1.9782970021584045
0.0654296875,1.0000000000000036,1.7354560965177686,6.5052130349130266e-18,4.045676320948487,-1.9748209961806067
0.06591796875,1.0000000000000036,1.7354560965177672,3.165870343657673e-17,4.045676320948494,-1.9713384065550061
0.06640625,1.0000000000000029,1.73545609651777,-1.7997756063259374e-17,4.045676320948492,-1.9678497659028165
0.06689453125,1.0000000000000036,1.7354560965177686,5.854691731421724e-17,4.045676320948494,-1.964355670041896
0.0673828125,1.0000000000000036,1.7354560965177666,1.951563910473908e-17,4.045676320948484,-1.9608563884422743
0.06787109375,1.0000000000000044,1.7354560965177677,2.949029909160572e-17,4.045676320948497,-1.957352573859581
0.068359375,1.000000000000004,1.7354560965177668,1.3877787807814457e-17,4.045676320948492,-1.9538447542945212
0.06884765625,1.0000000000000029,1.7354560965177672,-1.6479873021779667e-17,4.045676320948488,-1.9503331108551971
0.0693359375,1.0000000000000047,1.7354560965177654,2.0816681711721685e-17,4.0456763209484965,-1.9468184809190898
0.06982421875,1.0000000000000036,1.7354560965177686,-3.859759734048396e-17,4.045676320948498,-1.9433011156778224
0.0703125,1.0000000000000029,1.7354560965177692,-1.734723475976807e-18,4.045676320948491,-1.9397813860528066
0.07080078125,1.000000000000003,1.735456096517768,1.8648277366750676e-17,4.045676320948495,-1.9362600240345134
0.0712890625,1.000000000000004,1.7354560965177677,9.410874857174178e-17,4.045676320948489,-1.9327372076516172
0.07177734375,1.0000000000000029,1.7354560965177703,1.9949319973733282e-17,4.045676320948493,-1.9292134101126797
0.072265625,1.000000000000003,1.7354560965177683,-6.114900252818245e-17,4.045676320948494,-1.925689213473356
0.07275390625,1.0000000000000038,1.7354560965177672,1.7780915628762273e-17,4.045676320948492,-1.922164848970647
0.0732421875,1.0000000000000038,1.735456096517767,-3.209238430557093e-17,4.045676320948493,-1.918640725536716
0.07373046875,1.000000000000003,1.7354560965177686,-8.239936510889834e-18,4.045676320948495,-1.915117422568826
0.07421875,1.000000000000004,1.7354560965177688,2.7321894746634712e-17,4.045676320948492,-1.9115951206750226
0.07470703125,1.000000000000004,1.735456096517769,3.209238430557093e-17,4.045676320948493,-1.9080741986649248
0.0751953125,1.000000000000003,1.735456096517767,9.063930161978817e-17,4.045676320948493,-1.9045552650833537
0.07568359375,1.000000000000003,1.7354560965177674,-1.9081958235744878e-17,4.045676320948493,-1.9010383591867988
0.076171875,1.000000000000004,1.7354560965177688,-1.431146867680866e-17,4.045676320948494,-1.8975239436221196
0.07666015625,1.0000000000000038,1.735456096517769,5.854691731421724e-17,4.045676320948491,-1.894012561775262
0.0771484375,1.0000000000000044,1.7354560965177672,1.9949319973733282e-17,4.045676320948486,-1.8905041448303845
0.07763671875,1.0000000000000044,1.7354560965177668,-4.336808689942018e-18,4.045676320948492,-1.8869992823303352
0.078125,1.0000000000000036,1.7354560965177668,-3.5128150388530344e-17,4.045676320948492,-1.883498359184346
0.07861328125,1.000000000000004,1.7354560965177677,-6.938893903907228e-18,4.045676320948492,-1.880001290880223
0.0791015625,1.000000000000004,1.735456096517768,-2.5370330836160804e-17,4.04567632094849,-1.8765087558638998
0.07958984375,1.000000000000004,1.735456096517768,-3.404394821604484e-17,4.045676320948493,-1.8730209472818562
0.080078125,1.0000000000000042,1.7354560965177697,-5.095750210681871e-17,4.045676320948496,-1.8695378440865498
0.08056640625,1.0000000000000033,1.7354560965177694,-3.0357660829594124e-18,4.045676320948489,-1.8660601438669648
0.0810546875,1.0000000000000042,1.7354560965177672,4.683753385137379e-17,4.045676320948493,-1.8625878655860424
0.08154296875,1.000000000000004,1.7354560965177697,-1.431146867680866e-17,4.045676320948493,-1.8591210962907367
0.08203125,1.0000000000000038,1.7354560965177668,4.683753385137379e-17,4.045676320948492,-1.8556604852851941
0.08251953125,1.000000000000004,1.7354560965177686,3.686287386450715e-17,4.045676320948497,-1.8522059226336092
0.0830078125,1.0000000000000047,1.7354560965177672,3.859759734048396e-17,4.045676320948498,-1.8487576171836662
0.08349609375,1.0000000000000036,1.7354560965177699,-5.941427905220564e-17,4.045676320948491,-1.8453161145567334
0.083984375,1.000000000000003,1.7354560965177703,-3.0791341698588326e-17,4.045676320948496,-1.8418812343922841
0.08447265625,1.0000000000000044,1.7354560965177699,3.686287386450715e-17,4.045676320948491,-1.8384532951258397
0.0849609375,1.0000000000000044,1.7354560965177679,-8.413408858487514e-17,4.045676320948496,-1.835032697269486
0.08544921875,1.0000000000000038,1.7354560965177688,1.1622647289044608e-16,4.045676320948495,-1.8316192553280088
0.0859375,1.000000000000004,1.7354560965177683,2.7321894746634712e-17,4.045676320948489,-1.8282133637889952
0.08642578125,1.000000000000004,1.7354560965177708,0.0,4.045676320948498,-1.8248152541417046
0.0869140625,1.000000000000004,1.7354560965177668,-6.722053469410127e-17,4.045676320948493,-1.8214248034841578
0.08740234375,1.000000000000004,1.735456096517768,-5.767955557622884e-17,4.045676320948498,-1.8180424314796793
0.087890625,1.0000000000000036,1.735456096517767,-2.905661822261152e-17,4.045676320948494,-1.8146681988933073
0.08837890625,1.0000000000000042,1.735456096517769,-3.9898639947466563e-17,4.0456763209484965,-1.8113021026038294
0.0888671875,1.000000000000005,1.7354560965177677,2.168404344971009e-17,4.045676320948488,-1.8079445287820617
0.08935546875,1.0000000000000042,1.735456096517768,-1.6479873021779667e-17,4.0456763209484965,-1.8045953865254643
0.08984375,1.0000000000000044,1.7354560965177699,-3.122502256758253e-17,4.045676320948492,-1.8012548256184138
0.09033203125,1.0000000000000044,1.7354560965177699,-4.85722573273506e-17,4.045676320948498,-1.79792314444432
0.0908203125,1.0000000000000047,1.735456096517769,4.597017211338539e-17,4.045676320948495,-1.7946001439548553
0.09130859375,1.0000000000000053,1.735456096517768,-3.2959746043559335e-17,4.045676320948495,-1.791286119067272
0.091796875,1.0000000000000033,1.7354560965177706,-4.85722573273506e-17,4.0456763209484965,-1.7879812505933552
0.09228515625,1.0000000000000042,1.7354560965177677,7.37257477290143e-18,4.045676320948492,-1.7846852965770532
0.0927734375,1.0000000000000044,1.7354560965177686,1.1015494072452725e-16,4.045676320948496,-1.7813986424697146
0.09326171875,1.0000000000000044,1.73545609651777,-5.0306980803327406e-17,4.045676320948498,-1.778121348438472
0.09375,1.0000000000000047,1.7354560965177686,-7.45931094670027e-17,4.045676320948493,-1.774853215445479
0.09423828125,1.0000000000000049,1.7354560965177668,-9.80118763926896e-17,4.045676320948498,-1.7715946209201885
0.0947265625,1.0000000000000042,1.7354560965177686,-1.491862189340054e-16,4.045676320948494,-1.7683455215565038
0.09521484375,1.0000000000000042,1.7354560965177692,-5.4643789493269423e-17,4.045676320948495,-1.7651058485730522
0.095703125,1.0000000000000047,1.7354560965177677,-4.9439619065339e-17,4.045676320948493,-1.7618758731297732
0.09619140625,1.0000000000000038,1.7354560965177686,-5.724587470723463e-17,4.045676320948493,-1.758655464223068
0.0966796875,1.0000000000000042,1.735456096517769,-4.7704895589362195e-17,4.045676320948492,-1.7554447424934203
0.09716796875,1.0000000000000044,1.7354560965177663,8.239936510889834e-18,4.045676320948499,-1.7522438264325466
0.09765625,1.0000000000000033,1.735456096517769,-2.47198095326695e-17,4.045676320948498,-1.7490525182357257
0.09814453125,1.000000000000004,1.7354560965177699,-7.112366251504909e-17,4.0456763209484965,-1.7458710975928553
0.0986328125,1.0000000000000036,1.7354560965177683,2.2985086056692694e-17,4.045676320948502,-1.7426995638407043
0.09912109375,1.0000000000000036,1.7354560965177686,1.3010426069826053e-18,4.045676320948498,-1.73953770727894
0.099609375,1.0000000000000047,1.7354560965177699,6.808789643208968e-17,4.045676320948495,-1.7363858320148693
0.10009765625,1.0000000000000044,1.7354560965177708,6.938893903907228e-17,4.045676320948498,-1.733243876025252
0.1005859375,1.0000000000000049,1.73545609651777,1.7780915628762273e-17,4.045676320948501,-1.7301117340449368
0.10107421875,1.0000000000000053,1.7354560965177699,1.474514954580286e-17,4.045676320948494,-1.7269895851237256
0.1015625,1.000000000000004,1.7354560965177686,-4.466912950640278e-17,4.045676320948493,-1.7238773077153748
0.10205078125,1.0000000000000049,1.7354560965177663,-1.2880321809127793e-16,4.04567632094849,-1.7207750041110912
0.1025390625,1.000000000000004,1.7354560965177712,4.2500725161431774e-17,4.045676320948493,-1.7176827011190932
0.10302734375,1.0000000000000044,1.7354560965177686,-9.237402509576498e-17,4.0456763209484965,-1.7146001956449846
0.103515625,1.0000000000000044,1.735456096517772,-2.8189256484623115e-17,4.045676320948489,-1.7115277310616037
0.10400390625,1.0000000000000044,1.7354560965177692,1.235990476633475e-16,4.045676320948495,-1.708465277636937
0.1044921875,1.0000000000000044,1.7354560965177708,-1.431146867680866e-17,4.045676320948493,-1.705412636589438
0.10498046875,1.0000000000000044,1.7354560965177699,-3.426078865054194e-17,4.045676320948495,-1.7023699873365978
0.10546875,1.0000000000000047,1.735456096517769,1.4311468676808659e-16,4.045676320948497,-1.6993372665613138
0.10595703125,1.0000000000000047,1.7354560965177703,-6.028164079019405e-17,4.045676320948489,-1.6963144606299
0.1064453125,1.0000000000000042,1.7354560965177694,-5.117434254131581e-17,4.0456763209485,-1.6933016055555457
0.10693359375,1.0000000000000044,1.7354560965177717,-4.9439619065339e-17,4.0456763209484965,-1.6902985180108208
0.107421875,1.0000000000000053,1.7354560965177717,-2.168404344971009e-17,4.04567632094849,-1.6873053694289268
0.10791015625,1.0000000000000044,1.7354560965177706,-2.0816681711721685e-17,4.0456763209484965,-1.6843221678481046
0.1083984375,1.0000000000000053,1.73545609651777,-3.903127820947816e-17,4.045676320948502,-1.6813486827496975
0.10888671875,1.0000000000000049,1.73545609651777,1.7867651802561113e-16,4.045676320948493,-1.678385039219393
0.109375,1.0000000000000038,1.7354560965177686,5.811323644522304e-17,4.045676320948493,-1.675431217990005
0.10986328125,1.0000000000000038,1.735456096517768,2.498001805406602e-16,4.045676320948488,-1.6724871771398475
0.1103515625,1.0000000000000029,1.735456096517769,-1.734723475976807e-17,4.045676320948492,-1.669552933378817
0.11083984375,1.0000000000000049,1.7354560965177703,-3.148523108897905e-16,4.0456763209485,-1.6666283015376226
0.111328125,1.0000000000000047,1.7354560965177726,-1.708702623837155e-16,4.0456763209484885,-1.6637133975903557
0.11181640625,1.0000000000000049,1.7354560965177692,3.5561831257524545e-17,4.045676320948497,-1.6608082720364072
0.1123046875,1.000000000000005,1.735456096517768,-1.3877787807814457e-16,4.0456763209485,-1.6579127088754266
0.11279296875,1.000000000000004,1.73545609651777,6.765421556309548e-17,4.045676320948502,-1.6550267491706925
0.11328125,1.0000000000000049,1.7354560965177703,4.336808689942018e-17,4.0456763209485045,-1.6521503739066543
0.11376953125,1.000000000000004,1.7354560965177686,1.1102230246251565e-16,4.045676320948491,-1.6492835704817013
0.1142578125,1.0000000000000053,1.7354560965177692,-5.117434254131581e-17,4.045676320948497,-1.646426369822132
0.11474609375,1.0000000000000049,1.7354560965177706,1.3530843112619095e-16,4.045676320948495,-1.643578560629746
0.115234375,1.0000000000000049,1.7354560965177712,9.8879238130678e-17,4.045676320948493,-1.6407401787923852
0.11572265625,1.0000000000000049,1.7354560965177688,-1.1188966420050406e-16,4.0456763209484965,-1.6379113131736611
0.1162109375,1.0000000000000062,1.7354560965177688,-1.8214596497756474e-17,4.045676320948498,-1.6350918214183532
0.11669921875,1.0000000000000049,1.735456096517769,-1.9081958235744878e-17,4.045676320948489,-1.632281683512041
0.1171875,1.0000000000000044,1.7354560965177699,-8.673617379884035e-19,4.045676320948499,-1.6294808144765356
0.11767578125,1.0000000000000049,1.7354560965177694,-3.903127820947816e-17,4.045676320948493,-1.6266892106381279
0.1181640625,1.0000000000000053,1.7354560965177688,-1.9168694409543718e-16,4.0456763209485,-1.6239069625117668
0.11865234375,1.000000000000006,1.7354560965177686,2.42861286636753e-17,4.0456763209484965,-1.6211338905700385
0.119140625,1.0000000000000053,1.7354560965177708,-3.642919299551295e-17,4.045676320948498,-1.618369936340963
0.11962890625,1.0000000000000058,1.7354560965177734,2.402592014227878e-16,4.045676320948494,-1.6156151349741017
0.1201171875,1.0000000000000062,1.7354560965177697,-8.673617379884035e-19,4.045676320948496,-1.612869432648611
0.12060546875,1.0000000000000049,1.7354560965177699,1.6306400674181987e-16,4.045676320948492,-1.6101328559568477
0.12109375,1.0000000000000058,1.7354560965177688,-7.546047120499111e-17,4.045676320948495,-1.6074052657398086
0.12158203125,1.0000000000000044,1.7354560965177708,2.957703526540456e-16,4.0456763209485,-1.6046865786497362
0.1220703125,1.0000000000000053,1.735456096517772,6.938893903907228e-17,4.045676320948494,-1.601976888683217
0.12255859375,1.0000000000000053,1.73545609651777,-5.4643789493269423e-17,4.045676320948495,-1.599276121743325
0.123046875,1.0000000000000053,1.73545609651777,9.194034422677078e-17,4.0456763209485,-1.5965842261911638
0.12353515625,1.0000000000000056,1.73545609651777,3.5561831257524545e-17,4.045676320948498,-1.593901137336787
0.1240234375,1.0000000000000058,1.7354560965177699,-2.0903417885520525e-16,4.045676320948495,-1.5912267714639023
0.12451171875,1.0000000000000053,1.7354560965177717,-9.974659986866641e-17,4.045676320948498,-1.5885612089519552
0.125,1.0000000000000049,1.7354560965177723,2.2551405187698492e-17,4.045676320948495,-1.585904385573755
0.12548828125,1.0000000000000056,1.7354560965177714,-1.474514954580286e-16,4.045676320948491,-1.5832561903883773
0.1259765625,1.0000000000000058,1.7354560965177708,5.2909066017292616e-17,4.045676320948493,-1.5806166076930075
0.12646484375,1.0000000000000053,1.7354560965177692,-3.2959746043559335e-17,4.045676320948498,-1.5779855726837095
0.126953125,1.000000000000005,1.73545609651777,-7.892991815694472e-17,4.045676320948493,-1.5753631181378118
0.12744140625,1.0000000000000058,1.7354560965177737,1.5525775109992423e-16,4.045676320948499,-1.5727492032896957
0.1279296875,1.0000000000000056,1.7354560965177703,-6.245004513516506e-17,4.045676320948502,-1.570143695103198
0.12841796875,1.0000000000000058,1.7354560965177694,-1.734723475976807e-17,4.045676320948498,-1.5675465984563215
0.12890625,1.0000000000000062,1.7354560965177714,-8.326672684688674e-17,4.045676320948496,-1.5649578801683353
0.12939453125,1.0000000000000053,1.7354560965177712,-8.500145032286355e-17,4.045676320948504,-1.5623775184827955
0.1298828125,1.0000000000000053,1.7354560965177708,1.491862189340054e-16,4.0456763209484965,-1.5598054905195804
0.13037109375,1.0000000000000056,1.7354560965177699,-4.5102810375396984e-17,4.045676320948501,-1.5572416695144424
0.130859375,1.0000000000000056,1.7354560965177726,1.8474805019152996e-16,4.045676320948504,-1.5546860456398424
0.13134765625,1.0000000000000053,1.7354560965177717,3.5301622736128024e-16,4.0456763209484965,-1.552138615196366
0.1318359375,1.0000000000000053,1.735456096517772,1.734723475976807e-18,4.045676320948502,-1.549599319199948
0.13232421875,1.0000000000000053,1.7354560965177697,1.3097162243624894e-16,4.045676320948498,-1.5470681359562464
0.1328125,1.0000000000000058,1.7354560965177726,2.654126918244515e-16,4.045676320948504,-1.5445449696451135
0.13330078125,1.0000000000000056,1.7354560965177726,5.0306980803327406e-17,4.045676320948501,-1.5420297895945887
0.1337890625,1.0000000000000056,1.735456096517771,3.729655473350135e-17,4.0456763209484965,-1.5395226095291017
0.13427734375,1.000000000000005,1.7354560965177708,-2.3418766925686896e-17,4.045676320948502,-1.5370233589979156
0.134765625,1.0000000000000062,1.7354560965177719,2.393918396847994e-16,4.045676320948499,-1.5345320045587112
0.13525390625,1.0000000000000053,1.7354560965177703,3.382710778154774e-17,4.0456763209485,-1.5320484808489696
0.1357421875,1.0000000000000056,1.7354560965177708,5.724587470723463e-17,4.045676320948502,-1.5295727367519785
0.13623046875,1.0000000000000058,1.7354560965177703,5.0306980803327406e-17,4.045676320948507,-1.5271047852987725
0.13671875,1.0000000000000053,1.7354560965177717,7.025630077706069e-17,4.045676320948507,-1.524644559505172
0.13720703125,1.0000000000000058,1.7354560965177708,2.6020852139652106e-18,4.045676320948503,-1.5221920101946198
0.1376953125,1.0000000000000064,1.7354560965177734,3.5561831257524545e-17,4.045676320948502,-1.5197470988812065
0.13818359375,1.0000000000000058,1.735456096517773,-1.1188966420050406e-16,4.0456763209485,-1.5173097662821302
0.138671875,1.0000000000000058,1.735456096517772,6.418476861114186e-17,4.045676320948502,-1.5148800166854162
0.13916015625,1.000000000000006,1.7354560965177712,1.8735013540549517e-16,4.045676320948506,-1.5124577995331534
0.1396484375,1.0000000000000056,1.7354560965177697,-2.688821387764051e-17,4.045676320948499,-1.5100430513258618
0.14013671875,1.0000000000000058,1.7354560965177723,2.229119666630197e-16,4.0456763209485,-1.5076357484467118
0.140625,1.0000000000000062,1.7354560965177723,-3.3306690738754696e-16,4.045676320948505,-1.5052358328190136
0.14111328125,1.0000000000000062,1.735456096517773,-3.0184188481996443e-16,4.045676320948502,-1.5028432882919458
0.1416015625,1.0000000000000058,1.7354560965177732,-3.5908775952719907e-16,4.045676320948502,-1.5004580794925464
0.14208984375,1.0000000000000058,1.7354560965177726,-5.0306980803327406e-17,4.045676320948505,-1.4980801358955738
0.142578125,1.0000000000000053,1.735456096517772,1.986258379993444e-16,4.0456763209485045,-1.4957094353629865
0.14306640625,1.0000000000000053,1.7354560965177708,-2.0036056147532122e-16,4.045676320948505,-1.49334593066129
0.1435546875,1.000000000000006,1.735456096517771,-4.7704895589362195e-17,4.0456763209485045,-1.4909895894148517
0.14404296875,1.0000000000000062,1.7354560965177699,4.597017211338539e-17,4.045676320948499,-1.4886403880122083
0.14453125,1.0000000000000056,1.7354560965177728,1.3877787807814457e-16,4.045676320948505,-1.4862982597989436
0.14501953125,1.0000000000000067,1.7354560965177734,1.8908485888147197e-16,4.045676320948504,-1.4839631774481257
0.1455078125,1.0000000000000064,1.7354560965177706,-1.9081958235744878e-17,4.045676320948501,-1.4816351053539956
0.14599609375,1.0000000000000064,1.7354560965177719,2.992397996059992e-16,4.045676320948504,-1.4793139982248755
0.146484375,1.0000000000000064,1.7354560965177723,-1.0234868508263162e-16,4.045676320948509,-1.4769998343712376
0.14697265625,1.0000000000000053,1.7354560965177708,2.2551405187698492e-17,4.045676320948505,-1.474692554673456
0.1474609375,1.0000000000000044,1.7354560965177699,4.0766001685454967e-17,4.0456763209485,-1.4723921219631722
0.14794921875,1.0000000000000062,1.7354560965177712,1.0408340855860843e-17,4.045676320948509,-1.470098509348512
0.1484375,1.0000000000000064,1.7354560965177708,4.85722573273506e-17,4.045676320948503,-1.4678116665136618
0.14892578125,1.0000000000000067,1.735456096517773,-3.122502256758253e-17,4.0456763209485,-1.4655315695859192
0.1494140625,1.0000000000000058,1.7354560965177737,-1.8127860323957634e-16,4.045676320948502,-1.4632581721260585
0.14990234375,1.0000000000000058,1.7354560965177712,-1.1622647289044608e-16,4.045676320948508,-1.4609914297071565
0.150390625,1.0000000000000062,1.7354560965177714,1.6566609195578508e-16,4.045676320948504,-1.458731320638963
0.15087890625,1.0000000000000058,1.7354560965177732,6.591949208711867e-17,4.0456763209485045,-1.4564777971072633
0.1513671875,1.000000000000006,1.735456096517773,-7.112366251504909e-17,4.045676320948502,-1.4542308280325125
0.15185546875,1.0000000000000053,1.7354560965177726,9.627715291671279e-17,4.045676320948507,-1.451990376583351
0.15234375,1.0000000000000058,1.7354560965177723,2.1510571102112408e-16,4.045676320948503,-1.4497563943662395
0.15283203125,1.0000000000000067,1.735456096517772,3.642919299551295e-17,4.0456763209485045,-1.447528857682145
0.1533203125,1.0000000000000062,1.7354560965177734,-6.678685382510707e-17,4.045676320948505,-1.4453077229311673
0.15380859375,1.0000000000000062,1.7354560965177726,2.949029909160572e-17,4.045676320948509,-1.4430929527562744
0.154296875,1.0000000000000067,1.735456096517771,2.211772431870429e-16,4.0456763209485045,-1.4408845174069569
0.15478515625,1.0000000000000064,1.7354560965177712,2.185751579730777e-16,4.045676320948504,-1.4386823685527617
0.1552734375,1.0000000000000058,1.7354560965177703,1.43982048506075e-16,4.045676320948502,-1.4364864796828911
0.15576171875,1.0000000000000069,1.7354560965177708,-7.806255641895632e-17,4.045676320948506,-1.434296815460068
0.15625,1.0000000000000062,1.735456096517774,-4.336808689942018e-18,4.045676320948506,-1.4321133337148053
0.15673828125,1.0000000000000062,1.7354560965177703,1.0234868508263162e-16,4.045676320948506,-1.4299360078979313
0.1572265625,1.000000000000006,1.7354560965177719,-1.9949319973733282e-17,4.045676320948505,-1.427764794712136
0.15771484375,1.0000000000000062,1.735456096517773,4.189357194483989e-16,4.045676320948501,-1.4255996612976356
0.158203125,1.0000000000000058,1.735456096517772,-1.1102230246251565e-16,4.045676320948507,-1.4234405767533271
0.15869140625,1.0000000000000058,1.7354560965177726,-4.9439619065339e-17,4.045676320948506,-1.4212874979819914
0.1591796875,1.0000000000000058,1.7354560965177717,3.3046482217358175e-16,4.045676320948501,-1.4191403967010257
0.15966796875,1.0000000000000053,1.7354560965177745,4.831204880595408e-16,4.045676320948507,-1.4169992337508228
0.16015625,1.0000000000000067,1.7354560965177714,1.7433970933566911e-16,4.0456763209485,-1.4148639725878462
0.16064453125,1.0000000000000067,1.7354560965177726,5.4643789493269423e-17,4.0456763209485045,-1.4127345858316493
0.1611328125,1.0000000000000069,1.7354560965177726,-1.0668549377257364e-16,4.045676320948502,-1.4106110316041311
0.16162109375,1.0000000000000064,1.7354560965177714,-1.9255430583342559e-16,4.045676320948505,-1.4084932798879246
0.162109375,1.000000000000006,1.7354560965177726,-8.586881206085195e-17,4.045676320948507,-1.4063812980813395
0.16259765625,1.0000000000000064,1.7354560965177734,6.505213034913027e-17,4.045676320948501,-1.4042750472987349
0.1630859375,1.0000000000000067,1.7354560965177752,-8.066464163292153e-17,4.045676320948503,-1.4021745007147008
0.16357421875,1.0000000000000058,1.7354560965177723,-5.898059818321144e-17,4.045676320948504,-1.400079620488575
0.1640625,1.0000000000000058,1.7354560965177708,1.1622647289044608e-16,4.045676320948504,-1.397990372964383
0.16455078125,1.0000000000000067,1.7354560965177726,-2.0903417885520525e-16,4.045676320948507,-1.3959067282859747
0.1650390625,1.0000000000000067,1.735456096517774,1.9168694409543718e-16,4.045676320948504,-1.393828647227629
0.16552734375,1.0000000000000064,1.7354560965177708,-8.673617379884035e-17,4.045676320948511,-1.391756101219967
0.166015625,1.0000000000000062,1.735456096517772,-2.0209528495129803e-16,4.045676320948507,-1.3896890560927175
0.16650390625,1.0000000000000064,1.7354560965177726,-1.7954387976359953e-16,4.045676320948514,-1.3876274758224865
0.1669921875,1.0000000000000067,1.7354560965177726,1.2836953722228372e-16,4.0456763209485125,-1.3855713326804948
0.16748046875,1.0000000000000062,1.7354560965177732,-1.3791051634015616e-16,4.0456763209485045,-1.3835205901814227
0.16796875,1.0000000000000067,1.735456096517772,4.597017211338539e-16,4.0456763209485125,-1.38147521781789
0.16845703125,1.0000000000000069,1.735456096517771,1.1275702593849246e-16,4.045676320948502,-1.3794351851869318
0.1689453125,1.0000000000000056,1.7354560965177706,5.551115123125783e-17,4.045676320948504,-1.3774004565175533
0.16943359375,1.0000000000000067,1.7354560965177734,-4.822531263215524e-16,4.045676320948506,-1.375371004116712
0.169921875,1.0000000000000064,1.7354560965177734,6.158268339717665e-17,4.045676320948508,-1.3733467937377988
0.17041015625,1.0000000000000069,1.7354560965177745,3.0791341698588326e-16,4.045676320948507,-1.3713277929227718
0.1708984375,1.0000000000000067,1.7354560965177734,4.5102810375396984e-17,4.045676320948502,-1.369313973445958
0.17138671875,1.0000000000000062,1.7354560965177728,5.984795992119984e-17,4.045676320948501,-1.3673052995839603
0.171875,1.0000000000000058,1.7354560965177734,-1.3010426069826053e-16,4.045676320948511,-1.3653017421081668
0.17236328125,1.0000000000000064,1.7354560965177708,6.678685382510707e-17,4.045676320948506,-1.3633032700395449
0.1728515625,1.0000000000000062,1.7354560965177739,2.862293735361732e-17,4.045676320948508,-1.3613098498697163
0.17333984375,1.0000000000000062,1.7354560965177728,7.41594285980085e-17,4.045676320948505,-1.3593214543178382
0.173828125,1.0000000000000058,1.7354560965177732,-2.719179048593645e-16,4.045676320948508,-1.3573380503159533
0.17431640625,1.0000000000000062,1.735456096517772,-2.402592014227878e-16,4.045676320948507,-1.3553596078339347
0.1748046875,1.0000000000000064,1.735456096517773,3.426078865054194e-16,4.045676320948504,-1.3533860981641295
0.17529296875,1.0000000000000064,1.7354560965177712,4.77048955893622e-16,4.045676320948507,-1.3514174877710472
0.17578125,1.000000000000007,1.7354560965177728,-3.2959746043559335e-16,4.045676320948507,-1.3494537491364
0.17626953125,1.0000000000000067,1.7354560965177726,-1.6566609195578508e-16,4.045676320948504,-1.3474948522332242
0.1767578125,1.0000000000000062,1.7354560965177723,-2.688821387764051e-16,4.045676320948505,-1.3455407669603943
0.17724609375,1.0000000000000064,1.735456096517772,2.957703526540456e-16,4.045676320948511,-1.3435914654848666
0.177734375,1.0000000000000067,1.7354560965177723,7.19910242530375e-17,4.045676320948505,-1.3416469147011498
0.17822265625,1.0000000000000062,1.735456096517771,-2.975050761300224e-16,4.045676320948505,-1.3397070838881568
0.1787109375,1.0000000000000064,1.735456096517773,-3.8163916471489756e-17,4.045676320948505,-1.3377719446123315
0.17919921875,1.0000000000000062,1.7354560965177706,9.540979117872439e-17,4.045676320948508,-1.3358414678016917
0.1796875,1.0000000000000064,1.7354560965177728,3.7643499428696714e-16,4.045676320948505,-1.3339156313863274
0.18017578125,1.0000000000000067,1.7354560965177726,-1.465841337200402e-16,4.045676320948511,-1.33199440628717
0.1806640625,1.0000000000000064,1.7354560965177743,1.2923689896027213e-16,4.045676320948507,-1.330077758814176
0.18115234375,1.0000000000000064,1.7354560965177728,-3.122502256758253e-17,4.045676320948508,-1.328165653697256
0.181640625,1.0000000000000067,1.735456096517773,-2.168404344971009e-17,4.0456763209485045,-1.326258056241278
0.18212890625,1.0000000000000062,1.7354560965177726,-3.235259282696745e-16,4.045676320948505,-1.3243549492869322
0.1826171875,1.000000000000007,1.735456096517773,1.3877787807814457e-17,4.045676320948509,-1.3224563153089455
0.18310546875,1.0000000000000067,1.7354560965177723,-2.0816681711721685e-16,4.045676320948511,-1.3205621369497065
0.18359375,1.0000000000000064,1.7354560965177712,3.0878077872387166e-16,4.045676320948505,-1.3186723775367617
0.18408203125,1.0000000000000073,1.7354560965177726,-1.0581813203458523e-16,4.045676320948509,-1.3167869860606043
0.1845703125,1.0000000000000069,1.7354560965177734,-2.706168622523819e-16,4.045676320948507,-1.3149059085710733
0.18505859375,1.0000000000000062,1.7354560965177732,-4.85722573273506e-17,4.045676320948509,-1.3130291382755548
0.185546875,1.0000000000000067,1.735456096517773,2.740863092043355e-16,4.045676320948504,-1.3111566773409309
0.18603515625,1.0000000000000058,1.7354560965177712,1.942890293094024e-16,4.04567632094851,-1.3092885220964434
0.1865234375,1.0000000000000062,1.735456096517772,-1.43982048506075e-16,4.04567632094851,-1.3074246495572739
0.18701171875,1.0000000000000073,1.7354560965177726,-1.4224732503009818e-16,4.045676320948507,-1.3055649953042212
0.1875,1.000000000000006,1.7354560965177732,-3.469446951953614e-17,4.045676320948511,-1.3037094666066156
0.18798828125,1.0000000000000062,1.735456096517773,-1.3877787807814457e-17,4.04567632094851,-1.3018580224122127
0.1884765625,1.0000000000000064,1.7354560965177743,-1.2836953722228372e-16,4.045676320948507,-1.3000107225675683
0.18896484375,1.0000000000000067,1.735456096517771,1.734723475976807e-18,4.045676320948511,-1.2981675713870109
0.189453125,1.0000000000000067,1.7354560965177726,4.2674197509029455e-16,4.04567632094851,-1.296328560478511
0.18994140625,1.0000000000000067,1.7354560965177723,-3.7643499428696714e-16,4.045676320948509,-1.2944936489940464
0.1904296875,1.0000000000000067,1.735456096517772,1.1622647289044608e-16,4.045676320948509,-1.2926627404519975
0.19091796875,1.000000000000007,1.7354560965177723,-3.2959746043559335e-16,4.045676320948508,-1.2908357215948572
0.19140625,1.0000000000000069,1.7354560965177739,2.5847379792054426e-16,4.04567632094851,-1.2890126351906925
0.19189453125,1.000000000000008,1.735456096517772,0.0,4.045676320948509,-1.2871935397506575
0.1923828125,1.000000000000007,1.7354560965177739,1.4224732503009818e-16,4.045676320948509,-1.2853784230540732
0.19287109375,1.0000000000000053,1.735456096517773,-4.336808689942018e-17,4.045676320948507,-1.2835672562094782
0.193359375,1.0000000000000067,1.735456096517773,2.0990154059319366e-16,4.045676320948507,-1.2817599823089134
0.19384765625,1.0000000000000069,1.7354560965177734,8.326672684688674e-17,4.045676320948507,-1.2799565254799516
0.1943359375,1.0000000000000069,1.7354560965177734,4.77048955893622e-16,4.045676320948509,-1.2781568378545303
0.19482421875,1.0000000000000064,1.7354560965177732,-2.480654570646834e-16,4.045676320948505,-1.276360950529064
0.1953125,1.000000000000007,1.735456096517773,1.8561541192951836e-16,4.0456763209485125,-1.2745688632322567
0.19580078125,1.0000000000000075,1.7354560965177734,3.226585665316861e-16,4.045676320948507,-1.2727805431747954
0.1962890625,1.0000000000000075,1.7354560965177732,-1.5612511283791264e-17,4.045676320948507,-1.2709959392184507
0.19677734375,1.000000000000006,1.735456096517774,-1.3877787807814457e-17,4.045676320948509,-1.2692150215534053
0.197265625,1.000000000000007,1.7354560965177737,1.2663481374630692e-16,4.0456763209485045,-1.2674377828819123
0.19775390625,1.0000000000000064,1.7354560965177734,1.1622647289044608e-16,4.04567632094851,-1.265664205775566
0.1982421875,1.000000000000007,1.7354560965177748,-9.194034422677078e-17,4.045676320948509,-1.2638942574690604
0.19873046875,1.000000000000007,1.735456096517775,-1.0581813203458523e-16,4.045676320948509,-1.262127891711227
0.19921875,1.0000000000000067,1.7354560965177732,3.694961003830599e-16,4.045676320948506,-1.260365074296748
0.19970703125,1.000000000000007,1.7354560965177726,1.3010426069826053e-16,4.045676320948509,-1.2586057663493366
0.2001953125,1.0000000000000067,1.7354560965177748,1.1796119636642288e-16,4.04567632094851,-1.256849970766469
0.20068359375,1.0000000000000058,1.735456096517773,-1.3877787807814457e-16,4.045676320948505,-1.2550976944223584
0.201171875,1.0000000000000078,1.735456096517773,6.418476861114186e-17,4.045676320948512,-1.253348911820046
0.20166015625,1.0000000000000067,1.735456096517775,-5.377642775528102e-17,4.045676320948509,-1.2516035785517636
0.2021484375,1.0000000000000073,1.735456096517774,6.418476861114186e-17,4.045676320948511,-1.249861655169335
0.20263671875,1.000000000000007,1.7354560965177737,4.2674197509029455e-16,4.045676320948509,-1.2481231178373737
0.203125,1.0000000000000062,1.735456096517773,1.0061396160665481e-16,4.045676320948505,-1.246387941606713
0.20361328125,1.0000000000000069,1.7354560965177726,3.469446951953614e-18,4.045676320948508,-1.2446561043370352
0.2041015625,1.000000000000007,1.7354560965177734,4.163336342344337e-17,4.045676320948511,-1.2429275739750865
0.20458984375,1.0000000000000069,1.7354560965177737,-2.5500435096859064e-16,4.045676320948505,-1.2412023218172015
0.205078125,1.0000000000000075,1.7354560965177745,3.469446951953614e-18,4.045676320948507,-1.2394803254152928
0.20556640625,1.0000000000000062,1.735456096517773,-9.020562075079397e-17,4.045676320948511,-1.2377615663468262
0.2060546875,1.0000000000000073,1.7354560965177743,-5.204170427930421e-18,4.045676320948505,-1.2360460323724884
0.20654296875,1.0000000000000075,1.7354560965177748,1.0755285551056204e-16,4.04567632094851,-1.234333698203812
0.20703125,1.000000000000007,1.7354560965177717,1.457167719820518e-16,4.045676320948507,-1.232624525052902
0.20751953125,1.0000000000000082,1.7354560965177739,-1.231653667943533e-16,4.045676320948506,-1.2309184717741588
0.2080078125,1.000000000000008,1.735456096517773,-8.326672684688674e-17,4.045676320948504,-1.2292155120741217
0.20849609375,1.0000000000000073,1.7354560965177739,-1.9255430583342559e-16,4.045676320948506,-1.2275156209796445
0.208984375,1.0000000000000069,1.7354560965177728,3.191891195797325e-16,4.045676320948509,-1.2258187765572002
0.20947265625,1.000000000000007,1.7354560965177743,4.683753385137379e-17,4.045676320948513,-1.224124953720323
0.2099609375,1.0000000000000064,1.735456096517774,-8.153200337090993e-17,4.045676320948509,-1.2224341240139154
0.21044921875,1.0000000000000075,1.7354560965177745,-1.8561541192951836e-16,4.045676320948508,-1.2207462630924728
0.2109375,1.0000000000000075,1.7354560965177739,-3.469446951953614e-17,4.04567632094851,-1.219061346026813
0.21142578125,1.0000000000000078,1.7354560965177739,6.938893903907228e-17,4.045676320948507,-1.2173793486789481
0.2119140625,1.000000000000007,1.735456096517773,-6.245004513516506e-17,4.045676320948512,-1.2157002413860494
0.21240234375,1.0000000000000073,1.7354560965177752,-1.0581813203458523e-16,4.045676320948508,-1.2140239884667814
0.212890625,1.0000000000000082,1.7354560965177759,3.382710778154774e-16,4.0456763209485125,-1.212350551226489
0.21337890625,1.0000000000000062,1.7354560965177734,-1.97758476261356e-16,4.04567632094851,-1.2106798977680235
0.2138671875,1.0000000000000075,1.735456096517774,-1.7694179454963432e-16,4.0456763209485125,-1.2090120009237058
0.21435546875,1.000000000000008,1.7354560965177748,4.5102810375396984e-17,4.045676320948511,-1.2073468338469628
0.21484375,1.000000000000008,1.7354560965177743,-2.983724378680108e-16,4.045676320948511,-1.2056843688521472
0.21533203125,1.000000000000008,1.7354560965177748,-4.371503159461554e-16,4.045676320948511,-1.2040245754849357
0.2158203125,1.0000000000000067,1.7354560965177757,-3.365363543395006e-16,4.045676320948511,-1.2023674240457063
0.21630859375,1.0000000000000069,1.7354560965177743,-1.0581813203458523e-16,4.045676320948514,-1.2007128844126593
0.216796875,1.000000000000007,1.7354560965177748,-2.3418766925686896e-16,4.045676320948511,-1.1990609251256212
0.21728515625,1.0000000000000073,1.7354560965177734,2.3418766925686896e-16,4.0456763209485125,-1.1974115109790582
0.2177734375,1.0000000000000084,1.735456096517772,-2.949029909160572e-17,4.045676320948512,-1.195764603172977
0.21826171875,1.000000000000008,1.7354560965177748,4.683753385137379e-17,4.045676320948509,-1.1941201615925774
0.21875,1.0000000000000067,1.7354560965177737,1.0408340855860843e-16,4.045676320948511,-1.1924781470061228
0.21923828125,1.0000000000000073,1.7354560965177748,7.979727989493313e-17,4.045676320948513,-1.190838524109275
0.2197265625,1.000000000000007,1.7354560965177734,2.1337098754514727e-16,4.045676320948509,-1.1892012571216561
0.22021484375,1.0000000000000075,1.7354560965177754,-1.1102230246251565e-16,4.0456763209485045,-1.187566309645908
0.220703125,1.0000000000000075,1.7354560965177752,1.942890293094024e-16,4.045676320948511,-1.185933644203856
0.22119140625,1.0000000000000075,1.7354560965177759,-3.2612801348363973e-16,4.0456763209485125,-1.184303222355985
0.2216796875,1.0000000000000075,1.735456096517773,-1.1796119636642288e-16,4.0456763209485125,-1.1826750055068183
0.22216796875,1.000000000000007,1.7354560965177752,1.474514954580286e-16,4.045676320948507,-1.181048952468877
0.22265625,1.000000000000007,1.7354560965177752,-1.4224732503009818e-16,4.045676320948509,-1.1794250185792232
0.22314453125,1.000000000000006,1.7354560965177752,-6.938893903907228e-18,4.0456763209485125,-1.1778031557653725
0.2236328125,1.0000000000000075,1.7354560965177757,2.5326962749261384e-16,4.045676320948509,-1.1761833142616704
0.22412109375,1.0000000000000078,1.7354560965177748,7.45931094670027e-17,4.045676320948512,-1.1745654430473427
0.224609375,1.0000000000000067,1.7354560965177752,9.8879238130678e-17,4.045676320948509,-1.1729494913010012
0.22509765625,1.0000000000000078,1.7354560965177752,3.3133218391157016e-16,4.045676320948509,-1.1713354071086215
0.2255859375,1.000000000000007,1.735456096517774,-6.591949208711867e-17,4.045676320948507,-1.1697231373191728
0.22607421875,1.000000000000008,1.7354560965177739,2.3765711620882257e-16,4.045676320948509,-1.1681126280781435
0.2265625,1.000000000000007,1.7354560965177748,-2.8622937353617317e-16,4.045676320948512,-1.1665038240217125
0.22705078125,1.0000000000000084,1.7354560965177752,1.43982048506075e-16,4.045676320948509,-1.1648966685014082
0.2275390625,1.0000000000000082,1.735456096517776,-9.540979117872439e-17,4.045676320948507,-1.16329110180742
0.22802734375,1.0000000000000078,1.7354560965177757,1.1796119636642288e-16,4.045676320948509,-1.1616870604272718
0.228515625,1.0000000000000073,1.7354560965177748,-3.5041414214731503e-16,4.045676320948514,-1.1600844770520125
0.22900390625,1.000000000000008,1.7354560965177752,-8.326672684688674e-17,4.045676320948511,-1.1584832807456746
0.2294921875,1.0000000000000073,1.7354560965177754,-2.3592239273284576e-16,4.045676320948513,-1.156883397511764
0.22998046875,1.000000000000007,1.7354560965177748,-1.4051260155412137e-16,4.045676320948511,-1.1552847501501378
0.23046875,1.000000000000007,1.7354560965177743,6.245004513516506e-17,4.045676320948511,-1.1536872584053932
0.23095703125,1.000000000000008,1.735456096517775,1.682681771697503e-16,4.045676320948511,-1.1520908393545777
0.2314453125,1.000000000000008,1.7354560965177752,-6.418476861114186e-17,4.045676320948513,-1.1504954075941505
0.23193359375,1.000000000000008,1.7354560965177748,1.196959198423997e-16,4.045676320948509,-1.1489008753741423
0.232421875,1.0000000000000084,1.7354560965177757,3.191891195797325e-16,4.0456763209485125,-1.147307152007052
0.23291015625,1.0000000000000075,1.7354560965177752,-1.5092094240998222e-16,4.045676320948512,-1.1457141432278664
0.2333984375,1.0000000000000082,1.7354560965177748,3.469446951953614e-18,4.045676320948511,-1.1441217508037378
0.23388671875,1.0000000000000078,1.7354560965177757,-1.5092094240998222e-16,4.045676320948511,-1.1425298721348383
0.234375,1.0000000000000078,1.7354560965177757,-2.185751579730777e-16,4.045676320948512,-1.1409384000369924
0.23486328125,1.0000000000000073,1.7354560965177752,-8.500145032286355e-17,4.045676320948514,-1.1393472225918801
0.2353515625,1.0000000000000078,1.7354560965177752,5.377642775528102e-17,4.045676320948511,-1.1377562229641436
0.23583984375,1.0000000000000078,1.7354560965177759,3.2786273695961654e-16,4.045676320948511,-1.1361652796590662
0.236328125,1.000000000000008,1.7354560965177748,-8.326672684688674e-17,4.04567632094851,-1.1345742670279706
0.23681640625,1.0000000000000075,1.7354560965177752,3.122502256758253e-17,4.0456763209485125,-1.1329830555046807
0.2373046875,1.0000000000000084,1.7354560965177752,-1.0234868508263162e-16,4.04567632094851,-1.1313915122158265
0.23779296875,1.0000000000000073,1.735456096517777,3.2959746043559335e-17,4.0456763209485125,-1.129799501089182
0.23828125,1.0000000000000078,1.7354560965177748,-8.847089727481716e-17,4.045676320948512,-1.1282068831246392
0.23876953125,1.0000000000000075,1.7354560965177774,1.8388068845354155e-16,4.045676320948513,-1.1266135167934062
0.2392578125,1.000000000000008,1.7354560965177757,1.0581813203458523e-16,4.04567632094851,-1.125019257955148
0.23974609375,1.0000000000000084,1.7354560965177757,8.673617379884035e-17,4.045676320948512,-1.1234239601842713
0.240234375,1.000000000000009,1.7354560965177752,6.938893903907228e-18,4.045676320948514,-1.1218274747517738
0.24072265625,1.0000000000000078,1.7354560965177757,1.2836953722228372e-16,4.045676320948514,-1.120229650860849
0.2412109375,1.0000000000000073,1.735456096517777,9.020562075079397e-17,4.045676320948514,-1.118630336124352
0.24169921875,1.000000000000008,1.7354560965177752,1.214306433183765e-17,4.045676320948511,-1.1170293769999449
0.2421875,1.000000000000008,1.7354560965177759,-2.2551405187698492e-17,4.04567632094851,-1.1154266194925655
0.24267578125,1.000000000000008,1.7354560965177752,-1.0755285551056204e-16,4.045676320948514,-1.1138219099537414
0.2431640625,1.0000000000000078,1.735456096517776,8.326672684688674e-17,4.0456763209485125,-1.1122150958848054
0.24365234375,1.0000000000000087,1.7354560965177757,-2.2898349882893854e-16,4.0456763209485125,-1.1106060269867228
0.244140625,1.0000000000000084,1.735456096517776,4.0939474033052647e-16,4.045676320948514,-1.108994556077116
0.24462890625,1.0000000000000073,1.7354560965177757,7.632783294297951e-17,4.04567632094851,-1.107380539960842
0.2451171875,1.0000000000000084,1.7354560965177752,1.2663481374630692e-16,4.045676320948511,-1.105763840368475
0.24560546875,1.0000000000000078,1.7354560965177757,1.0061396160665481e-16,4.045676320948511,-1.1041443245733147
0.24609375,1.000000000000009,1.7354560965177763,1.1449174941446927e-16,4.0456763209485125,-1.102521866172169
0.24658203125,1.0000000000000078,1.735456096517776,5.0306980803327406e-17,4.045676320948511,-1.1008963456050618
0.2470703125,1.000000000000007,1.7354560965177752,2.42861286636753e-17,4.045676320948514,-1.0992676506133732
0.24755859375,1.000000000000008,1.7354560965177757,2.2551405187698492e-17,4.04567632094851,-1.0976356767099977
0.248046875,1.0000000000000082,1.7354560965177759,-5.0306980803327406e-17,4.045676320948514,-1.0960003274623964
0.24853515625,1.000000000000007,1.735456096517776,-3.9898639947466563e-17,4.045676320948511,-1.0943615148339036
0.2490234375,1.0000000000000078,1.7354560965177752,-2.8622937353617317e-16,4.045676320948514,-1.092719159440821
0.24951171875,1.0000000000000082,1.7354560965177768,-1.0581813203458523e-16,4.045676320948516,-1.0910731906956423
0.25,1.0000000000000084,1.7354560965177759,-4.336808689942018e-17,4.045676320948515,-1.0894235469354108

